How Fast Can We Insert? An Empirical Performance Evaluation of Apache Kafka

Message brokers see widespread adoption in modern IT landscapes, with Apache Kafka being one of the most employed platforms. These systems feature well-defined APIs for use and configuration and present flexible solutions for various data storage scenarios. Their ability to scale horizontally enables users to adapt to growing data volumes and changing environments. However, one of the main challenges concerning message brokers is the danger of them becoming a bottleneck within an IT architecture. To prevent this, knowledge about the amount of data a message broker using a specific configuration can handle needs to be available. In this paper, we propose a monitoring architecture for message brokers and similar Java Virtual Machine-based systems. We present a comprehensive performance analysis of the popular Apache Kafka platform using our approach. As part of the benchmark, we study selected data ingestion scenarios with respect to their maximum data ingestion rates. The results show that we can achieve an ingestion rate of about 420,000 messages/second on the used commodity hardware and with the developed data sender tool.

==> perf_analysis/config1/bench05/1topic_10000ns/grafana_data_export-2.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:16:20+02:00";31,919.125
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:16:30+02:00";42,371.777
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:16:40+02:00";51,219.438
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:16:50+02:00";58,705.449
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:17:00+02:00";65,043.545
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:17:10+02:00";70,411.515
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:17:20+02:00";74,952.917
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:17:30+02:00";78,801.126
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:17:40+02:00";82,053.137
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:17:50+02:00";84,813.149
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:18:00+02:00";87,140.532
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:18:10+02:00";89,078.969
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:18:20+02:00";90,792.651
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:18:30+02:00";92,202.476
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:18:40+02:00";93,398.774
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:18:50+02:00";94,410.818
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:19:00+02:00";95,268.151
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:19:10+02:00";95,993.761
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:19:20+02:00";96,609.509
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:19:30+02:00";97,135.013
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:19:40+02:00";97,571.725
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:19:50+02:00";97,940.705
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:20:00+02:00";98,261.025
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:20:10+02:00";98,528.077
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:20:20+02:00";98,757.278
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:20:30+02:00";98,943.021
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:20:40+02:00";99,105.668
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:20:50+02:00";99,242.208
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:21:00+02:00";99,356.852
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:21:10+02:00";99,459.097
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:21:20+02:00";99,544.894
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:21:30+02:00";99,614.972
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:21:40+02:00";99,670.064
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:21:50+02:00";99,721.778
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:22:00+02:00";99,768.253
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:22:10+02:00";99,803.866
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:22:20+02:00";99,832.361
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:22:30+02:00";99,855.28
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:22:40+02:00";99,877.132
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:22:50+02:00";99,892.994
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:23:00+02:00";99,914.705
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:23:10+02:00";99,930.308
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:23:20+02:00";99,940.103
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:23:30+02:00";99,948.657
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:23:40+02:00";99,951.232
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:23:50+02:00";99,951.125
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:24:00+02:00";99,970.422
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:24:10+02:00";99,974.423
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:24:20+02:00";99,974.602
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:24:30+02:00";99,979.685
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:24:40+02:00";99,978.589
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:24:50+02:00";99,987.114
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:25:00+02:00";99,987.923
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:25:10+02:00";99,991.097
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:25:20+02:00";99,992.745
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:25:30+02:00";99,996.037
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:25:40+02:00";99,993.883
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:25:50+02:00";99,998.545
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:26:00+02:00";94,795.541
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:26:10+02:00";87,216.108
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:16:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:16:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:16:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:16:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:17:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:17:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:17:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:17:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:17:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:17:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:18:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:18:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:18:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:18:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:18:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:18:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:19:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:19:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:19:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:19:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:19:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:19:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:20:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:20:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:20:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:20:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:20:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:20:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:21:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:21:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:21:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:21:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:21:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:21:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:22:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:22:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:22:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:22:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:22:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:22:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:23:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:23:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:23:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:23:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:23:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:23:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:24:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:24:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:24:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:24:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:24:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:24:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:25:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:25:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:25:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:25:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:25:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:25:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:26:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:26:10+02:00";null
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:16:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:16:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:16:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:16:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:17:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:17:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:17:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:17:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:17:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:17:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:18:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:18:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:18:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:18:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:18:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:18:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:19:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:19:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:19:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:19:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:19:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:19:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:20:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:20:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:20:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:20:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:20:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:20:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:21:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:21:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:21:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:21:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:21:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:21:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:22:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:22:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:22:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:22:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:22:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:22:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:23:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:23:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:23:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:23:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:23:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:23:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:24:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:24:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:24:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:24:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:24:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:24:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:25:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:25:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:25:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:25:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:25:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:25:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:26:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:26:10+02:00";null

==> perf_analysis/config1/bench05/1topic_10000ns/grafana_data_export-3.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:16:20+02:00";6,979,885.004
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:16:30+02:00";9,275,106.917
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:16:40+02:00";11,217,658.515
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:16:50+02:00";12,860,951.79
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:17:00+02:00";14,250,916.722
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:17:10+02:00";15,429,341.388
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:17:20+02:00";16,427,463.908
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:17:30+02:00";17,271,146.672
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:17:40+02:00";17,988,801.937
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:17:50+02:00";18,610,903.885
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:18:00+02:00";19,134,774.958
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:18:10+02:00";19,568,590.533
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:18:20+02:00";19,953,473.546
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:18:30+02:00";20,270,253.846
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:18:40+02:00";20,539,958.032
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:18:50+02:00";20,768,999.763
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:19:00+02:00";20,960,964.945
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:19:10+02:00";21,123,517.328
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:19:20+02:00";21,261,264.187
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:19:30+02:00";21,378,739.452
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:19:40+02:00";21,477,622.358
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:19:50+02:00";21,559,819.497
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:20:00+02:00";21,631,865.962
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:20:10+02:00";21,691,891.431
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:20:20+02:00";21,745,461.635
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:20:30+02:00";21,787,967.818
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:20:40+02:00";21,824,137.497
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:20:50+02:00";21,855,952.695
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:21:00+02:00";21,880,087.599
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:21:10+02:00";21,903,156.002
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:21:20+02:00";21,921,606.262
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:21:30+02:00";21,936,556.44
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:21:40+02:00";21,949,022.204
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:21:50+02:00";21,960,239.139
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:22:00+02:00";21,969,773.138
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:22:10+02:00";21,977,106.484
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:22:20+02:00";21,982,999.06
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:22:30+02:00";21,987,839.691
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:22:40+02:00";21,992,730.684
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:22:50+02:00";21,997,064.824
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:23:00+02:00";22,002,402.051
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:23:10+02:00";22,005,204.258
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:23:20+02:00";22,006,744.182
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:23:30+02:00";22,007,405.429
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:23:40+02:00";22,007,714.576
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:23:50+02:00";22,007,351.763
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:24:00+02:00";22,012,031.64
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:24:10+02:00";22,013,816.087
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:24:20+02:00";22,013,920.479
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:24:30+02:00";22,014,690.6
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:24:40+02:00";22,013,992.974
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:24:50+02:00";22,015,365.826
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:25:00+02:00";22,014,278.164
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:25:10+02:00";22,014,663.614
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:25:20+02:00";22,017,324.048
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:25:30+02:00";22,017,785.687
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:25:40+02:00";22,017,311.512
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:25:50+02:00";22,019,434.515
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:26:00+02:00";20,873,968.066
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:26:10+02:00";17,669,432.494
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:16:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:16:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:16:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:16:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:17:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:17:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:17:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:17:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:17:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:17:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:18:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:18:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:18:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:18:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:18:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:18:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:19:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:19:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:19:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:19:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:19:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:19:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:20:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:20:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:20:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:20:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:20:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:20:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:21:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:21:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:21:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:21:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:21:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:21:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:22:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:22:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:22:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:22:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:22:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:22:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:23:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:23:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:23:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:23:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:23:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:23:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:24:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:24:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:24:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:24:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:24:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:24:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:25:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:25:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:25:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:25:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:25:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:25:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:26:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:26:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:16:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:16:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:16:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:16:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:17:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:17:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:17:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:17:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:17:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:17:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:18:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:18:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:18:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:18:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:18:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:18:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:19:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:19:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:19:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:19:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:19:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:19:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:20:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:20:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:20:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:20:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:20:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:20:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:21:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:21:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:21:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:21:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:21:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:21:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:22:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:22:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:22:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:22:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:22:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:22:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:23:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:23:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:23:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:23:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:23:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:23:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:24:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:24:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:24:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:24:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:24:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:24:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:25:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:25:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:25:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:25:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:25:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:25:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:26:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:26:10+02:00";0

==> perf_analysis/config1/bench05/1topic_10000ns/grafana_data_export-4.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:16:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:16:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:16:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:17:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:17:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:17:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:17:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:17:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:17:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:18:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:18:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:18:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:18:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:18:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:18:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:19:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:19:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:19:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:19:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:19:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:19:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:20:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:20:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:20:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:20:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:20:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:20:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:21:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:21:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:21:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:21:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:21:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:21:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:22:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:22:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:22:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:22:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:22:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:22:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:23:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:23:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:23:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:23:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:23:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:23:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:24:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:24:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:24:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:24:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:24:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:24:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:25:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:25:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:25:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:25:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:25:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:25:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:26:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:26:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:26:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:16:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:16:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:16:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:17:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:17:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:17:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:17:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:17:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:17:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:18:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:18:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:18:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:18:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:18:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:18:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:19:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:19:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:19:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:19:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:19:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:19:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:20:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:20:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:20:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:20:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:20:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:20:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:21:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:21:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:21:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:21:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:21:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:21:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:22:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:22:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:22:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:22:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:22:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:22:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:23:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:23:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:23:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:23:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:23:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:23:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:24:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:24:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:24:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:24:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:24:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:24:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:25:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:25:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:25:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:25:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:25:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:25:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:26:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:26:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:26:20+02:00";null
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:16:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:16:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:16:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:17:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:17:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:17:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:17:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:17:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:17:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:18:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:18:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:18:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:18:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:18:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:18:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:19:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:19:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:19:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:19:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:19:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:19:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:20:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:20:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:20:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:20:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:20:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:20:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:21:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:21:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:21:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:21:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:21:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:21:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:22:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:22:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:22:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:22:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:22:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:22:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:23:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:23:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:23:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:23:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:23:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:23:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:24:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:24:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:24:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:24:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:24:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:24:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:25:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:25:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:25:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:25:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:25:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:25:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:26:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:26:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:26:20+02:00";null

==> perf_analysis/config1/bench05/1topic_10000ns/grafana_data_export-5.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:16:30+02:00";25.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:16:40+02:00";25
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:16:50+02:00";24.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:17:00+02:00";27.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:17:10+02:00";26.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:17:20+02:00";26
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:17:30+02:00";27
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:17:40+02:00";24.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:17:50+02:00";25.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:18:00+02:00";27.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:18:10+02:00";25.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:18:20+02:00";25.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:18:30+02:00";25.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:18:40+02:00";26.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:18:50+02:00";24.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:19:00+02:00";28
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:19:10+02:00";25.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:19:20+02:00";25.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:19:30+02:00";26.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:19:40+02:00";25.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:19:50+02:00";26.097
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:20:00+02:00";26.801
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:20:10+02:00";25.102
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:20:20+02:00";26.599
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:20:30+02:00";27
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:20:40+02:00";26.201
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:20:50+02:00";24.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:21:00+02:00";28
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:21:10+02:00";25.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:21:20+02:00";27.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:21:30+02:00";25.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:21:40+02:00";26.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:21:50+02:00";25.696
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:22:00+02:00";28.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:22:10+02:00";27.302
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:22:20+02:00";24.901
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:22:30+02:00";26.502
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:22:40+02:00";24.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:22:50+02:00";26.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:23:00+02:00";29.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:23:10+02:00";24.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:23:20+02:00";26.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:23:30+02:00";24.898
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:23:40+02:00";26.102
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:23:50+02:00";26.299
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:24:00+02:00";28.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:24:10+02:00";25
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:24:20+02:00";26.598
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:24:30+02:00";26.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:24:40+02:00";27
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:24:50+02:00";25.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:25:00+02:00";29.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:25:10+02:00";24.998
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:25:20+02:00";26.801
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:25:30+02:00";25.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:25:40+02:00";25.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:25:50+02:00";26
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:26:00+02:00";27.799
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:26:10+02:00";24.499
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:26:20+02:00";25.502
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:16:30+02:00";24.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:16:40+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:16:50+02:00";25
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:17:00+02:00";25.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:17:10+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:17:20+02:00";24.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:17:30+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:17:40+02:00";24.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:17:50+02:00";24.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:18:00+02:00";27.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:18:10+02:00";25.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:18:20+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:18:30+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:18:40+02:00";24.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:18:50+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:19:00+02:00";25.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:19:10+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:19:20+02:00";24.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:19:30+02:00";23.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:19:40+02:00";24.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:19:50+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:20:00+02:00";27
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:20:10+02:00";25.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:20:20+02:00";25.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:20:30+02:00";24.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:20:40+02:00";25.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:20:50+02:00";25.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:21:00+02:00";27
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:21:10+02:00";24.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:21:20+02:00";22.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:21:30+02:00";25.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:21:40+02:00";26.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:21:50+02:00";25.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:22:00+02:00";26.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:22:10+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:22:20+02:00";23.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:22:30+02:00";24.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:22:40+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:22:50+02:00";25.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:23:00+02:00";25.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:23:10+02:00";24.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:23:20+02:00";25.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:23:30+02:00";26.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:23:40+02:00";24.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:23:50+02:00";25.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:24:00+02:00";24.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:24:10+02:00";25
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:24:20+02:00";24.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:24:30+02:00";25.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:24:40+02:00";24.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:24:50+02:00";25.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:25:00+02:00";25.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:25:10+02:00";24.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:25:20+02:00";24.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:25:30+02:00";24.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:25:40+02:00";23.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:25:50+02:00";23.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:26:00+02:00";26.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:26:10+02:00";24.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:26:20+02:00";23.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:16:30+02:00";26.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:16:40+02:00";25.299
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:16:50+02:00";25.301
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:17:00+02:00";28.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:17:10+02:00";24.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:17:20+02:00";23.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:17:30+02:00";22.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:17:40+02:00";26.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:17:50+02:00";25.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:18:00+02:00";27.498
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:18:10+02:00";23.902
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:18:20+02:00";25.199
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:18:30+02:00";24.401
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:18:40+02:00";22.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:18:50+02:00";25.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:19:00+02:00";25.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:19:10+02:00";24.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:19:20+02:00";24.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:19:30+02:00";24.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:19:40+02:00";24.599
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:19:50+02:00";26.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:20:00+02:00";25.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:20:10+02:00";25.701
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:20:20+02:00";24.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:20:30+02:00";23.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:20:40+02:00";25.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:20:50+02:00";25.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:21:00+02:00";26.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:21:10+02:00";23.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:21:20+02:00";23.999
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:21:30+02:00";24.801
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:21:40+02:00";24
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:21:50+02:00";24.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:22:00+02:00";25.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:22:10+02:00";24
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:22:20+02:00";24.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:22:30+02:00";24.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:22:40+02:00";24.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:22:50+02:00";26.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:23:00+02:00";28.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:23:10+02:00";24.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:23:20+02:00";25.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:23:30+02:00";25.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:23:40+02:00";24.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:23:50+02:00";24.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:24:00+02:00";26.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:24:10+02:00";26.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:24:20+02:00";23.799
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:24:30+02:00";25.301
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:24:40+02:00";24.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:24:50+02:00";23.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:25:00+02:00";25.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:25:10+02:00";22.898
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:25:20+02:00";23.601
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:25:30+02:00";24.701
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:25:40+02:00";25.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:25:50+02:00";25.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:26:00+02:00";26.101
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:26:10+02:00";24.498
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:26:20+02:00";24.198

==> perf_analysis/config1/bench05/1topic_10000ns/grafana_data_export-6.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:16:40+02:00";34
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:16:50+02:00";34.399
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:17:00+02:00";43.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:17:10+02:00";33.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:17:20+02:00";40.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:17:30+02:00";38.201
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:17:40+02:00";41.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:17:50+02:00";35
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:18:00+02:00";43.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:18:10+02:00";44.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:18:20+02:00";34.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:18:30+02:00";44.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:18:40+02:00";36.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:18:50+02:00";33.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:19:00+02:00";39.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:19:10+02:00";38.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:19:20+02:00";32.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:19:30+02:00";41.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:19:40+02:00";40.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:19:50+02:00";36.495
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:20:00+02:00";37.002
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:20:10+02:00";44.303
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:20:20+02:00";38.499
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:20:30+02:00";40.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:20:40+02:00";36.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:20:50+02:00";33.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:21:00+02:00";39
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:21:10+02:00";35
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:21:20+02:00";40.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:21:30+02:00";43.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:21:40+02:00";44.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:21:50+02:00";35.694
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:22:00+02:00";38.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:22:10+02:00";37.002
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:22:20+02:00";45.902
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:22:30+02:00";48.303
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:22:40+02:00";38.198
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:22:50+02:00";36.002
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:23:00+02:00";40.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:23:10+02:00";39.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:23:20+02:00";41.799
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:23:30+02:00";40.296
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:23:40+02:00";38.504
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:23:50+02:00";39.199
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:24:00+02:00";39.502
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:24:10+02:00";38.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:24:20+02:00";37.297
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:24:30+02:00";38.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:24:40+02:00";49.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:24:50+02:00";37.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:25:00+02:00";41.399
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:25:10+02:00";33.498
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:25:20+02:00";34.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:25:30+02:00";33.602
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:25:40+02:00";44.802
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:25:50+02:00";33.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:26:00+02:00";41.398
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:26:10+02:00";36.298
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:26:20+02:00";37.704
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:26:30+02:00";31.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:16:40+02:00";31.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:16:50+02:00";33.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:17:00+02:00";37
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:17:10+02:00";29.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:17:20+02:00";38
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:17:30+02:00";33.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:17:40+02:00";37.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:17:50+02:00";30.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:18:00+02:00";44.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:18:10+02:00";38
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:18:20+02:00";39.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:18:30+02:00";32
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:18:40+02:00";33.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:18:50+02:00";30.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:19:00+02:00";36.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:19:10+02:00";32.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:19:20+02:00";33.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:19:30+02:00";32
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:19:40+02:00";39.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:19:50+02:00";29.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:20:00+02:00";37.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:20:10+02:00";43.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:20:20+02:00";31.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:20:30+02:00";35.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:20:40+02:00";33.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:20:50+02:00";30.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:21:00+02:00";35.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:21:10+02:00";33.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:21:20+02:00";31.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:21:30+02:00";44.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:21:40+02:00";41.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:21:50+02:00";31.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:22:00+02:00";34.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:22:10+02:00";35.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:22:20+02:00";40
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:22:30+02:00";45.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:22:40+02:00";33.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:22:50+02:00";31.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:23:00+02:00";32.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:23:10+02:00";42.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:23:20+02:00";34.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:23:30+02:00";40.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:23:40+02:00";32.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:23:50+02:00";34.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:24:00+02:00";32.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:24:10+02:00";38.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:24:20+02:00";30
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:24:30+02:00";43.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:24:40+02:00";39
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:24:50+02:00";32.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:25:00+02:00";34
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:25:10+02:00";30.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:25:20+02:00";29.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:25:30+02:00";35.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:25:40+02:00";36.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:25:50+02:00";29.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:26:00+02:00";35.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:26:10+02:00";36.399
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:26:20+02:00";29.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:26:30+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:16:40+02:00";34.799
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:16:50+02:00";36.602
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:17:00+02:00";41.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:17:10+02:00";32.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:17:20+02:00";38.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:17:30+02:00";34.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:17:40+02:00";39.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:17:50+02:00";34
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:18:00+02:00";48.096
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:18:10+02:00";36.102
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:18:20+02:00";42.698
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:18:30+02:00";34.402
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:18:40+02:00";33.201
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:18:50+02:00";33.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:19:00+02:00";38.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:19:10+02:00";35
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:19:20+02:00";36.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:19:30+02:00";35
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:19:40+02:00";40.198
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:19:50+02:00";33.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:20:00+02:00";38.501
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:20:10+02:00";44.901
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:20:20+02:00";33.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:20:30+02:00";35.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:20:40+02:00";34.499
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:20:50+02:00";32.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:21:00+02:00";37.301
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:21:10+02:00";35.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:21:20+02:00";34.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:21:30+02:00";46.701
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:21:40+02:00";39.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:21:50+02:00";32.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:22:00+02:00";35.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:22:10+02:00";38.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:22:20+02:00";44.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:22:30+02:00";45.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:22:40+02:00";35.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:22:50+02:00";34.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:23:00+02:00";40.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:23:10+02:00";43.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:23:20+02:00";36.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:23:30+02:00";40.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:23:40+02:00";35.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:23:50+02:00";34.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:24:00+02:00";37.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:24:10+02:00";41.799
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:24:20+02:00";31.499
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:24:30+02:00";46.703
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:24:40+02:00";39.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:24:50+02:00";33.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:25:00+02:00";36.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:25:10+02:00";30.997
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:25:20+02:00";30.101
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:25:30+02:00";40.202
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:25:40+02:00";37.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:25:50+02:00";33.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:26:00+02:00";38.701
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:26:10+02:00";39.497
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:26:20+02:00";31.597
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:26:30+02:00";null

==> perf_analysis/config1/bench05/1topic_10000ns/grafana_data_export-7.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:16:50+02:00";1.52
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:17:00+02:00";1.83
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:17:10+02:00";1.85
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:17:20+02:00";1.65
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:17:30+02:00";1.78
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:17:40+02:00";1.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:17:50+02:00";1.84
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:18:00+02:00";1.86
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:18:10+02:00";1.81
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:18:20+02:00";1.83
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:18:30+02:00";1.87
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:18:40+02:00";1.74
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:18:50+02:00";1.62
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:19:00+02:00";1.76
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:19:10+02:00";1.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:19:20+02:00";1.83
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:19:30+02:00";1.62
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:19:40+02:00";1.44
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:19:50+02:00";1.52
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:20:00+02:00";1.53
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:20:10+02:00";1.29
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:20:20+02:00";1.33
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:20:30+02:00";1.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:20:40+02:00";1.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:20:50+02:00";1.43
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:21:00+02:00";1.51
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:21:10+02:00";1.66
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:21:20+02:00";1.95
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:21:30+02:00";1.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:21:40+02:00";1.91
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:21:50+02:00";1.76
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:22:00+02:00";1.72
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:22:10+02:00";1.76
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:22:20+02:00";1.89
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:22:30+02:00";1.83
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:22:40+02:00";1.93
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:22:50+02:00";1.94
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:23:00+02:00";1.95
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:23:10+02:00";1.81
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:23:20+02:00";1.61
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:23:30+02:00";1.67
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:23:40+02:00";1.88
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:23:50+02:00";1.83
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:24:00+02:00";1.69
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:24:10+02:00";1.75
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:24:20+02:00";1.79
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:24:30+02:00";1.59
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:24:40+02:00";1.35
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:24:50+02:00";1.45
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:25:00+02:00";1.45
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:25:10+02:00";1.46
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:25:20+02:00";1.62
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:25:30+02:00";1.37
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:25:40+02:00";1.39
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:25:50+02:00";1.72
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:26:00+02:00";1.67
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:26:10+02:00";1.41
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:26:20+02:00";1.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:26:30+02:00";1.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:26:40+02:00";null
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:16:50+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:17:00+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:17:10+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:17:20+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:17:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:17:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:17:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:18:00+02:00";0.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:18:10+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:18:20+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:18:30+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:18:40+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:18:50+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:19:00+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:19:10+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:19:20+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:19:30+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:19:40+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:19:50+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:20:00+02:00";0.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:20:10+02:00";0.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:20:20+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:20:30+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:20:40+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:20:50+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:21:00+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:21:10+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:21:20+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:21:30+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:21:40+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:21:50+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:22:00+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:22:10+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:22:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:22:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:22:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:22:50+02:00";0.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:23:00+02:00";0.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:23:10+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:23:20+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:23:30+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:23:40+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:23:50+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:24:00+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:24:10+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:24:20+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:24:30+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:24:40+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:24:50+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:25:00+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:25:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:25:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:25:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:25:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:25:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:26:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:26:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:26:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:26:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:26:40+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:16:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:17:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:17:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:17:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:17:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:17:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:17:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:18:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:18:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:18:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:18:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:18:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:18:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:19:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:19:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:19:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:19:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:19:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:19:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:20:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:20:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:20:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:20:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:20:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:20:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:21:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:21:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:21:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:21:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:21:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:21:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:22:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:22:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:22:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:22:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:22:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:22:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:23:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:23:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:23:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:23:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:23:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:23:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:24:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:24:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:24:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:24:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:24:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:24:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:25:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:25:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:25:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:25:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:25:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:25:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:26:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:26:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:26:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:26:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:26:40+02:00";null

==> perf_analysis/config1/bench05/1topic_10000ns/grafana_data_export-8.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:16:50+02:00";7.919
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:17:00+02:00";7.907
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:17:10+02:00";7.908
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:17:20+02:00";7.907
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:17:30+02:00";7.906
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:17:40+02:00";7.913
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:17:50+02:00";7.916
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:18:00+02:00";7.914
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:18:10+02:00";7.911
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:18:20+02:00";7.912
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:18:30+02:00";7.918
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:18:40+02:00";7.916
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:18:50+02:00";7.919
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:19:00+02:00";7.92
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:19:10+02:00";7.919
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:19:20+02:00";7.918
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:19:30+02:00";7.921
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:19:40+02:00";7.923
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:19:50+02:00";7.923
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:20:00+02:00";7.924
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:20:10+02:00";7.927
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:20:20+02:00";7.928
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:20:30+02:00";7.927
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:20:40+02:00";7.932
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:20:50+02:00";7.932
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:21:00+02:00";7.934
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:21:10+02:00";7.935
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:21:20+02:00";7.936
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:21:30+02:00";7.933
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:21:40+02:00";7.937
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:21:50+02:00";7.938
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:22:00+02:00";7.941
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:22:10+02:00";7.941
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:22:20+02:00";7.939
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:22:30+02:00";7.941
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:22:40+02:00";7.942
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:22:50+02:00";7.944
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:23:00+02:00";7.941
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:23:10+02:00";7.944
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:23:20+02:00";7.944
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:23:30+02:00";7.945
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:23:40+02:00";7.946
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:23:50+02:00";7.946
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:24:00+02:00";7.945
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:24:10+02:00";7.948
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:24:20+02:00";7.948
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:24:30+02:00";7.948
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:24:40+02:00";7.949
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:24:50+02:00";7.951
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:25:00+02:00";7.95
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:25:10+02:00";7.952
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:25:20+02:00";7.953
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:25:30+02:00";7.954
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:25:40+02:00";7.955
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:25:50+02:00";7.955
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:26:00+02:00";5.914
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:26:10+02:00";5.914
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:26:20+02:00";5.914
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:26:30+02:00";5.914
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:26:40+02:00";5.914
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:16:50+02:00";4.822
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:17:00+02:00";4.829
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:17:10+02:00";4.83
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:17:20+02:00";4.829
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:17:30+02:00";4.83
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:17:40+02:00";4.83
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:17:50+02:00";4.83
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:18:00+02:00";4.829
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:18:10+02:00";4.829
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:18:20+02:00";4.829
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:18:30+02:00";4.829
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:18:40+02:00";4.829
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:18:50+02:00";4.83
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:19:00+02:00";4.829
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:19:10+02:00";4.829
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:19:20+02:00";4.829
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:19:30+02:00";4.829
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:19:40+02:00";4.829
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:19:50+02:00";4.829
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:20:00+02:00";4.829
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:20:10+02:00";4.829
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:20:20+02:00";4.829
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:20:30+02:00";4.829
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:20:40+02:00";4.829
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:20:50+02:00";4.829
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:21:00+02:00";4.829
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:21:10+02:00";4.828
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:21:20+02:00";4.829
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:21:30+02:00";4.829
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:21:40+02:00";4.828
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:21:50+02:00";4.829
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:22:00+02:00";4.829
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:22:10+02:00";4.829
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:22:20+02:00";4.828
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:22:30+02:00";4.828
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:22:40+02:00";4.829
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:22:50+02:00";4.829
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:23:00+02:00";4.829
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:23:10+02:00";4.829
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:23:20+02:00";4.829
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:23:30+02:00";4.828
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:23:40+02:00";4.828
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:23:50+02:00";4.829
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:24:00+02:00";4.828
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:24:10+02:00";4.828
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:24:20+02:00";4.828
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:24:30+02:00";4.828
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:24:40+02:00";4.829
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:24:50+02:00";4.829
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:25:00+02:00";4.829
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:25:10+02:00";4.829
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:25:20+02:00";4.829
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:25:30+02:00";4.828
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:25:40+02:00";4.828
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:25:50+02:00";4.828
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:26:00+02:00";4.828
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:26:10+02:00";4.828
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:26:20+02:00";4.828
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:26:30+02:00";4.828
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:26:40+02:00";4.828
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:16:50+02:00";2.926
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:17:00+02:00";2.937
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:17:10+02:00";2.939
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:17:20+02:00";2.945
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:17:30+02:00";2.95
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:17:40+02:00";2.956
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:17:50+02:00";2.962
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:18:00+02:00";2.968
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:18:10+02:00";2.973
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:18:20+02:00";2.973
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:18:30+02:00";2.972
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:18:40+02:00";2.973
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:18:50+02:00";2.972
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:19:00+02:00";2.972
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:19:10+02:00";2.971
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:19:20+02:00";2.971
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:19:30+02:00";2.971
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:19:40+02:00";2.971
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:19:50+02:00";2.971
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:20:00+02:00";2.972
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:20:10+02:00";2.972
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:20:20+02:00";2.972
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:20:30+02:00";2.972
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:20:40+02:00";2.972
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:20:50+02:00";2.971
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:21:00+02:00";2.972
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:21:10+02:00";2.972
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:21:20+02:00";2.972
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:21:30+02:00";2.972
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:21:40+02:00";2.972
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:21:50+02:00";2.971
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:22:00+02:00";2.971
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:22:10+02:00";2.971
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:22:20+02:00";2.972
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:22:30+02:00";2.972
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:22:40+02:00";2.972
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:22:50+02:00";2.972
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:23:00+02:00";2.972
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:23:10+02:00";2.971
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:23:20+02:00";2.971
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:23:30+02:00";2.971
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:23:40+02:00";2.971
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:23:50+02:00";2.971
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:24:00+02:00";2.971
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:24:10+02:00";2.971
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:24:20+02:00";2.971
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:24:30+02:00";2.971
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:24:40+02:00";2.971
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:24:50+02:00";2.97
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:25:00+02:00";2.971
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:25:10+02:00";2.97
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:25:20+02:00";2.971
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:25:30+02:00";2.971
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:25:40+02:00";2.971
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:25:50+02:00";2.971
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:26:00+02:00";2.971
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:26:10+02:00";2.971
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:26:20+02:00";2.97
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:26:30+02:00";2.97
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:26:40+02:00";2.97

==> perf_analysis/config1/bench05/1topic_1000ns/grafana_data_export-2.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:57:50+02:00";75,359.174
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:58:00+02:00";97,344.951
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:58:10+02:00";115,399.25
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:58:20+02:00";129,243.506
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:58:30+02:00";143,330.916
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:58:40+02:00";153,186.624
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:58:50+02:00";161,397.883
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:59:00+02:00";169,259.202
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:59:10+02:00";174,421.352
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:59:20+02:00";179,553.274
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:59:30+02:00";184,065.688
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:59:40+02:00";188,081.516
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:59:50+02:00";190,838.148
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:00:00+02:00";193,950.703
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:00:10+02:00";196,559.918
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:00:20+02:00";199,229.09
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:00:30+02:00";200,573.695
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:00:40+02:00";201,644.4
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:00:50+02:00";203,464.479
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:01:00+02:00";204,221.087
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:01:10+02:00";205,602.074
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:01:20+02:00";206,723.356
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:01:30+02:00";208,309.075
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:01:40+02:00";209,035.055
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:01:50+02:00";208,739.568
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:02:00+02:00";209,585.656
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:02:10+02:00";209,882.269
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:02:20+02:00";209,051.071
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:02:30+02:00";209,071.179
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:02:40+02:00";208,890.722
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:02:50+02:00";209,650.986
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:03:00+02:00";208,696.713
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:03:10+02:00";210,129.596
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:03:20+02:00";211,571.018
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:03:30+02:00";211,615.204
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:03:40+02:00";210,913.655
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:03:50+02:00";211,216.703
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:04:00+02:00";211,955.542
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:04:10+02:00";211,136.254
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:04:20+02:00";210,301.412
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:04:30+02:00";209,976.571
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:04:40+02:00";209,643.93
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:04:50+02:00";209,552.348
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:05:00+02:00";209,140.085
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:05:10+02:00";208,682.499
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:05:20+02:00";208,928.26
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:05:30+02:00";209,580.775
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:05:40+02:00";209,771.58
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:05:50+02:00";209,192.402
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:06:00+02:00";209,866.721
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:06:10+02:00";210,871.306
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:06:20+02:00";210,645.803
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:06:30+02:00";210,934.631
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:06:40+02:00";210,169.95
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:06:50+02:00";209,567.784
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:07:00+02:00";209,173.844
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:07:10+02:00";208,060.655
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:07:20+02:00";208,090.498
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:07:30+02:00";183,786.393
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:07:40+02:00";169,091.644
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:57:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:58:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:58:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:58:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:58:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:58:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:58:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:59:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:59:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:59:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:59:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:59:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:59:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:00:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:00:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:00:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:00:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:00:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:00:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:01:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:01:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:01:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:01:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:01:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:01:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:02:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:02:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:02:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:02:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:02:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:02:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:03:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:03:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:03:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:03:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:03:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:03:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:04:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:04:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:04:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:04:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:04:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:04:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:05:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:05:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:05:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:05:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:05:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:05:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:06:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:06:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:06:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:06:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:06:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:06:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:07:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:07:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:07:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:07:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:07:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:57:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:58:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:58:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:58:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:58:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:58:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:58:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:59:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:59:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:59:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:59:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:59:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T14:59:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:00:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:00:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:00:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:00:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:00:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:00:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:01:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:01:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:01:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:01:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:01:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:01:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:02:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:02:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:02:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:02:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:02:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:02:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:03:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:03:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:03:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:03:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:03:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:03:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:04:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:04:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:04:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:04:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:04:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:04:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:05:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:05:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:05:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:05:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:05:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:05:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:06:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:06:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:06:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:06:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:06:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:06:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:07:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:07:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:07:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:07:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T15:07:40+02:00";0

==> perf_analysis/config1/bench05/1topic_1000ns/grafana_data_export-3.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:58:00+02:00";21,052,875.901
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:58:10+02:00";24,963,085.585
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:58:20+02:00";27,992,311.018
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:58:30+02:00";31,068,262.694
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:58:40+02:00";33,226,178.352
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:58:50+02:00";35,022,245.991
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:59:00+02:00";36,739,849.355
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:59:10+02:00";37,872,991.795
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:59:20+02:00";38,995,351.845
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:59:30+02:00";39,980,941.748
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:59:40+02:00";40,859,226.618
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T14:59:50+02:00";41,463,025.681
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:00:00+02:00";42,143,330.958
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:00:10+02:00";42,714,013.674
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:00:20+02:00";43,297,503.921
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:00:30+02:00";43,595,637.499
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:00:40+02:00";43,830,315.65
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:00:50+02:00";44,227,826.059
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:01:00+02:00";44,392,418.801
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:01:10+02:00";44,691,837.623
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:01:20+02:00";44,935,145.953
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:01:30+02:00";45,277,202.981
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:01:40+02:00";45,438,491.688
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:01:50+02:00";45,376,573.188
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:02:00+02:00";45,560,969.927
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:02:10+02:00";45,624,775.261
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:02:20+02:00";45,446,486.036
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:02:30+02:00";45,451,477.709
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:02:40+02:00";45,411,815.11
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:02:50+02:00";45,576,651.927
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:03:00+02:00";45,372,155.162
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:03:10+02:00";45,681,214.216
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:03:20+02:00";45,990,773.307
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:03:30+02:00";46,002,120.805
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:03:40+02:00";45,851,158.986
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:03:50+02:00";45,919,825.866
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:04:00+02:00";46,078,451.634
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:04:10+02:00";45,899,114.229
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:04:20+02:00";45,721,865.838
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:04:30+02:00";45,651,682.791
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:04:40+02:00";45,579,971.794
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:04:50+02:00";45,562,093.742
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:05:00+02:00";45,472,580.305
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:05:10+02:00";45,374,820.024
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:05:20+02:00";45,432,938.636
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:05:30+02:00";45,605,178.997
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:05:40+02:00";45,673,864.549
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:05:50+02:00";45,571,424.968
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:06:00+02:00";45,737,444.33
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:06:10+02:00";45,970,122.168
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:06:20+02:00";45,935,509.527
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:06:30+02:00";46,009,446.896
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:06:40+02:00";45,854,139.098
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:06:50+02:00";45,732,043.948
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:07:00+02:00";45,653,958.672
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:07:10+02:00";45,418,570.934
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:07:20+02:00";45,429,752.618
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:07:30+02:00";40,123,972.904
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:07:40+02:00";33,964,209.793
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T15:07:50+02:00";null
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:58:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:58:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:58:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:58:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:58:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:58:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:59:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:59:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:59:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:59:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:59:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T14:59:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:00:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:00:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:00:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:00:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:00:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:00:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:01:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:01:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:01:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:01:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:01:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:01:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:02:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:02:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:02:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:02:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:02:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:02:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:03:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:03:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:03:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:03:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:03:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:03:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:04:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:04:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:04:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:04:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:04:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:04:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:05:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:05:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:05:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:05:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:05:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:05:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:06:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:06:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:06:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:06:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:06:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:06:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:07:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:07:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:07:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:07:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:07:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T15:07:50+02:00";null
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:58:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:58:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:58:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:58:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:58:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:58:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:59:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:59:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:59:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:59:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:59:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T14:59:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:00:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:00:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:00:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:00:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:00:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:00:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:01:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:01:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:01:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:01:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:01:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:01:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:02:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:02:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:02:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:02:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:02:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:02:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:03:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:03:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:03:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:03:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:03:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:03:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:04:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:04:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:04:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:04:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:04:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:04:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:05:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:05:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:05:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:05:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:05:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:05:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:06:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:06:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:06:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:06:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:06:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:06:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:07:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:07:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:07:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:07:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:07:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T15:07:50+02:00";null

==> perf_analysis/config1/bench05/1topic_1000ns/grafana_data_export-4.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:58:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:58:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:58:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:58:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:58:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:58:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:59:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:59:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:59:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:59:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:59:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T14:59:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:00:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:00:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:00:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:00:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:00:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:00:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:01:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:01:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:01:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:01:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:01:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:01:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:02:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:02:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:02:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:02:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:02:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:02:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:03:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:03:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:03:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:03:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:03:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:03:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:04:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:04:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:04:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:04:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:04:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:04:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:05:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:05:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:05:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:05:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:05:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:05:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:06:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:06:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:06:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:06:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:06:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:06:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:07:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:07:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:07:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:07:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:07:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T15:07:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:58:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:58:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:58:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:58:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:58:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:58:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:59:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:59:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:59:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:59:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:59:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T14:59:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:00:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:00:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:00:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:00:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:00:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:00:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:01:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:01:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:01:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:01:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:01:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:01:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:02:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:02:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:02:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:02:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:02:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:02:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:03:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:03:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:03:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:03:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:03:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:03:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:04:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:04:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:04:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:04:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:04:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:04:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:05:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:05:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:05:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:05:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:05:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:05:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:06:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:06:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:06:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:06:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:06:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:06:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:07:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:07:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:07:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:07:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:07:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T15:07:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:58:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:58:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:58:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:58:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:58:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:58:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:59:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:59:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:59:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:59:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:59:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T14:59:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:00:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:00:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:00:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:00:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:00:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:00:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:01:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:01:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:01:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:01:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:01:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:01:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:02:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:02:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:02:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:02:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:02:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:02:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:03:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:03:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:03:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:03:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:03:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:03:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:04:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:04:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:04:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:04:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:04:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:04:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:05:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:05:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:05:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:05:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:05:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:05:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:06:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:06:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:06:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:06:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:06:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:06:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:07:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:07:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:07:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:07:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:07:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T15:07:50+02:00";0

==> perf_analysis/config1/bench05/1topic_1000ns/grafana_data_export-5.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:58:10+02:00";9.481
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:58:20+02:00";9.485
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:58:30+02:00";9.48
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:58:40+02:00";9.478
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:58:50+02:00";9.481
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:59:00+02:00";9.483
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:59:10+02:00";9.484
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:59:20+02:00";9.483
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:59:30+02:00";9.485
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:59:40+02:00";9.488
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:59:50+02:00";9.488
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:00:00+02:00";9.489
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:00:10+02:00";9.49
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:00:20+02:00";9.49
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:00:30+02:00";9.492
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:00:40+02:00";9.491
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:00:50+02:00";9.492
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:01:00+02:00";9.494
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:01:10+02:00";9.494
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:01:20+02:00";9.496
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:01:30+02:00";9.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:01:40+02:00";9.448
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:01:50+02:00";9.435
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:02:00+02:00";9.434
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:02:10+02:00";9.434
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:02:20+02:00";9.434
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:02:30+02:00";9.438
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:02:40+02:00";9.44
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:02:50+02:00";9.44
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:03:00+02:00";9.44
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:03:10+02:00";9.443
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:03:20+02:00";9.442
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:03:30+02:00";9.443
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:03:40+02:00";9.442
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:03:50+02:00";9.444
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:04:00+02:00";9.447
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:04:10+02:00";9.443
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:04:20+02:00";9.443
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:04:30+02:00";9.443
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:04:40+02:00";9.445
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:04:50+02:00";9.445
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:05:00+02:00";9.448
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:05:10+02:00";9.447
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:05:20+02:00";9.448
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:05:30+02:00";9.448
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:05:40+02:00";9.449
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:05:50+02:00";9.45
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:06:00+02:00";9.451
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:06:10+02:00";9.452
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:06:20+02:00";9.452
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:06:30+02:00";9.454
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:06:40+02:00";9.455
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:06:50+02:00";9.457
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:07:00+02:00";9.457
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:07:10+02:00";9.458
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:07:20+02:00";9.46
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:07:30+02:00";5.959
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:07:40+02:00";5.959
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:07:50+02:00";5.958
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:08:00+02:00";null
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:58:10+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:58:20+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:58:30+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:58:40+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:58:50+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:59:00+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:59:10+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:59:20+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:59:30+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:59:40+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T14:59:50+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:00:00+02:00";4.835
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:00:10+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:00:20+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:00:30+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:00:40+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:00:50+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:01:00+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:01:10+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:01:20+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:01:30+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:01:40+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:01:50+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:02:00+02:00";4.835
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:02:10+02:00";4.835
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:02:20+02:00";4.835
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:02:30+02:00";4.835
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:02:40+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:02:50+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:03:00+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:03:10+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:03:20+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:03:30+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:03:40+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:03:50+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:04:00+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:04:10+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:04:20+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:04:30+02:00";4.835
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:04:40+02:00";4.835
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:04:50+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:05:00+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:05:10+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:05:20+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:05:30+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:05:40+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:05:50+02:00";4.837
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:06:00+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:06:10+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:06:20+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:06:30+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:06:40+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:06:50+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:07:00+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:07:10+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:07:20+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:07:30+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:07:40+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:07:50+02:00";4.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T15:08:00+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:58:10+02:00";3.093
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:58:20+02:00";3.093
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:58:30+02:00";3.093
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:58:40+02:00";3.093
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:58:50+02:00";3.093
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:59:00+02:00";3.093
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:59:10+02:00";3.093
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:59:20+02:00";3.093
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:59:30+02:00";3.092
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:59:40+02:00";3.092
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T14:59:50+02:00";3.091
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:00:00+02:00";3.092
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:00:10+02:00";3.092
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:00:20+02:00";3.092
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:00:30+02:00";3.091
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:00:40+02:00";3.091
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:00:50+02:00";3.09
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:01:00+02:00";3.091
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:01:10+02:00";3.091
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:01:20+02:00";3.091
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:01:30+02:00";3.091
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:01:40+02:00";3.091
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:01:50+02:00";3.092
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:02:00+02:00";3.092
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:02:10+02:00";3.092
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:02:20+02:00";3.093
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:02:30+02:00";3.093
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:02:40+02:00";3.092
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:02:50+02:00";3.092
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:03:00+02:00";3.092
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:03:10+02:00";3.092
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:03:20+02:00";3.093
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:03:30+02:00";3.093
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:03:40+02:00";3.093
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:03:50+02:00";3.093
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:04:00+02:00";3.094
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:04:10+02:00";3.093
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:04:20+02:00";3.093
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:04:30+02:00";3.093
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:04:40+02:00";3.093
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:04:50+02:00";3.092
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:05:00+02:00";3.245
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:05:10+02:00";3.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:05:20+02:00";3.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:05:30+02:00";3.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:05:40+02:00";3.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:05:50+02:00";3.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:06:00+02:00";3.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:06:10+02:00";3.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:06:20+02:00";3.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:06:30+02:00";3.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:06:40+02:00";3.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:06:50+02:00";3.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:07:00+02:00";3.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:07:10+02:00";3.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:07:20+02:00";3.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:07:30+02:00";3.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:07:40+02:00";3.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:07:50+02:00";3.098
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T15:08:00+02:00";null

==> perf_analysis/config1/bench05/1topic_1000ns/grafana_data_export-6.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:58:10+02:00";1.31
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:58:20+02:00";1.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:58:30+02:00";2.05
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:58:40+02:00";2.28
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:58:50+02:00";2.24
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:59:00+02:00";2.51
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:59:10+02:00";2.37
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:59:20+02:00";2.08
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:59:30+02:00";1.98
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:59:40+02:00";1.92
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:59:50+02:00";2.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:00:00+02:00";2.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:00:10+02:00";2.24
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:00:20+02:00";2.58
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:00:30+02:00";2.33
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:00:40+02:00";2.28
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:00:50+02:00";2.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:01:00+02:00";2.41
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:01:10+02:00";2.19
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:01:20+02:00";2.08
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:01:30+02:00";1.84
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:01:40+02:00";2.02
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:01:50+02:00";1.85
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:02:00+02:00";1.72
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:02:10+02:00";2.15
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:02:20+02:00";2.12
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:02:30+02:00";1.79
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:02:40+02:00";1.67
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:02:50+02:00";1.65
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:03:00+02:00";1.62
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:03:10+02:00";1.91
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:03:20+02:00";1.85
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:03:30+02:00";1.95
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:03:40+02:00";2.04
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:03:50+02:00";2.04
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:04:00+02:00";1.88
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:04:10+02:00";1.66
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:04:20+02:00";1.79
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:04:30+02:00";2.22
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:04:40+02:00";2.18
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:04:50+02:00";2.09
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:05:00+02:00";2.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:05:10+02:00";2.02
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:05:20+02:00";1.85
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:05:30+02:00";1.57
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:05:40+02:00";1.64
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:05:50+02:00";1.39
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:06:00+02:00";1.56
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:06:10+02:00";1.92
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:06:20+02:00";1.93
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:06:30+02:00";1.87
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:06:40+02:00";1.58
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:06:50+02:00";1.57
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:07:00+02:00";1.57
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:07:10+02:00";1.86
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:07:20+02:00";1.96
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:07:30+02:00";1.88
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:07:40+02:00";1.59
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:07:50+02:00";1.34
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:08:00+02:00";1.14
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:58:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:58:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:58:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:58:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:58:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:59:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:59:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:59:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:59:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:59:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T14:59:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:00:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:00:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:00:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:00:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:00:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:00:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:01:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:01:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:01:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:01:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:01:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:01:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:02:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:02:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:02:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:02:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:02:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:02:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:03:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:03:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:03:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:03:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:03:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:03:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:04:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:04:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:04:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:04:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:04:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:04:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:05:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:05:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:05:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:05:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:05:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:05:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:06:00+02:00";0.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:06:10+02:00";0.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:06:20+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:06:30+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:06:40+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:06:50+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:07:00+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:07:10+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:07:20+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:07:30+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:07:40+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:07:50+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T15:08:00+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:58:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:58:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:58:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:58:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:58:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:59:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:59:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:59:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:59:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:59:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T14:59:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:00:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:00:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:00:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:00:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:00:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:00:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:01:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:01:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:01:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:01:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:01:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:01:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:02:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:02:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:02:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:02:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:02:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:02:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:03:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:03:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:03:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:03:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:03:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:03:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:04:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:04:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:04:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:04:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:04:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:04:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:05:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:05:10+02:00";0.07
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:05:20+02:00";0.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:05:30+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:05:40+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:05:50+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:06:00+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:06:10+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:06:20+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:06:30+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:06:40+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:06:50+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:07:00+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:07:10+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:07:20+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:07:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:07:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:07:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T15:08:00+02:00";null

==> perf_analysis/config1/bench05/1topic_1000ns/grafana_data_export-7.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:58:20+02:00";47.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:58:30+02:00";37.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:58:40+02:00";44.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:58:50+02:00";39.695
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:59:00+02:00";50.005
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:59:10+02:00";39.202
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:59:20+02:00";38.098
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:59:30+02:00";36.602
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:59:40+02:00";39.698
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:59:50+02:00";33.801
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:00:00+02:00";39.901
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:00:10+02:00";45.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:00:20+02:00";37.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:00:30+02:00";42.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:00:40+02:00";44.598
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:00:50+02:00";34.801
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:01:00+02:00";40.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:01:10+02:00";36.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:01:20+02:00";38.497
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:01:30+02:00";38.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:01:40+02:00";42.502
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:01:50+02:00";36.299
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:02:00+02:00";39.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:02:10+02:00";36
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:02:20+02:00";47.795
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:02:30+02:00";35.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:02:40+02:00";44.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:02:50+02:00";35.202
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:03:00+02:00";39.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:03:10+02:00";33.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:03:20+02:00";40.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:03:30+02:00";44.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:03:40+02:00";38.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:03:50+02:00";42.898
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:04:00+02:00";42.002
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:04:10+02:00";41.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:04:20+02:00";37.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:04:30+02:00";40.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:04:40+02:00";37.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:04:50+02:00";49.301
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:05:00+02:00";44.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:05:10+02:00";38.595
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:05:20+02:00";35.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:05:30+02:00";41.201
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:05:40+02:00";45.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:05:50+02:00";42.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:06:00+02:00";41.402
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:06:10+02:00";35.47
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:06:20+02:00";34.232
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:06:30+02:00";37.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:06:40+02:00";41.399
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:06:50+02:00";44
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:07:00+02:00";40.901
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:07:10+02:00";33.497
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:07:20+02:00";36.003
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:07:30+02:00";37.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:07:40+02:00";39.097
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:07:50+02:00";43.604
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:08:00+02:00";45.801
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:08:10+02:00";null
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:58:20+02:00";38.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:58:30+02:00";38.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:58:40+02:00";30.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:58:50+02:00";35.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:59:00+02:00";42.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:59:10+02:00";31
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:59:20+02:00";33.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:59:30+02:00";32.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:59:40+02:00";35.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T14:59:50+02:00";33.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:00:00+02:00";36.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:00:10+02:00";43.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:00:20+02:00";31.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:00:30+02:00";39.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:00:40+02:00";36
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:00:50+02:00";31.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:01:00+02:00";34.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:01:10+02:00";35.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:01:20+02:00";32.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:01:30+02:00";32.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:01:40+02:00";39.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:01:50+02:00";29.999
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:02:00+02:00";34.501
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:02:10+02:00";35
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:02:20+02:00";40.698
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:02:30+02:00";31.801
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:02:40+02:00";39.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:02:50+02:00";32.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:03:00+02:00";33.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:03:10+02:00";30.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:03:20+02:00";39.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:03:30+02:00";35.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:03:40+02:00";37.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:03:50+02:00";34
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:04:00+02:00";38.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:04:10+02:00";32.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:04:20+02:00";33.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:04:30+02:00";34.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:04:40+02:00";36.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:04:50+02:00";39.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:05:00+02:00";42.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:05:10+02:00";32.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:05:20+02:00";34
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:05:30+02:00";40.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:05:40+02:00";36.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:05:50+02:00";38.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:06:00+02:00";35.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:06:10+02:00";29.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:06:20+02:00";31.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:06:30+02:00";33.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:06:40+02:00";37.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:06:50+02:00";39.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:07:00+02:00";35.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:07:10+02:00";30.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:07:20+02:00";31.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:07:30+02:00";33.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:07:40+02:00";38.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:07:50+02:00";38.099
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:08:00+02:00";41.801
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T15:08:10+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:58:20+02:00";41.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:58:30+02:00";40.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:58:40+02:00";34.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:58:50+02:00";39.597
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:59:00+02:00";44.704
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:59:10+02:00";33.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:59:20+02:00";36.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:59:30+02:00";37
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:59:40+02:00";33.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T14:59:50+02:00";35
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:00:00+02:00";41
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:00:10+02:00";43.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:00:20+02:00";33.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:00:30+02:00";42.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:00:40+02:00";37.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:00:50+02:00";34.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:01:00+02:00";36.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:01:10+02:00";38.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:01:20+02:00";34.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:01:30+02:00";33.898
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:01:40+02:00";40.503
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:01:50+02:00";34.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:02:00+02:00";36.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:02:10+02:00";40.397
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:02:20+02:00";39.303
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:02:30+02:00";33
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:02:40+02:00";39.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:02:50+02:00";32.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:03:00+02:00";35.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:03:10+02:00";33.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:03:20+02:00";44.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:03:30+02:00";38.501
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:03:40+02:00";39.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:03:50+02:00";35.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:04:00+02:00";39.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:04:10+02:00";34.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:04:20+02:00";37.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:04:30+02:00";36.499
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:04:40+02:00";43.201
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:04:50+02:00";37.695
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:05:00+02:00";49.206
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:05:10+02:00";35.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:05:20+02:00";35.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:05:30+02:00";44.201
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:05:40+02:00";37.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:05:50+02:00";41
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:06:00+02:00";37.901
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:06:10+02:00";31.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:06:20+02:00";34
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:06:30+02:00";37.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:06:40+02:00";38.798
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:06:50+02:00";42.302
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:07:00+02:00";36.998
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:07:10+02:00";32.401
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:07:20+02:00";32.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:07:30+02:00";33.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:07:40+02:00";37.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:07:50+02:00";40.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:08:00+02:00";46.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T15:08:10+02:00";null

==> perf_analysis/config1/bench05/1topic_1000ns/grafana_data_export-8.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:58:20+02:00";29.201
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:58:30+02:00";28.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:58:40+02:00";27.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:58:50+02:00";28.097
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:59:00+02:00";29.403
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:59:10+02:00";27.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:59:20+02:00";28.499
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:59:30+02:00";26.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:59:40+02:00";25.699
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:59:50+02:00";25.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:00:00+02:00";27.901
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:00:10+02:00";26.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:00:20+02:00";25.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:00:30+02:00";26.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:00:40+02:00";26.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:00:50+02:00";26.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:01:00+02:00";29.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:01:10+02:00";26
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:01:20+02:00";25.998
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:01:30+02:00";28.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:01:40+02:00";25.901
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:01:50+02:00";27.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:02:00+02:00";29.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:02:10+02:00";26.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:02:20+02:00";25.997
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:02:30+02:00";26.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:02:40+02:00";28.901
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:02:50+02:00";25.102
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:03:00+02:00";29.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:03:10+02:00";25.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:03:20+02:00";25.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:03:30+02:00";28.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:03:40+02:00";26.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:03:50+02:00";27.699
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:04:00+02:00";28.801
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:04:10+02:00";27.599
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:04:20+02:00";27.801
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:04:30+02:00";26.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:04:40+02:00";27.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:04:50+02:00";26.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:05:00+02:00";29.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:05:10+02:00";26.196
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:05:20+02:00";25.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:05:30+02:00";25.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:05:40+02:00";26.999
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:05:50+02:00";25.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:06:00+02:00";29.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:06:10+02:00";27.777
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:06:20+02:00";25.924
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:06:30+02:00";27.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:06:40+02:00";25.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:06:50+02:00";26.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:07:00+02:00";28.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:07:10+02:00";25.798
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:07:20+02:00";26.802
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:07:30+02:00";28.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:07:40+02:00";26.098
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:07:50+02:00";26.402
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:08:00+02:00";28.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:08:10+02:00";27
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:58:20+02:00";24.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:58:30+02:00";25.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:58:40+02:00";23.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:58:50+02:00";23.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:59:00+02:00";26
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:59:10+02:00";23.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:59:20+02:00";25.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:59:30+02:00";24.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:59:40+02:00";25.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T14:59:50+02:00";26.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:00:00+02:00";25.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:00:10+02:00";25.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:00:20+02:00";23.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:00:30+02:00";23.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:00:40+02:00";24.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:00:50+02:00";24.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:01:00+02:00";26.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:01:10+02:00";25.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:01:20+02:00";23.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:01:30+02:00";25.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:01:40+02:00";25.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:01:50+02:00";23.599
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:02:00+02:00";27.001
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:02:10+02:00";23.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:02:20+02:00";24.399
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:02:30+02:00";25.101
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:02:40+02:00";25.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:02:50+02:00";26.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:03:00+02:00";26.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:03:10+02:00";25
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:03:20+02:00";24.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:03:30+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:03:40+02:00";23.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:03:50+02:00";26.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:04:00+02:00";25.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:04:10+02:00";23.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:04:20+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:04:30+02:00";24.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:04:40+02:00";23.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:04:50+02:00";25.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:05:00+02:00";26.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:05:10+02:00";24.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:05:20+02:00";26
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:05:30+02:00";23.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:05:40+02:00";25.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:05:50+02:00";24.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:06:00+02:00";27.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:06:10+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:06:20+02:00";25.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:06:30+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:06:40+02:00";25
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:06:50+02:00";24.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:07:00+02:00";26.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:07:10+02:00";24.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:07:20+02:00";24.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:07:30+02:00";26.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:07:40+02:00";26
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:07:50+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:08:00+02:00";25.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T15:08:10+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:58:20+02:00";26.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:58:30+02:00";25.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:58:40+02:00";25.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:58:50+02:00";24.398
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:59:00+02:00";26.802
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:59:10+02:00";25
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:59:20+02:00";25.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:59:30+02:00";24.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:59:40+02:00";24.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T14:59:50+02:00";25.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:00:00+02:00";26.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:00:10+02:00";24.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:00:20+02:00";23.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:00:30+02:00";23.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:00:40+02:00";24.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:00:50+02:00";25.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:01:00+02:00";26.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:01:10+02:00";25.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:01:20+02:00";24.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:01:30+02:00";24.398
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:01:40+02:00";24.502
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:01:50+02:00";25.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:02:00+02:00";27.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:02:10+02:00";25.198
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:02:20+02:00";23.002
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:02:30+02:00";23.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:02:40+02:00";24.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:02:50+02:00";24.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:03:00+02:00";26.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:03:10+02:00";25.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:03:20+02:00";25.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:03:30+02:00";26.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:03:40+02:00";23.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:03:50+02:00";25.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:04:00+02:00";24.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:04:10+02:00";24.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:04:20+02:00";25.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:04:30+02:00";25.299
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:04:40+02:00";25.301
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:04:50+02:00";24.097
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:05:00+02:00";31.704
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:05:10+02:00";27
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:05:20+02:00";25.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:05:30+02:00";24.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:05:40+02:00";23.499
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:05:50+02:00";25.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:06:00+02:00";27.801
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:06:10+02:00";23.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:06:20+02:00";25.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:06:30+02:00";25.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:06:40+02:00";25.299
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:06:50+02:00";24.901
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:07:00+02:00";26.899
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:07:10+02:00";24.601
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:07:20+02:00";23.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:07:30+02:00";24.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:07:40+02:00";23
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:07:50+02:00";24.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:08:00+02:00";27.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T15:08:10+02:00";null

==> perf_analysis/config1/bench05/1topic_4000ns/grafana_data_export-2.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:57:10+02:00";69,910.031
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:57:20+02:00";92,803.451
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:57:30+02:00";112,860.824
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:57:40+02:00";129,539.122
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:57:50+02:00";142,993.405
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:58:00+02:00";154,873.105
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:58:10+02:00";164,928.462
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:58:20+02:00";173,468.2
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:58:30+02:00";179,833.239
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:58:40+02:00";185,425.386
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:58:50+02:00";191,003.19
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:59:00+02:00";195,824.708
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:59:10+02:00";199,393.603
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:59:20+02:00";201,270.418
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:59:30+02:00";203,532.069
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:59:40+02:00";204,764.837
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:59:50+02:00";206,656.323
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:00:00+02:00";209,202.876
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:00:10+02:00";210,362.797
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:00:20+02:00";211,204.669
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:00:30+02:00";213,314.152
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:00:40+02:00";214,624.948
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:00:50+02:00";216,310.929
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:01:00+02:00";216,226.517
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:01:10+02:00";217,291.631
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:01:20+02:00";218,556.435
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:01:30+02:00";218,733.393
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:01:40+02:00";219,576.717
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:01:50+02:00";219,410.232
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:02:00+02:00";219,204.23
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:02:10+02:00";219,280.891
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:02:20+02:00";219,449.406
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:02:30+02:00";219,251.65
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:02:40+02:00";219,406.266
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:02:50+02:00";219,596.337
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:03:00+02:00";219,758.06
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:03:10+02:00";219,645.045
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:03:20+02:00";219,399.627
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:03:30+02:00";219,092.261
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:03:40+02:00";219,530.486
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:03:50+02:00";219,309.054
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:04:00+02:00";218,702.118
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:04:10+02:00";218,909.664
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:04:20+02:00";217,601.764
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:04:30+02:00";217,674.243
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:04:40+02:00";218,221.263
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:04:50+02:00";218,631.606
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:05:00+02:00";219,595.95
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:05:10+02:00";219,019.588
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:05:20+02:00";218,831.064
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:05:30+02:00";218,945.041
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:05:40+02:00";218,327.913
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:05:50+02:00";218,201.599
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:06:00+02:00";218,374.887
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:06:10+02:00";218,187.656
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:06:20+02:00";217,835.763
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:06:30+02:00";217,322.843
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:06:40+02:00";217,439.623
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:06:50+02:00";196,797.429
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:07:00+02:00";181,062.376
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:57:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:57:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:57:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:57:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:57:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:58:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:58:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:58:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:58:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:58:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:58:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:59:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:59:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:59:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:59:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:59:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:59:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:00:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:00:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:00:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:00:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:00:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:00:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:01:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:01:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:01:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:01:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:01:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:01:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:02:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:02:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:02:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:02:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:02:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:02:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:03:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:03:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:03:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:03:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:03:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:03:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:04:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:04:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:04:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:04:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:04:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:04:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:05:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:05:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:05:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:05:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:05:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:05:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:06:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:06:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:06:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:06:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:06:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:06:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:07:00+02:00";null
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:57:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:57:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:57:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:57:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:57:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:58:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:58:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:58:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:58:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:58:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:58:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:59:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:59:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:59:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:59:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:59:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:59:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:00:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:00:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:00:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:00:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:00:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:00:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:01:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:01:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:01:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:01:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:01:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:01:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:02:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:02:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:02:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:02:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:02:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:02:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:03:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:03:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:03:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:03:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:03:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:03:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:04:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:04:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:04:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:04:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:04:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:04:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:05:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:05:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:05:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:05:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:05:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:05:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:06:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:06:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:06:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:06:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:06:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:06:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T17:07:00+02:00";null

==> perf_analysis/config1/bench05/1topic_4000ns/grafana_data_export-3.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:57:10+02:00";15,114,471.896
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:57:20+02:00";20,072,576.406
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:57:30+02:00";24,416,316.187
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:57:40+02:00";28,055,657.338
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:57:50+02:00";31,000,104.343
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:58:00+02:00";33,598,090.414
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:58:10+02:00";35,796,278.791
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:58:20+02:00";37,663,543.617
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:58:30+02:00";39,058,281.983
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:58:40+02:00";40,282,702.243
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:58:50+02:00";41,500,690.087
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:59:00+02:00";42,554,051.731
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:59:10+02:00";43,337,024.624
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:59:20+02:00";43,751,065.412
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:59:30+02:00";44,246,126.171
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:59:40+02:00";44,519,466.694
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:59:50+02:00";44,934,167.972
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T17:00:00+02:00";45,489,000.608
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T17:00:10+02:00";45,743,920.264
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T17:00:20+02:00";45,928,336.036
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T17:00:30+02:00";46,385,080.053
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T17:00:40+02:00";46,669,871.518
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T17:00:50+02:00";47,036,783.597
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T17:01:00+02:00";47,018,059.52
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T17:01:10+02:00";47,248,721.69
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T17:01:20+02:00";47,522,385.89
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T17:01:30+02:00";47,561,723.861
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T17:01:40+02:00";47,744,359.324
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T17:01:50+02:00";47,707,645.342
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T17:02:00+02:00";47,662,857.814
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T17:02:10+02:00";47,679,374.064
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T17:02:20+02:00";47,716,503.839
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T17:02:30+02:00";47,672,686.362
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T17:02:40+02:00";47,708,344.434
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T17:02:50+02:00";47,751,800.705
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T17:03:00+02:00";47,788,336.417
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T17:03:10+02:00";47,763,630.364
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T17:03:20+02:00";47,711,191.471
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T17:03:30+02:00";47,645,752.815
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T17:03:40+02:00";47,740,372.928
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T17:03:50+02:00";47,693,226.377
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T17:04:00+02:00";47,560,949.376
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T17:04:10+02:00";47,606,141.56
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T17:04:20+02:00";47,321,982.789
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T17:04:30+02:00";47,361,776.638
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T17:04:40+02:00";47,510,373.605
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T17:04:50+02:00";47,623,634.107
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T17:05:00+02:00";47,852,384.194
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T17:05:10+02:00";47,745,261.822
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T17:05:20+02:00";47,722,162.013
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T17:05:30+02:00";47,760,103.208
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T17:05:40+02:00";47,636,760.734
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T17:05:50+02:00";47,617,229.09
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T17:06:00+02:00";47,661,893.74
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T17:06:10+02:00";47,628,145.389
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T17:06:20+02:00";47,557,784.136
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T17:06:30+02:00";47,452,982.537
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T17:06:40+02:00";47,481,634.931
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T17:06:50+02:00";42,974,517.887
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T17:07:00+02:00";36,377,144.028
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:57:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:57:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:57:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:57:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:57:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:58:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:58:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:58:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:58:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:58:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:58:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:59:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:59:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:59:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:59:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:59:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:59:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T17:00:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T17:00:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T17:00:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T17:00:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T17:00:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T17:00:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T17:01:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T17:01:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T17:01:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T17:01:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T17:01:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T17:01:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T17:02:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T17:02:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T17:02:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T17:02:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T17:02:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T17:02:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T17:03:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T17:03:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T17:03:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T17:03:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T17:03:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T17:03:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T17:04:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T17:04:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T17:04:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T17:04:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T17:04:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T17:04:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T17:05:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T17:05:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T17:05:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T17:05:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T17:05:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T17:05:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T17:06:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T17:06:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T17:06:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T17:06:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T17:06:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T17:06:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T17:07:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:57:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:57:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:57:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:57:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:57:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:58:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:58:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:58:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:58:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:58:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:58:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:59:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:59:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:59:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:59:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:59:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:59:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T17:00:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T17:00:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T17:00:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T17:00:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T17:00:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T17:00:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T17:01:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T17:01:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T17:01:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T17:01:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T17:01:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T17:01:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T17:02:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T17:02:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T17:02:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T17:02:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T17:02:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T17:02:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T17:03:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T17:03:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T17:03:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T17:03:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T17:03:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T17:03:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T17:04:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T17:04:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T17:04:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T17:04:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T17:04:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T17:04:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T17:05:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T17:05:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T17:05:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T17:05:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T17:05:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T17:05:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T17:06:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T17:06:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T17:06:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T17:06:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T17:06:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T17:06:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T17:07:00+02:00";0

==> perf_analysis/config1/bench05/1topic_4000ns/grafana_data_export-4.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:57:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:57:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:57:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:57:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:58:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:58:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:58:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:58:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:58:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:58:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:59:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:59:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:59:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:59:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:59:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:59:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T17:00:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T17:00:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T17:00:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T17:00:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T17:00:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T17:00:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T17:01:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T17:01:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T17:01:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T17:01:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T17:01:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T17:01:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T17:02:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T17:02:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T17:02:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T17:02:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T17:02:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T17:02:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T17:03:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T17:03:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T17:03:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T17:03:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T17:03:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T17:03:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T17:04:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T17:04:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T17:04:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T17:04:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T17:04:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T17:04:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T17:05:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T17:05:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T17:05:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T17:05:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T17:05:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T17:05:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T17:06:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T17:06:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T17:06:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T17:06:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T17:06:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T17:06:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T17:07:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T17:07:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:57:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:57:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:57:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:57:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:58:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:58:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:58:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:58:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:58:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:58:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:59:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:59:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:59:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:59:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:59:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:59:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T17:00:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T17:00:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T17:00:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T17:00:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T17:00:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T17:00:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T17:01:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T17:01:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T17:01:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T17:01:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T17:01:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T17:01:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T17:02:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T17:02:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T17:02:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T17:02:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T17:02:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T17:02:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T17:03:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T17:03:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T17:03:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T17:03:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T17:03:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T17:03:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T17:04:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T17:04:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T17:04:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T17:04:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T17:04:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T17:04:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T17:05:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T17:05:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T17:05:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T17:05:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T17:05:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T17:05:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T17:06:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T17:06:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T17:06:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T17:06:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T17:06:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T17:06:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T17:07:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T17:07:10+02:00";null
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:57:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:57:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:57:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:57:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:58:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:58:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:58:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:58:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:58:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:58:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:59:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:59:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:59:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:59:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:59:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:59:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T17:00:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T17:00:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T17:00:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T17:00:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T17:00:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T17:00:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T17:01:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T17:01:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T17:01:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T17:01:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T17:01:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T17:01:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T17:02:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T17:02:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T17:02:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T17:02:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T17:02:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T17:02:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T17:03:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T17:03:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T17:03:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T17:03:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T17:03:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T17:03:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T17:04:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T17:04:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T17:04:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T17:04:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T17:04:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T17:04:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T17:05:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T17:05:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T17:05:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T17:05:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T17:05:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T17:05:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T17:06:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T17:06:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T17:06:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T17:06:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T17:06:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T17:06:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T17:07:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T17:07:10+02:00";null

==> perf_analysis/config1/bench05/1topic_4000ns/grafana_data_export-5.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:57:20+02:00";14.703
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:57:30+02:00";14.588
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:57:40+02:00";14.489
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:57:50+02:00";14.462
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:58:00+02:00";14.385
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:58:10+02:00";14.379
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:58:20+02:00";14.382
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:58:30+02:00";14.383
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:58:40+02:00";14.382
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:58:50+02:00";14.383
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:59:00+02:00";14.38
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:59:10+02:00";14.383
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:59:20+02:00";14.383
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:59:30+02:00";14.385
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:59:40+02:00";14.385
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:59:50+02:00";14.389
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:00:00+02:00";14.389
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:00:10+02:00";14.392
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:00:20+02:00";14.392
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:00:30+02:00";14.392
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:00:40+02:00";14.394
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:00:50+02:00";14.449
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:01:00+02:00";14.408
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:01:10+02:00";14.407
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:01:20+02:00";14.408
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:01:30+02:00";14.409
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:01:40+02:00";14.413
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:01:50+02:00";14.419
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:02:00+02:00";14.421
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:02:10+02:00";14.423
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:02:20+02:00";14.424
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:02:30+02:00";14.422
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:02:40+02:00";14.424
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:02:50+02:00";14.424
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:03:00+02:00";14.426
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:03:10+02:00";14.426
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:03:20+02:00";14.428
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:03:30+02:00";14.428
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:03:40+02:00";14.43
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:03:50+02:00";14.432
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:04:00+02:00";14.432
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:04:10+02:00";14.431
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:04:20+02:00";14.432
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:04:30+02:00";14.431
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:04:40+02:00";14.43
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:04:50+02:00";14.432
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:05:00+02:00";14.434
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:05:10+02:00";14.435
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:05:20+02:00";14.436
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:05:30+02:00";14.437
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:05:40+02:00";14.437
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:05:50+02:00";14.438
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:06:00+02:00";14.437
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:06:10+02:00";14.44
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:06:20+02:00";14.44
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:06:30+02:00";14.442
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:06:40+02:00";14.443
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:06:50+02:00";5.979
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:07:00+02:00";5.979
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:07:10+02:00";5.979
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:57:20+02:00";3.018
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:57:30+02:00";3.017
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:57:40+02:00";3.019
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:57:50+02:00";3.019
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:58:00+02:00";3.075
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:58:10+02:00";3.037
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:58:20+02:00";3.037
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:58:30+02:00";3.037
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:58:40+02:00";3.037
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:58:50+02:00";3.037
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:59:00+02:00";3.037
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:59:10+02:00";3.037
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:59:20+02:00";3.037
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:59:30+02:00";3.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:59:40+02:00";3.052
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:59:50+02:00";3.053
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:00:00+02:00";3.053
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:00:10+02:00";3.052
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:00:20+02:00";3.052
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:00:30+02:00";3.053
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:00:40+02:00";3.053
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:00:50+02:00";3.053
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:01:00+02:00";3.126
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:01:10+02:00";3.067
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:01:20+02:00";3.067
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:01:30+02:00";3.067
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:01:40+02:00";3.067
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:01:50+02:00";3.067
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:02:00+02:00";3.067
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:02:10+02:00";3.067
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:02:20+02:00";3.067
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:02:30+02:00";3.067
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:02:40+02:00";3.075
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:02:50+02:00";3.075
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:03:00+02:00";3.074
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:03:10+02:00";3.075
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:03:20+02:00";3.109
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:03:30+02:00";3.069
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:03:40+02:00";3.069
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:03:50+02:00";3.069
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:04:00+02:00";3.069
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:04:10+02:00";3.069
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:04:20+02:00";3.069
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:04:30+02:00";3.069
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:04:40+02:00";3.069
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:04:50+02:00";3.069
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:05:00+02:00";3.069
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:05:10+02:00";3.069
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:05:20+02:00";3.069
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:05:30+02:00";3.037
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:05:40+02:00";3.037
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:05:50+02:00";3.038
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:06:00+02:00";3.038
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:06:10+02:00";3.037
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:06:20+02:00";3.037
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:06:30+02:00";3.037
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:06:40+02:00";3.037
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:06:50+02:00";3.038
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:07:00+02:00";3.038
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T17:07:10+02:00";3.038
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:57:20+02:00";2.697
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:57:30+02:00";2.679
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:57:40+02:00";2.679
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:57:50+02:00";2.68
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:58:00+02:00";2.68
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:58:10+02:00";2.68
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:58:20+02:00";2.681
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:58:30+02:00";2.695
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:58:40+02:00";2.695
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:58:50+02:00";2.695
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:59:00+02:00";2.696
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:59:10+02:00";2.696
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:59:20+02:00";2.745
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:59:30+02:00";2.746
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:59:40+02:00";2.758
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:59:50+02:00";2.746
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T17:00:00+02:00";2.747
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T17:00:10+02:00";2.746
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T17:00:20+02:00";2.746
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T17:00:30+02:00";2.746
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T17:00:40+02:00";2.746
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T17:00:50+02:00";2.746
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T17:01:00+02:00";2.793
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T17:01:10+02:00";2.793
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T17:01:20+02:00";2.794
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T17:01:30+02:00";2.794
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T17:01:40+02:00";2.794
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T17:01:50+02:00";2.794
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T17:02:00+02:00";2.795
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T17:02:10+02:00";2.795
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T17:02:20+02:00";2.795
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T17:02:30+02:00";2.794
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T17:02:40+02:00";2.795
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T17:02:50+02:00";2.796
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T17:03:00+02:00";2.796
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T17:03:10+02:00";2.797
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T17:03:20+02:00";2.797
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T17:03:30+02:00";2.797
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T17:03:40+02:00";2.796
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T17:03:50+02:00";2.796
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T17:04:00+02:00";2.796
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T17:04:10+02:00";2.796
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T17:04:20+02:00";2.795
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T17:04:30+02:00";2.796
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T17:04:40+02:00";2.796
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T17:04:50+02:00";2.796
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T17:05:00+02:00";2.951
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T17:05:10+02:00";2.807
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T17:05:20+02:00";2.815
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T17:05:30+02:00";2.814
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T17:05:40+02:00";2.815
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T17:05:50+02:00";2.815
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T17:06:00+02:00";2.814
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T17:06:10+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T17:06:20+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T17:06:30+02:00";2.814
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T17:06:40+02:00";2.814
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T17:06:50+02:00";2.814
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T17:07:00+02:00";2.814
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T17:07:10+02:00";2.814

==> perf_analysis/config1/bench05/1topic_4000ns/grafana_data_export-6.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:57:30+02:00";2.26
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:57:40+02:00";2.13
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:57:50+02:00";2.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:58:00+02:00";2.07
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:58:10+02:00";2.13
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:58:20+02:00";2.26
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:58:30+02:00";1.91
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:58:40+02:00";2.09
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:58:50+02:00";2.15
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:59:00+02:00";2.28
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:59:10+02:00";2.32
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:59:20+02:00";2.43
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:59:30+02:00";2.58
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:59:40+02:00";2.34
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:59:50+02:00";1.98
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:00:00+02:00";1.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:00:10+02:00";1.91
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:00:20+02:00";1.77
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:00:30+02:00";1.87
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:00:40+02:00";1.73
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:00:50+02:00";1.93
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:01:00+02:00";2.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:01:10+02:00";2.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:01:20+02:00";1.92
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:01:30+02:00";1.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:01:40+02:00";1.76
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:01:50+02:00";1.94
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:02:00+02:00";2.03
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:02:10+02:00";2.18
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:02:20+02:00";2.09
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:02:30+02:00";2.15
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:02:40+02:00";1.97
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:02:50+02:00";2.14
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:03:00+02:00";2.04
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:03:10+02:00";2.03
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:03:20+02:00";2.18
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:03:30+02:00";2.09
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:03:40+02:00";1.99
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:03:50+02:00";2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:04:00+02:00";1.93
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:04:10+02:00";1.94
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:04:20+02:00";2.46
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:04:30+02:00";2.69
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:04:40+02:00";2.51
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:04:50+02:00";2.59
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:05:00+02:00";2.57
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:05:10+02:00";2.42
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:05:20+02:00";2.34
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:05:30+02:00";2.28
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:05:40+02:00";2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:05:50+02:00";1.92
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:06:00+02:00";1.62
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:06:10+02:00";1.67
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:06:20+02:00";1.86
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:06:30+02:00";1.97
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:06:40+02:00";1.96
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:06:50+02:00";1.88
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:07:00+02:00";1.59
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:07:10+02:00";1.35
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:07:20+02:00";null
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:57:30+02:00";0.17
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:57:40+02:00";0.14
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:57:50+02:00";0.12
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:58:00+02:00";0.18
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:58:10+02:00";0.15
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:58:20+02:00";0.13
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:58:30+02:00";0.11
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:58:40+02:00";0.09
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:58:50+02:00";0.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:59:00+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:59:10+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:59:20+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:59:30+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:59:40+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:59:50+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:00:00+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:00:10+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:00:20+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:00:30+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:00:40+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:00:50+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:01:00+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:01:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:01:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:01:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:01:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:01:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:02:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:02:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:02:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:02:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:02:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:02:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:03:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:03:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:03:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:03:30+02:00";0.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:03:40+02:00";0.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:03:50+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:04:00+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:04:10+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:04:20+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:04:30+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:04:40+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:04:50+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:05:00+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:05:10+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:05:20+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:05:30+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:05:40+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:05:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:06:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:06:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:06:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:06:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:06:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:06:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:07:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:07:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T17:07:20+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:57:30+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:57:40+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:57:50+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:58:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:58:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:58:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:58:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:58:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:58:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:59:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:59:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:59:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:59:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:59:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:59:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T17:00:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T17:00:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T17:00:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T17:00:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T17:00:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T17:00:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T17:01:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T17:01:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T17:01:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T17:01:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T17:01:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T17:01:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T17:02:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T17:02:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T17:02:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T17:02:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T17:02:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T17:02:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T17:03:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T17:03:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T17:03:20+02:00";0.08
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T17:03:30+02:00";0.07
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T17:03:40+02:00";0.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T17:03:50+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T17:04:00+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T17:04:10+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T17:04:20+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T17:04:30+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T17:04:40+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T17:04:50+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T17:05:00+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T17:05:10+02:00";0.08
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T17:05:20+02:00";0.07
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T17:05:30+02:00";0.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T17:05:40+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T17:05:50+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T17:06:00+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T17:06:10+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T17:06:20+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T17:06:30+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T17:06:40+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T17:06:50+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T17:07:00+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T17:07:10+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T17:07:20+02:00";null

==> perf_analysis/config1/bench05/1topic_4000ns/grafana_data_export-7.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:57:30+02:00";39.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:57:40+02:00";38.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:57:50+02:00";45.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:58:00+02:00";34.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:58:10+02:00";40.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:58:20+02:00";43.299
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:58:30+02:00";34.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:58:40+02:00";36.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:58:50+02:00";36.696
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:59:00+02:00";40.399
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:59:10+02:00";40.097
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:59:20+02:00";38.107
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:59:30+02:00";41.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:59:40+02:00";34.901
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:59:50+02:00";35.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:00:00+02:00";43.198
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:00:10+02:00";46.062
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:00:20+02:00";38.433
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:00:30+02:00";33.399
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:00:40+02:00";33.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:00:50+02:00";36.202
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:01:00+02:00";40.597
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:01:10+02:00";49.998
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:01:20+02:00";34.504
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:01:30+02:00";32.799
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:01:40+02:00";41.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:01:50+02:00";37.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:02:00+02:00";42.891
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:02:10+02:00";41.61
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:02:20+02:00";50.397
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:02:30+02:00";33.402
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:02:40+02:00";33.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:02:50+02:00";44.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:03:00+02:00";35.799
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:03:10+02:00";35.902
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:03:20+02:00";45.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:03:30+02:00";39.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:03:40+02:00";33
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:03:50+02:00";37.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:04:00+02:00";33.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:04:10+02:00";42
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:04:20+02:00";48.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:04:30+02:00";33
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:04:40+02:00";32.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:04:50+02:00";38.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:05:00+02:00";40.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:05:10+02:00";38.699
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:05:20+02:00";45.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:05:30+02:00";44.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:05:40+02:00";31.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:05:50+02:00";35.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:06:00+02:00";37.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:06:10+02:00";42.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:06:20+02:00";44.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:06:30+02:00";38.598
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:06:40+02:00";34.897
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:06:50+02:00";36.903
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:07:00+02:00";37.693
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:07:10+02:00";35.807
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:07:20+02:00";49.791
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:57:30+02:00";40.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:57:40+02:00";35.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:57:50+02:00";38.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:58:00+02:00";34.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:58:10+02:00";35.999
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:58:20+02:00";37.901
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:58:30+02:00";31.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:58:40+02:00";33.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:58:50+02:00";35.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:59:00+02:00";34.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:59:10+02:00";35.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:59:20+02:00";37
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:59:30+02:00";34.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:59:40+02:00";31.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:59:50+02:00";31.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:00:00+02:00";44.299
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:00:10+02:00";38.401
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:00:20+02:00";33.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:00:30+02:00";29.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:00:40+02:00";31.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:00:50+02:00";31.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:01:00+02:00";42.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:01:10+02:00";41.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:01:20+02:00";31.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:01:30+02:00";32.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:01:40+02:00";38.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:01:50+02:00";36
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:02:00+02:00";35.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:02:10+02:00";45.199
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:02:20+02:00";37.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:02:30+02:00";29.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:02:40+02:00";35.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:02:50+02:00";39.399
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:03:00+02:00";31.401
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:03:10+02:00";39.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:03:20+02:00";37.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:03:30+02:00";34.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:03:40+02:00";31.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:03:50+02:00";33.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:04:00+02:00";32.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:04:10+02:00";41.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:04:20+02:00";39
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:04:30+02:00";29.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:04:40+02:00";32.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:04:50+02:00";30.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:05:00+02:00";40.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:05:10+02:00";33.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:05:20+02:00";46.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:05:30+02:00";34.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:05:40+02:00";30.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:05:50+02:00";31.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:06:00+02:00";35.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:06:10+02:00";36.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:06:20+02:00";41.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:06:30+02:00";36.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:06:40+02:00";32
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:06:50+02:00";32.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:07:00+02:00";37.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:07:10+02:00";32.899
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T17:07:20+02:00";46.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:57:30+02:00";36.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:57:40+02:00";37
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:57:50+02:00";38.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:58:00+02:00";35.299
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:58:10+02:00";32.701
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:58:20+02:00";39.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:58:30+02:00";29.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:58:40+02:00";33.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:58:50+02:00";34.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:59:00+02:00";34.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:59:10+02:00";32.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:59:20+02:00";37.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:59:30+02:00";33.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:59:40+02:00";30.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:59:50+02:00";30.301
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T17:00:00+02:00";44.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T17:00:10+02:00";37.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T17:00:20+02:00";32
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T17:00:30+02:00";27.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T17:00:40+02:00";30.201
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T17:00:50+02:00";31.199
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T17:01:00+02:00";41.502
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T17:01:10+02:00";38.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T17:01:20+02:00";31.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T17:01:30+02:00";30.699
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T17:01:40+02:00";37.501
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T17:01:50+02:00";33.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T17:02:00+02:00";35.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T17:02:10+02:00";44.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T17:02:20+02:00";35.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T17:02:30+02:00";28.998
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T17:02:40+02:00";33.802
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T17:02:50+02:00";36.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T17:03:00+02:00";30.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T17:03:10+02:00";38.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T17:03:20+02:00";35.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T17:03:30+02:00";34.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T17:03:40+02:00";32
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T17:03:50+02:00";32.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T17:04:00+02:00";31.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T17:04:10+02:00";39.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T17:04:20+02:00";38.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T17:04:30+02:00";27.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T17:04:40+02:00";28.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T17:04:50+02:00";30.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T17:05:00+02:00";42.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T17:05:10+02:00";33.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T17:05:20+02:00";45.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T17:05:30+02:00";34
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T17:05:40+02:00";28.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T17:05:50+02:00";28.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T17:06:00+02:00";35.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T17:06:10+02:00";34.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T17:06:20+02:00";38.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T17:06:30+02:00";33.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T17:06:40+02:00";32.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T17:06:50+02:00";29.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T17:07:00+02:00";36.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T17:07:10+02:00";31.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T17:07:20+02:00";null

==> perf_analysis/config1/bench05/1topic_4000ns/grafana_data_export-8.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:57:40+02:00";23.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:57:50+02:00";23
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:58:00+02:00";23.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:58:10+02:00";24.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:58:20+02:00";24.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:58:30+02:00";24
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:58:40+02:00";24.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:58:50+02:00";23.298
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:59:00+02:00";24.499
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:59:10+02:00";24.298
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:59:20+02:00";26.305
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:59:30+02:00";24.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:59:40+02:00";24.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:59:50+02:00";23.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:00:00+02:00";24.199
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:00:10+02:00";23.781
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:00:20+02:00";27.624
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:00:30+02:00";23.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:00:40+02:00";23.999
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:00:50+02:00";24.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:01:00+02:00";24.498
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:01:10+02:00";23.799
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:01:20+02:00";24.903
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:01:30+02:00";23.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:01:40+02:00";24.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:01:50+02:00";23.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:02:00+02:00";25.195
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:02:10+02:00";24.506
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:02:20+02:00";26.898
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:02:30+02:00";24.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:02:40+02:00";24.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:02:50+02:00";23.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:03:00+02:00";23.999
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:03:10+02:00";25.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:03:20+02:00";24.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:03:30+02:00";23.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:03:40+02:00";23.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:03:50+02:00";23.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:04:00+02:00";23.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:04:10+02:00";25.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:04:20+02:00";25.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:04:30+02:00";23.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:04:40+02:00";25.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:04:50+02:00";25.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:05:00+02:00";24.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:05:10+02:00";23.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:05:20+02:00";25.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:05:30+02:00";23.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:05:40+02:00";23.201
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:05:50+02:00";24.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:06:00+02:00";26.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:06:10+02:00";23.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:06:20+02:00";25.799
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:06:30+02:00";23.799
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:06:40+02:00";24.398
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:06:50+02:00";24.902
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:07:00+02:00";22.996
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:07:10+02:00";23.605
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:07:20+02:00";25.395
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:07:30+02:00";null
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:57:40+02:00";23.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:57:50+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:58:00+02:00";24.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:58:10+02:00";24.399
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:58:20+02:00";27.201
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:58:30+02:00";25
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:58:40+02:00";25
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:58:50+02:00";26.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:59:00+02:00";25.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:59:10+02:00";24.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:59:20+02:00";27
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:59:30+02:00";25.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:59:40+02:00";24.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:59:50+02:00";25.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:00:00+02:00";25.899
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:00:10+02:00";24.701
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:00:20+02:00";27.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:00:30+02:00";24.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:00:40+02:00";24.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:00:50+02:00";25.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:01:00+02:00";25.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:01:10+02:00";24.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:01:20+02:00";26.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:01:30+02:00";24.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:01:40+02:00";25.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:01:50+02:00";25.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:02:00+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:02:10+02:00";24.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:02:20+02:00";27.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:02:30+02:00";25.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:02:40+02:00";25.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:02:50+02:00";26.499
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:03:00+02:00";25.401
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:03:10+02:00";25
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:03:20+02:00";28.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:03:30+02:00";23.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:03:40+02:00";24.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:03:50+02:00";24.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:04:00+02:00";25.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:04:10+02:00";25.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:04:20+02:00";25.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:04:30+02:00";25.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:04:40+02:00";27.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:04:50+02:00";24.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:05:00+02:00";26.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:05:10+02:00";25.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:05:20+02:00";27
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:05:30+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:05:40+02:00";25.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:05:50+02:00";25.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:06:00+02:00";24.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:06:10+02:00";25.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:06:20+02:00";27.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:06:30+02:00";25.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:06:40+02:00";25.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:06:50+02:00";25.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:07:00+02:00";25.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:07:10+02:00";25.399
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:07:20+02:00";26.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T17:07:30+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:57:40+02:00";21.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:57:50+02:00";21
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:58:00+02:00";20.799
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:58:10+02:00";20.801
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:58:20+02:00";24.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:58:30+02:00";20.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:58:40+02:00";21.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:58:50+02:00";21.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:59:00+02:00";21.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:59:10+02:00";20
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:59:20+02:00";23.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:59:30+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:59:40+02:00";20.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:59:50+02:00";20.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T17:00:00+02:00";22
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T17:00:10+02:00";20.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T17:00:20+02:00";23.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T17:00:30+02:00";20.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T17:00:40+02:00";20.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T17:00:50+02:00";22.399
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T17:01:00+02:00";20.601
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T17:01:10+02:00";19.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T17:01:20+02:00";23.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T17:01:30+02:00";20.199
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T17:01:40+02:00";21.501
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T17:01:50+02:00";20.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T17:02:00+02:00";21.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T17:02:10+02:00";21.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T17:02:20+02:00";22.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T17:02:30+02:00";21.799
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T17:02:40+02:00";21.101
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T17:02:50+02:00";20.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T17:03:00+02:00";21.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T17:03:10+02:00";19.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T17:03:20+02:00";22.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T17:03:30+02:00";22.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T17:03:40+02:00";22.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T17:03:50+02:00";21.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T17:04:00+02:00";20.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T17:04:10+02:00";19.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T17:04:20+02:00";23.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T17:04:30+02:00";21.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T17:04:40+02:00";20.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T17:04:50+02:00";20.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T17:05:00+02:00";24.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T17:05:10+02:00";23.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T17:05:20+02:00";23.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T17:05:30+02:00";21.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T17:05:40+02:00";19.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T17:05:50+02:00";19.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T17:06:00+02:00";21.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T17:06:10+02:00";20.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T17:06:20+02:00";20.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T17:06:30+02:00";20.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T17:06:40+02:00";22.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T17:06:50+02:00";20.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T17:07:00+02:00";21.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T17:07:10+02:00";19.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T17:07:20+02:00";22.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T17:07:30+02:00";null

==> perf_analysis/config1/bench05/1topic_5000ns/grafana_data_export-2.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:27:40+02:00";156,493.224
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:27:50+02:00";163,171.721
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:28:00+02:00";168,823.333
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:28:10+02:00";173,617.991
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:28:20+02:00";177,665.207
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:28:30+02:00";181,097.803
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:28:40+02:00";183,978.205
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:28:50+02:00";186,451.392
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:29:00+02:00";188,525.819
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:29:10+02:00";190,297.586
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:29:20+02:00";191,785.942
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:29:30+02:00";193,036.076
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:29:40+02:00";194,123.376
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:29:50+02:00";195,020.444
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:30:00+02:00";195,793.376
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:30:10+02:00";196,434.245
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:30:20+02:00";196,982.468
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:30:30+02:00";197,451.986
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:30:40+02:00";197,840.232
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:30:50+02:00";198,115.334
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:31:00+02:00";198,464.076
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:31:10+02:00";198,692.367
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:31:20+02:00";198,895.122
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:31:30+02:00";199,045.664
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:31:40+02:00";199,202.07
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:31:50+02:00";199,327.478
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:32:00+02:00";199,433.776
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:32:10+02:00";199,521.392
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:32:20+02:00";199,594.358
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:32:30+02:00";199,579.851
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:32:40+02:00";199,721.892
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:32:50+02:00";199,758.175
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:33:00+02:00";199,794.554
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:33:10+02:00";199,830.075
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:33:20+02:00";199,855.242
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:33:30+02:00";199,872.48
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:33:40+02:00";199,891.595
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:33:50+02:00";199,912.989
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:34:00+02:00";199,917.281
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:34:10+02:00";199,937.489
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:34:20+02:00";199,941.554
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:34:30+02:00";199,954.845
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:34:40+02:00";199,960.288
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:34:50+02:00";199,970.691
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:35:00+02:00";199,974.714
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:35:10+02:00";199,979.667
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:35:20+02:00";199,980.868
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:35:30+02:00";199,979.179
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:35:40+02:00";199,982.34
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:35:50+02:00";199,972.578
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:36:00+02:00";199,993.824
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:36:10+02:00";196,190.371
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:36:20+02:00";166,071.564
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:36:30+02:00";140,576.544
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:36:40+02:00";118,995.475
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:36:50+02:00";100,727.495
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:37:00+02:00";85,263.984
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:37:10+02:00";72,174.404
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:37:20+02:00";61,094.314
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:37:30+02:00";56,209.482
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:27:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:27:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:28:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:28:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:28:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:28:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:28:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:28:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:29:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:29:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:29:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:29:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:29:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:29:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:30:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:30:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:30:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:30:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:30:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:30:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:31:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:31:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:31:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:31:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:31:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:31:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:32:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:32:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:32:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:32:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:32:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:32:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:33:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:33:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:33:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:33:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:33:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:33:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:34:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:34:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:34:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:34:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:34:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:34:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:35:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:35:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:35:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:35:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:35:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:35:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:36:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:36:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:36:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:36:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:36:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:36:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:37:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:37:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:37:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:37:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:27:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:27:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:28:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:28:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:28:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:28:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:28:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:28:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:29:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:29:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:29:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:29:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:29:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:29:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:30:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:30:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:30:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:30:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:30:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:30:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:31:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:31:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:31:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:31:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:31:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:31:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:32:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:32:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:32:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:32:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:32:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:32:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:33:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:33:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:33:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:33:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:33:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:33:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:34:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:34:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:34:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:34:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:34:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:34:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:35:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:35:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:35:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:35:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:35:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:35:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:36:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:36:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:36:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:36:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:36:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:36:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:37:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:37:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:37:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T16:37:30+02:00";0

==> perf_analysis/config1/bench05/1topic_5000ns/grafana_data_export-3.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:27:50+02:00";35,467,387.53
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:28:00+02:00";36,708,087.742
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:28:10+02:00";37,760,442.364
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:28:20+02:00";38,647,283.829
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:28:30+02:00";39,401,789.21
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:28:40+02:00";40,033,327.326
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:28:50+02:00";40,575,747.66
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:29:00+02:00";41,031,682.496
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:29:10+02:00";41,416,423.042
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:29:20+02:00";41,743,767.487
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:29:30+02:00";42,017,619.849
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:29:40+02:00";42,255,432.447
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:29:50+02:00";42,453,246.144
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:30:00+02:00";42,621,305.384
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:30:10+02:00";42,761,038.13
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:30:20+02:00";42,880,077.459
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:30:30+02:00";42,985,573.663
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:30:40+02:00";43,071,080.404
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:30:50+02:00";43,129,831.468
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:31:00+02:00";43,204,350.325
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:31:10+02:00";43,252,111.94
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:31:20+02:00";43,297,304.378
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:31:30+02:00";43,330,734.637
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:31:40+02:00";43,362,780.924
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:31:50+02:00";43,389,693.669
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:32:00+02:00";43,412,993.045
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:32:10+02:00";43,431,897.179
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:32:20+02:00";43,449,015.933
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:32:30+02:00";43,446,297.526
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:32:40+02:00";43,477,544.096
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:32:50+02:00";43,483,649.666
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:33:00+02:00";43,492,952.508
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:33:10+02:00";43,500,971.974
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:33:20+02:00";43,507,830.971
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:33:30+02:00";43,511,713.59
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:33:40+02:00";43,516,051.247
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:33:50+02:00";43,521,590.203
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:34:00+02:00";43,521,022.375
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:34:10+02:00";43,528,040.077
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:34:20+02:00";43,530,342.618
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:34:30+02:00";43,534,281.767
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:34:40+02:00";43,565,467.204
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:34:50+02:00";43,593,520.331
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:35:00+02:00";43,615,014.043
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:35:10+02:00";43,634,911.296
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:35:20+02:00";43,651,716.405
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:35:30+02:00";43,665,290.994
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:35:40+02:00";43,674,539.468
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:35:50+02:00";43,682,511.242
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:36:00+02:00";43,693,768.449
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:36:10+02:00";42,870,052.086
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:36:20+02:00";36,288,715.636
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:36:30+02:00";30,717,734.606
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:36:40+02:00";26,002,000.974
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:36:50+02:00";22,010,218.635
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:37:00+02:00";18,631,247.835
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:37:10+02:00";15,771,010.804
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:37:20+02:00";13,349,872.429
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:37:30+02:00";11,300,423.041
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T16:37:40+02:00";null
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:27:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:28:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:28:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:28:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:28:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:28:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:28:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:29:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:29:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:29:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:29:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:29:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:29:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:30:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:30:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:30:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:30:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:30:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:30:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:31:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:31:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:31:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:31:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:31:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:31:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:32:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:32:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:32:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:32:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:32:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:32:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:33:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:33:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:33:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:33:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:33:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:33:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:34:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:34:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:34:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:34:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:34:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:34:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:35:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:35:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:35:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:35:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:35:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:35:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:36:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:36:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:36:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:36:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:36:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:36:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:37:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:37:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:37:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:37:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T16:37:40+02:00";null
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:27:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:28:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:28:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:28:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:28:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:28:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:28:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:29:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:29:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:29:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:29:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:29:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:29:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:30:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:30:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:30:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:30:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:30:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:30:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:31:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:31:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:31:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:31:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:31:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:31:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:32:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:32:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:32:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:32:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:32:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:32:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:33:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:33:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:33:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:33:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:33:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:33:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:34:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:34:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:34:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:34:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:34:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:34:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:35:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:35:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:35:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:35:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:35:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:35:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:36:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:36:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:36:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:36:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:36:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:36:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:37:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:37:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:37:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:37:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T16:37:40+02:00";null

==> perf_analysis/config1/bench05/1topic_5000ns/grafana_data_export-4.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:27:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:28:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:28:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:28:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:28:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:28:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:28:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:29:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:29:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:29:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:29:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:29:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:29:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:30:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:30:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:30:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:30:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:30:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:30:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:31:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:31:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:31:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:31:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:31:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:31:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:32:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:32:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:32:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:32:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:32:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:32:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:33:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:33:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:33:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:33:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:33:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:33:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:34:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:34:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:34:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:34:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:34:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:34:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:35:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:35:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:35:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:35:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:35:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:35:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:36:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:36:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:36:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:36:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:36:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:36:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:37:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:37:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:37:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:37:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T16:37:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:27:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:28:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:28:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:28:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:28:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:28:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:28:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:29:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:29:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:29:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:29:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:29:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:29:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:30:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:30:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:30:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:30:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:30:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:30:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:31:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:31:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:31:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:31:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:31:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:31:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:32:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:32:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:32:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:32:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:32:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:32:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:33:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:33:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:33:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:33:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:33:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:33:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:34:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:34:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:34:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:34:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:34:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:34:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:35:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:35:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:35:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:35:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:35:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:35:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:36:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:36:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:36:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:36:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:36:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:36:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:37:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:37:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:37:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:37:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T16:37:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:27:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:28:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:28:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:28:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:28:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:28:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:28:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:29:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:29:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:29:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:29:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:29:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:29:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:30:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:30:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:30:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:30:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:30:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:30:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:31:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:31:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:31:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:31:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:31:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:31:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:32:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:32:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:32:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:32:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:32:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:32:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:33:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:33:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:33:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:33:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:33:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:33:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:34:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:34:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:34:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:34:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:34:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:34:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:35:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:35:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:35:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:35:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:35:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:35:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:36:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:36:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:36:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:36:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:36:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:36:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:37:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:37:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:37:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:37:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T16:37:40+02:00";0

==> perf_analysis/config1/bench05/1topic_5000ns/grafana_data_export-5.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:28:00+02:00";14.433
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:28:10+02:00";14.432
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:28:20+02:00";14.431
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:28:30+02:00";14.433
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:28:40+02:00";14.433
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:28:50+02:00";14.432
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:29:00+02:00";14.434
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:29:10+02:00";14.471
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:29:20+02:00";14.43
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:29:30+02:00";14.403
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:29:40+02:00";14.397
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:29:50+02:00";14.399
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:30:00+02:00";14.399
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:30:10+02:00";14.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:30:20+02:00";14.399
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:30:30+02:00";14.402
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:30:40+02:00";14.402
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:30:50+02:00";14.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:31:00+02:00";14.403
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:31:10+02:00";14.403
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:31:20+02:00";14.405
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:31:30+02:00";14.404
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:31:40+02:00";14.406
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:31:50+02:00";14.408
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:32:00+02:00";14.409
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:32:10+02:00";14.408
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:32:20+02:00";14.408
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:32:30+02:00";14.411
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:32:40+02:00";14.411
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:32:50+02:00";14.411
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:33:00+02:00";14.412
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:33:10+02:00";14.412
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:33:20+02:00";14.419
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:33:30+02:00";14.417
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:33:40+02:00";14.42
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:33:50+02:00";14.421
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:34:00+02:00";14.421
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:34:10+02:00";14.42
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:34:20+02:00";14.414
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:34:30+02:00";14.416
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:34:40+02:00";14.416
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:34:50+02:00";14.417
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:35:00+02:00";14.418
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:35:10+02:00";14.418
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:35:20+02:00";14.421
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:35:30+02:00";14.421
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:35:40+02:00";14.421
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:35:50+02:00";14.421
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:36:00+02:00";14.422
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:36:10+02:00";14.424
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:36:20+02:00";5.979
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:36:30+02:00";5.979
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:36:40+02:00";5.978
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:36:50+02:00";5.978
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:37:00+02:00";5.979
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:37:10+02:00";5.978
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:37:20+02:00";5.979
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:37:30+02:00";5.979
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:37:40+02:00";5.979
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:37:50+02:00";null
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:28:00+02:00";3.382
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:28:10+02:00";3.388
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:28:20+02:00";3.393
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:28:30+02:00";3.399
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:28:40+02:00";3.405
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:28:50+02:00";3.41
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:29:00+02:00";3.418
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:29:10+02:00";3.424
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:29:20+02:00";3.43
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:29:30+02:00";3.437
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:29:40+02:00";3.443
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:29:50+02:00";3.447
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:30:00+02:00";3.453
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:30:10+02:00";3.458
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:30:20+02:00";3.467
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:30:30+02:00";3.471
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:30:40+02:00";3.479
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:30:50+02:00";3.485
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:31:00+02:00";3.491
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:31:10+02:00";3.496
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:31:20+02:00";3.503
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:31:30+02:00";3.509
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:31:40+02:00";3.514
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:31:50+02:00";3.519
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:32:00+02:00";3.524
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:32:10+02:00";3.531
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:32:20+02:00";3.539
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:32:30+02:00";3.545
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:32:40+02:00";3.551
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:32:50+02:00";3.558
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:33:00+02:00";3.563
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:33:10+02:00";3.569
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:33:20+02:00";3.575
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:33:30+02:00";3.58
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:33:40+02:00";3.586
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:33:50+02:00";3.594
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:34:00+02:00";3.599
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:34:10+02:00";3.605
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:34:20+02:00";3.611
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:34:30+02:00";3.617
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:34:40+02:00";3.622
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:34:50+02:00";3.629
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:35:00+02:00";3.635
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:35:10+02:00";3.641
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:35:20+02:00";3.647
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:35:30+02:00";3.654
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:35:40+02:00";3.659
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:35:50+02:00";3.665
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:36:00+02:00";3.67
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:36:10+02:00";3.676
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:36:20+02:00";3.684
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:36:30+02:00";3.688
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:36:40+02:00";3.695
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:36:50+02:00";3.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:37:00+02:00";3.707
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:37:10+02:00";3.713
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:37:20+02:00";3.719
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:37:30+02:00";3.724
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:37:40+02:00";3.729
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-05T16:37:50+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:28:00+02:00";2.787
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:28:10+02:00";2.787
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:28:20+02:00";2.788
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:28:30+02:00";2.788
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:28:40+02:00";2.787
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:28:50+02:00";2.787
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:29:00+02:00";2.787
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:29:10+02:00";2.787
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:29:20+02:00";2.787
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:29:30+02:00";2.787
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:29:40+02:00";2.787
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:29:50+02:00";2.787
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:30:00+02:00";2.787
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:30:10+02:00";2.787
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:30:20+02:00";2.787
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:30:30+02:00";2.787
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:30:40+02:00";2.787
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:30:50+02:00";2.787
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:31:00+02:00";2.787
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:31:10+02:00";2.787
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:31:20+02:00";2.788
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:31:30+02:00";2.788
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:31:40+02:00";2.788
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:31:50+02:00";2.788
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:32:00+02:00";2.788
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:32:10+02:00";2.788
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:32:20+02:00";2.788
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:32:30+02:00";2.788
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:32:40+02:00";2.788
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:32:50+02:00";2.788
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:33:00+02:00";2.788
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:33:10+02:00";2.788
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:33:20+02:00";2.788
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:33:30+02:00";2.788
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:33:40+02:00";2.788
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:33:50+02:00";2.787
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:34:00+02:00";2.788
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:34:10+02:00";2.787
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:34:20+02:00";2.787
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:34:30+02:00";2.788
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:34:40+02:00";2.788
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:34:50+02:00";2.789
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:35:00+02:00";2.789
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:35:10+02:00";2.789
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:35:20+02:00";2.789
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:35:30+02:00";2.79
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:35:40+02:00";2.796
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:35:50+02:00";2.802
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:36:00+02:00";2.803
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:36:10+02:00";2.802
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:36:20+02:00";2.802
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:36:30+02:00";2.802
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:36:40+02:00";2.802
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:36:50+02:00";2.802
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:37:00+02:00";2.802
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:37:10+02:00";2.802
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:37:20+02:00";2.802
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:37:30+02:00";2.802
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:37:40+02:00";2.802
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-05T16:37:50+02:00";null

==> perf_analysis/config1/bench05/1topic_5000ns/grafana_data_export-6.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:28:00+02:00";1.97
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:28:10+02:00";1.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:28:20+02:00";1.91
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:28:30+02:00";1.62
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:28:40+02:00";1.66
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:28:50+02:00";1.64
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:29:00+02:00";1.61
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:29:10+02:00";1.59
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:29:20+02:00";1.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:29:30+02:00";1.35
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:29:40+02:00";1.53
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:29:50+02:00";1.68
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:30:00+02:00";1.71
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:30:10+02:00";1.45
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:30:20+02:00";1.23
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:30:30+02:00";1.12
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:30:40+02:00";1.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:30:50+02:00";1.32
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:31:00+02:00";1.19
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:31:10+02:00";1.16
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:31:20+02:00";1.21
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:31:30+02:00";1.49
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:31:40+02:00";1.41
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:31:50+02:00";1.58
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:32:00+02:00";1.72
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:32:10+02:00";1.46
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:32:20+02:00";1.54
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:32:30+02:00";1.99
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:32:40+02:00";2.08
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:32:50+02:00";2.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:33:00+02:00";2.02
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:33:10+02:00";1.95
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:33:20+02:00";1.65
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:33:30+02:00";1.56
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:33:40+02:00";1.48
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:33:50+02:00";1.48
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:34:00+02:00";1.63
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:34:10+02:00";1.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:34:20+02:00";1.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:34:30+02:00";1.84
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:34:40+02:00";1.86
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:34:50+02:00";1.81
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:35:00+02:00";1.77
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:35:10+02:00";1.72
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:35:20+02:00";1.61
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:35:30+02:00";1.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:35:40+02:00";1.43
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:35:50+02:00";1.59
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:36:00+02:00";1.66
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:36:10+02:00";1.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:36:20+02:00";1.44
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:36:30+02:00";1.22
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:36:40+02:00";1.03
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:36:50+02:00";0.94
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:37:00+02:00";0.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:37:10+02:00";0.68
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:37:20+02:00";0.57
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:37:30+02:00";0.48
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:37:40+02:00";0.41
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:37:50+02:00";null
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:28:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:28:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:28:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:28:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:28:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:28:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:29:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:29:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:29:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:29:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:29:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:29:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:30:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:30:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:30:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:30:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:30:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:30:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:31:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:31:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:31:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:31:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:31:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:31:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:32:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:32:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:32:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:32:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:32:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:32:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:33:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:33:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:33:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:33:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:33:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:33:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:34:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:34:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:34:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:34:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:34:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:34:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:35:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:35:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:35:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:35:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:35:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:35:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:36:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:36:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:36:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:36:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:36:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:36:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:37:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:37:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:37:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:37:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:37:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T16:37:50+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:28:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:28:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:28:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:28:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:28:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:28:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:29:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:29:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:29:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:29:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:29:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:29:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:30:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:30:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:30:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:30:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:30:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:30:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:31:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:31:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:31:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:31:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:31:40+02:00";0.07
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:31:50+02:00";0.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:32:00+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:32:10+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:32:20+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:32:30+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:32:40+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:32:50+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:33:00+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:33:10+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:33:20+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:33:30+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:33:40+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:33:50+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:34:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:34:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:34:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:34:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:34:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:34:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:35:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:35:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:35:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:35:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:35:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:35:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:36:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:36:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:36:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:36:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:36:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:36:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:37:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:37:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:37:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:37:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:37:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T16:37:50+02:00";null

==> perf_analysis/config1/bench05/1topic_5000ns/grafana_data_export-7.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:28:00+02:00";38
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:28:10+02:00";34
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:28:20+02:00";38.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:28:30+02:00";33.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:28:40+02:00";38.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:28:50+02:00";35.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:29:00+02:00";30.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:29:10+02:00";36.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:29:20+02:00";47.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:29:30+02:00";34.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:29:40+02:00";37.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:29:50+02:00";36.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:30:00+02:00";31.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:30:10+02:00";31.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:30:20+02:00";44.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:30:30+02:00";38.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:30:40+02:00";33
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:30:50+02:00";37.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:31:00+02:00";34.595
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:31:10+02:00";31.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:31:20+02:00";43.201
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:31:30+02:00";34.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:31:40+02:00";34.703
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:31:50+02:00";37.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:32:00+02:00";41.498
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:32:10+02:00";36.397
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:32:20+02:00";48.192
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:32:30+02:00";37.764
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:32:40+02:00";39.946
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:32:50+02:00";35.102
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:33:00+02:00";36.597
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:33:10+02:00";32
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:33:20+02:00";36.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:33:30+02:00";32.602
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:33:40+02:00";36.996
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:33:50+02:00";36.801
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:34:00+02:00";33.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:34:10+02:00";40.399
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:34:20+02:00";38.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:34:30+02:00";36.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:34:40+02:00";31.002
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:34:50+02:00";35.197
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:35:00+02:00";33.801
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:35:10+02:00";35.902
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:35:20+02:00";35.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:35:30+02:00";41.998
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:35:40+02:00";36.194
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:35:50+02:00";34.408
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:36:00+02:00";35.799
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:36:10+02:00";38.597
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:36:20+02:00";39.199
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:36:30+02:00";39.104
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:36:40+02:00";36.891
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:36:50+02:00";35.304
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:37:00+02:00";38.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:37:10+02:00";33.403
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:37:20+02:00";42.202
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:37:30+02:00";36.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:37:40+02:00";30.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:37:50+02:00";32.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:28:00+02:00";33.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:28:10+02:00";37.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:28:20+02:00";37.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:28:30+02:00";34
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:28:40+02:00";39.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:28:50+02:00";33.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:29:00+02:00";32.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:29:10+02:00";47.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:29:20+02:00";35
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:29:30+02:00";39
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:29:40+02:00";35.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:29:50+02:00";34.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:30:00+02:00";30.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:30:10+02:00";33.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:30:20+02:00";44.599
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:30:30+02:00";34.301
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:30:40+02:00";31.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:30:50+02:00";37.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:31:00+02:00";31.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:31:10+02:00";31.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:31:20+02:00";46.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:31:30+02:00";32.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:31:40+02:00";34.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:31:50+02:00";42.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:32:00+02:00";35.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:32:10+02:00";38
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:32:20+02:00";43.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:32:30+02:00";42.199
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:32:40+02:00";36.699
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:32:50+02:00";34.002
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:33:00+02:00";36.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:33:10+02:00";31
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:33:20+02:00";39.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:33:30+02:00";30.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:33:40+02:00";41.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:33:50+02:00";33.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:34:00+02:00";34.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:34:10+02:00";41.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:34:20+02:00";40.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:34:30+02:00";29.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:34:40+02:00";33.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:34:50+02:00";33.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:35:00+02:00";30.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:35:10+02:00";37.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:35:20+02:00";39.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:35:30+02:00";41.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:35:40+02:00";35.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:35:50+02:00";33.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:36:00+02:00";40
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:36:10+02:00";37.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:36:20+02:00";39.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:36:30+02:00";39.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:36:40+02:00";35.499
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:36:50+02:00";37.601
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:37:00+02:00";35.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:37:10+02:00";32.999
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:37:20+02:00";44.701
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:37:30+02:00";34.599
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:37:40+02:00";33.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T16:37:50+02:00";31.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:28:00+02:00";31.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:28:10+02:00";37.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:28:20+02:00";34.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:28:30+02:00";32.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:28:40+02:00";36.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:28:50+02:00";30.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:29:00+02:00";32.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:29:10+02:00";45
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:29:20+02:00";35
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:29:30+02:00";38.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:29:40+02:00";36.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:29:50+02:00";32.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:30:00+02:00";28.999
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:30:10+02:00";36.201
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:30:20+02:00";41.197
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:30:30+02:00";31.502
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:30:40+02:00";31.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:30:50+02:00";37.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:31:00+02:00";28.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:31:10+02:00";31.398
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:31:20+02:00";45
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:31:30+02:00";29.902
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:31:40+02:00";35.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:31:50+02:00";42
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:32:00+02:00";32.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:32:10+02:00";40
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:32:20+02:00";43.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:32:30+02:00";38.901
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:32:40+02:00";36.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:32:50+02:00";31.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:33:00+02:00";33.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:33:10+02:00";29.299
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:33:20+02:00";36.499
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:33:30+02:00";29.999
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:33:40+02:00";41.702
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:33:50+02:00";32.502
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:34:00+02:00";33.398
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:34:10+02:00";39.103
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:34:20+02:00";37.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:34:30+02:00";31.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:34:40+02:00";31.597
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:34:50+02:00";32.801
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:35:00+02:00";31.802
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:35:10+02:00";37.497
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:35:20+02:00";40.902
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:35:30+02:00";38.301
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:35:40+02:00";32.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:35:50+02:00";31.298
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:36:00+02:00";37.802
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:36:10+02:00";35.897
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:36:20+02:00";35.703
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:36:30+02:00";39.298
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:36:40+02:00";36.001
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:36:50+02:00";36.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:37:00+02:00";33.899
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:37:10+02:00";33.001
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:37:20+02:00";41.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:37:30+02:00";32.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:37:40+02:00";30.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T16:37:50+02:00";null

==> perf_analysis/config1/bench05/1topic_5000ns/grafana_data_export-8.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:28:10+02:00";21.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:28:20+02:00";24.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:28:30+02:00";22.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:28:40+02:00";23.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:28:50+02:00";22.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:29:00+02:00";21.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:29:10+02:00";21.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:29:20+02:00";27.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:29:30+02:00";21.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:29:40+02:00";21.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:29:50+02:00";21.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:30:00+02:00";23.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:30:10+02:00";21.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:30:20+02:00";27.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:30:30+02:00";23.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:30:40+02:00";22.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:30:50+02:00";23.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:31:00+02:00";22.697
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:31:10+02:00";22.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:31:20+02:00";25.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:31:30+02:00";22.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:31:40+02:00";22.402
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:31:50+02:00";21.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:32:00+02:00";22.499
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:32:10+02:00";22.898
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:32:20+02:00";25.196
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:32:30+02:00";23.278
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:32:40+02:00";23.427
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:32:50+02:00";23.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:33:00+02:00";22.998
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:33:10+02:00";21.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:33:20+02:00";23.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:33:30+02:00";23.402
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:33:40+02:00";21.997
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:33:50+02:00";21.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:34:00+02:00";22.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:34:10+02:00";22
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:34:20+02:00";24.901
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:34:30+02:00";23.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:34:40+02:00";21.901
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:34:50+02:00";23.498
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:35:00+02:00";23.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:35:10+02:00";22.801
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:35:20+02:00";24.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:35:30+02:00";22.299
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:35:40+02:00";22.796
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:35:50+02:00";23.005
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:36:00+02:00";22.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:36:10+02:00";22.898
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:36:20+02:00";24.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:36:30+02:00";22.502
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:36:40+02:00";22.095
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:36:50+02:00";21.202
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:37:00+02:00";23.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:37:10+02:00";23.002
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:37:20+02:00";26.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:37:30+02:00";22.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:37:40+02:00";20.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:37:50+02:00";21.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:38:00+02:00";22.699
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:28:10+02:00";25.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:28:20+02:00";28.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:28:30+02:00";26.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:28:40+02:00";26.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:28:50+02:00";25.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:29:00+02:00";27
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:29:10+02:00";25
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:29:20+02:00";27.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:29:30+02:00";26.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:29:40+02:00";24.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:29:50+02:00";26.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:30:00+02:00";26.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:30:10+02:00";24.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:30:20+02:00";28.499
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:30:30+02:00";25.601
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:30:40+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:30:50+02:00";24.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:31:00+02:00";25.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:31:10+02:00";25.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:31:20+02:00";27.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:31:30+02:00";25.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:31:40+02:00";25.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:31:50+02:00";26.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:32:00+02:00";26.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:32:10+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:32:20+02:00";26.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:32:30+02:00";26.699
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:32:40+02:00";26.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:32:50+02:00";26.301
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:33:00+02:00";25.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:33:10+02:00";26.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:33:20+02:00";27.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:33:30+02:00";26
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:33:40+02:00";24.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:33:50+02:00";25.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:34:00+02:00";25.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:34:10+02:00";25.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:34:20+02:00";27.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:34:30+02:00";25.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:34:40+02:00";25.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:34:50+02:00";25.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:35:00+02:00";25.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:35:10+02:00";25.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:35:20+02:00";27.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:35:30+02:00";26.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:35:40+02:00";26.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:35:50+02:00";26.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:36:00+02:00";27.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:36:10+02:00";25.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:36:20+02:00";29
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:36:30+02:00";25.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:36:40+02:00";24.299
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:36:50+02:00";26.401
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:37:00+02:00";26.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:37:10+02:00";25.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:37:20+02:00";30.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:37:30+02:00";25.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:37:40+02:00";25.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:37:50+02:00";26
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T16:38:00+02:00";28.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:28:10+02:00";22.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:28:20+02:00";24.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:28:30+02:00";22.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:28:40+02:00";21.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:28:50+02:00";21.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:29:00+02:00";23.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:29:10+02:00";21.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:29:20+02:00";25.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:29:30+02:00";22.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:29:40+02:00";23.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:29:50+02:00";21.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:30:00+02:00";22
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:30:10+02:00";22.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:30:20+02:00";24.898
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:30:30+02:00";20.701
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:30:40+02:00";21.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:30:50+02:00";22.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:31:00+02:00";20.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:31:10+02:00";21.499
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:31:20+02:00";24.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:31:30+02:00";22.001
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:31:40+02:00";23.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:31:50+02:00";21.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:32:00+02:00";22.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:32:10+02:00";22.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:32:20+02:00";23.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:32:30+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:32:40+02:00";23.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:32:50+02:00";21.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:33:00+02:00";20.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:33:10+02:00";22.499
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:33:20+02:00";22.799
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:33:30+02:00";23.199
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:33:40+02:00";21.701
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:33:50+02:00";22.601
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:34:00+02:00";21.799
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:34:10+02:00";21.102
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:34:20+02:00";23.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:34:30+02:00";24.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:34:40+02:00";21.698
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:34:50+02:00";22.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:35:00+02:00";23.001
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:35:10+02:00";23.598
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:35:20+02:00";25.001
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:35:30+02:00";23.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:35:40+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:35:50+02:00";21.898
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:36:00+02:00";22.101
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:36:10+02:00";21.598
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:36:20+02:00";22.902
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:36:30+02:00";22.999
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:36:40+02:00";22.901
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:36:50+02:00";21.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:37:00+02:00";23.199
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:37:10+02:00";22.301
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:37:20+02:00";25.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:37:30+02:00";21.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:37:40+02:00";20
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:37:50+02:00";20.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T16:38:00+02:00";null

==> perf_analysis/config1/bench05/2topic_10000ns/grafana_data_export-2.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:18:30+02:00";36,641.963
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:18:40+02:00";46,376.767
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:18:50+02:00";54,606.076
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:19:00+02:00";61,576.341
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:19:10+02:00";67,471.639
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:19:20+02:00";72,464.078
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:19:30+02:00";76,696.09
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:19:40+02:00";80,264.703
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:19:50+02:00";83,294.324
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:20:00+02:00";85,862.753
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:20:10+02:00";88,036.571
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:20:20+02:00";89,872.397
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:20:30+02:00";91,424.019
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:20:40+02:00";92,721.109
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:20:50+02:00";93,857.185
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:21:00+02:00";94,801.1
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:21:10+02:00";95,597.089
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:21:20+02:00";96,272.02
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:21:30+02:00";96,853.11
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:21:40+02:00";97,332.794
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:21:50+02:00";97,741.04
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:22:00+02:00";98,090.985
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:22:10+02:00";98,382.746
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:22:20+02:00";98,628.196
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:22:30+02:00";98,842.679
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:22:40+02:00";99,017.498
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:22:50+02:00";99,165.414
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:23:00+02:00";99,295.071
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:23:10+02:00";99,407.764
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:23:20+02:00";99,495.805
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:23:30+02:00";99,569.612
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:23:40+02:00";99,637.491
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:23:50+02:00";99,699.602
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:24:00+02:00";99,746.813
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:24:10+02:00";99,774.832
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:24:20+02:00";99,814.04
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:24:30+02:00";99,844.007
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:24:40+02:00";99,863.704
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:24:50+02:00";99,882.68
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:25:00+02:00";99,906.322
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:25:10+02:00";99,915.667
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:25:20+02:00";99,926.928
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:25:30+02:00";99,936.312
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:25:40+02:00";99,952.765
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:25:50+02:00";99,964.343
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:26:00+02:00";99,953.38
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:26:10+02:00";99,972.611
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:26:20+02:00";99,976.549
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:26:30+02:00";99,970.992
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:26:40+02:00";99,981.102
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:26:50+02:00";99,986.326
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:27:00+02:00";99,978.387
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:27:10+02:00";99,992.097
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:27:20+02:00";99,993.293
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:27:30+02:00";99,991.951
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:27:40+02:00";99,991.401
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:27:50+02:00";99,985.971
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:28:00+02:00";99,999.615
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:28:10+02:00";88,207.795
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:28:20+02:00";81,155.09
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:18:30+02:00";41,648.557
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:18:40+02:00";50,604.577
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:18:50+02:00";58,194.04
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:19:00+02:00";64,606.601
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:19:10+02:00";70,044.484
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:19:20+02:00";74,645.572
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:19:30+02:00";78,532.197
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:19:40+02:00";81,829.758
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:19:50+02:00";84,619.527
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:20:00+02:00";86,985.227
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:20:10+02:00";88,970.444
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:20:20+02:00";90,674.098
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:20:30+02:00";92,095.258
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:20:40+02:00";93,320.064
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:20:50+02:00";94,344.475
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:21:00+02:00";95,210.581
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:21:10+02:00";95,943.178
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:21:20+02:00";96,565.691
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:21:30+02:00";97,091.573
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:21:40+02:00";97,540.071
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:21:50+02:00";97,909.255
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:22:00+02:00";98,233.358
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:22:10+02:00";98,506.953
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:22:20+02:00";98,737.716
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:22:30+02:00";98,934.611
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:22:40+02:00";99,097.712
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:22:50+02:00";99,230.602
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:23:00+02:00";99,349.299
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:23:10+02:00";99,454.082
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:23:20+02:00";99,531.178
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:23:30+02:00";99,608.885
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:23:40+02:00";99,670.207
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:23:50+02:00";99,728.28
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:24:00+02:00";99,755.489
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:24:10+02:00";99,800.416
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:24:20+02:00";99,829.318
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:24:30+02:00";99,857.529
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:24:40+02:00";99,874.906
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:24:50+02:00";99,897.944
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:25:00+02:00";99,912.863
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:25:10+02:00";99,928.105
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:25:20+02:00";99,938.89
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:25:30+02:00";99,948.754
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:25:40+02:00";99,950.587
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:25:50+02:00";99,961.062
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:26:00+02:00";99,968.132
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:26:10+02:00";99,987.237
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:26:20+02:00";99,975.199
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:26:30+02:00";99,978.866
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:26:40+02:00";99,984.683
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:26:50+02:00";99,973.467
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:27:00+02:00";99,982.565
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:27:10+02:00";99,989.555
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:27:20+02:00";99,989.999
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:27:30+02:00";99,994.019
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:27:40+02:00";99,996.25
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:27:50+02:00";99,998.197
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:28:00+02:00";95,976.196
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:28:10+02:00";81,242.096
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:28:20+02:00";74,746.337
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:18:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:18:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:18:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:19:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:19:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:19:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:19:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:19:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:19:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:20:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:20:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:20:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:20:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:20:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:20:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:21:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:21:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:21:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:21:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:21:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:21:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:22:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:22:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:22:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:22:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:22:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:22:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:23:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:23:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:23:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:23:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:23:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:23:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:24:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:24:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:24:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:24:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:24:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:24:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:25:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:25:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:25:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:25:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:25:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:25:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:26:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:26:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:26:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:26:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:26:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:26:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:27:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:27:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:27:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:27:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:27:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:27:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:28:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:28:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:28:20+02:00";0

==> perf_analysis/config1/bench05/2topic_10000ns/grafana_data_export-3.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:18:40+02:00";10,139,122.938
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:18:50+02:00";11,943,641.923
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:19:00+02:00";13,470,937.534
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:19:10+02:00";14,762,127.893
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:19:20+02:00";15,857,072.558
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:19:30+02:00";16,782,635.273
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:19:40+02:00";17,563,942.623
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:19:50+02:00";18,236,996.476
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:20:00+02:00";18,812,941.707
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:20:10+02:00";19,300,707.52
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:20:20+02:00";19,708,740.766
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:20:30+02:00";20,055,211.802
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:20:40+02:00";20,344,790.318
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:20:50+02:00";20,598,554.439
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:21:00+02:00";20,809,411.593
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:21:10+02:00";20,988,775.837
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:21:20+02:00";21,140,537.92
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:21:30+02:00";21,272,072.251
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:21:40+02:00";21,381,771.358
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:21:50+02:00";21,477,762.606
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:22:00+02:00";21,556,069.891
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:22:10+02:00";21,620,651.462
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:22:20+02:00";21,676,240.217
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:22:30+02:00";21,726,068
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:22:40+02:00";21,766,222.802
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:22:50+02:00";21,800,952.204
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:23:00+02:00";21,831,714.919
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:23:10+02:00";21,855,194.616
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:23:20+02:00";21,874,126.339
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:23:30+02:00";21,890,687.837
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:23:40+02:00";21,905,581.921
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:23:50+02:00";21,918,126.989
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:24:00+02:00";21,929,195.741
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:24:10+02:00";21,935,308.132
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:24:20+02:00";21,944,649.837
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:24:30+02:00";21,952,881.675
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:24:40+02:00";21,957,250.335
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:24:50+02:00";21,960,421.221
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:25:00+02:00";21,965,635.184
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:25:10+02:00";21,968,023.521
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:25:20+02:00";21,970,531.211
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:25:30+02:00";21,972,977.259
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:25:40+02:00";21,977,427.773
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:25:50+02:00";21,979,594.693
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:26:00+02:00";21,977,799.26
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:26:10+02:00";21,981,660.073
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:26:20+02:00";21,984,304.278
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:26:30+02:00";21,984,510.217
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:26:40+02:00";21,988,203.953
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:26:50+02:00";21,989,151.504
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:27:00+02:00";21,983,262.267
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:27:10+02:00";21,984,430.837
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:27:20+02:00";21,985,468.536
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:27:30+02:00";21,985,991.114
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:27:40+02:00";21,984,964.974
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:27:50+02:00";21,983,203.087
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:28:00+02:00";21,986,608.025
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:28:10+02:00";19,395,077.611
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:28:20+02:00";16,417,578.751
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:28:30+02:00";15,104,901.632
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:18:40+02:00";11,110,028.699
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:18:50+02:00";12,779,328.151
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:19:00+02:00";14,193,435.422
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:19:10+02:00";15,389,332.01
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:19:20+02:00";16,397,854.239
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:19:30+02:00";17,250,589.77
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:19:40+02:00";17,972,999.111
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:19:50+02:00";18,598,431.872
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:20:00+02:00";19,131,617.84
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:20:10+02:00";19,581,271.802
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:20:20+02:00";19,963,203.637
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:20:30+02:00";20,283,027.974
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:20:40+02:00";20,559,843.789
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:20:50+02:00";20,790,360.36
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:21:00+02:00";20,981,501.195
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:21:10+02:00";21,146,687.789
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:21:20+02:00";21,286,912.861
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:21:30+02:00";21,406,639.791
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:21:40+02:00";21,507,343.216
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:21:50+02:00";21,589,697.158
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:22:00+02:00";21,663,082.798
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:22:10+02:00";21,726,404.491
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:22:20+02:00";21,778,701.925
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:22:30+02:00";21,824,837.876
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:22:40+02:00";21,860,997.2
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:22:50+02:00";21,892,435.441
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:23:00+02:00";21,916,838.824
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:23:10+02:00";21,943,086.466
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:23:20+02:00";21,961,710.303
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:23:30+02:00";21,977,504.044
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:23:40+02:00";21,995,329.082
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:23:50+02:00";22,009,385.458
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:24:00+02:00";22,015,648.945
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:24:10+02:00";22,026,374.121
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:24:20+02:00";22,031,252.694
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:24:30+02:00";22,033,725.643
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:24:40+02:00";22,036,011.71
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:24:50+02:00";22,039,209.39
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:25:00+02:00";22,042,435.639
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:25:10+02:00";22,042,794.165
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:25:20+02:00";22,047,010.145
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:25:30+02:00";22,055,382.248
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:25:40+02:00";22,058,147.729
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:25:50+02:00";22,057,990.225
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:26:00+02:00";22,060,700.339
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:26:10+02:00";22,064,307.398
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:26:20+02:00";22,062,099.822
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:26:30+02:00";22,061,085.274
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:26:40+02:00";22,061,141.037
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:26:50+02:00";22,056,652.292
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:27:00+02:00";22,055,685.253
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:27:10+02:00";22,057,803.517
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:27:20+02:00";22,057,928.467
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:27:30+02:00";22,057,693.142
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:27:40+02:00";22,059,346.077
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:27:50+02:00";22,058,275.728
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:28:00+02:00";21,173,194.663
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:28:10+02:00";17,922,722.34
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:28:20+02:00";15,171,256.921
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:28:30+02:00";13,958,230.193
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:18:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:18:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:19:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:19:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:19:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:19:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:19:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:19:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:20:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:20:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:20:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:20:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:20:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:20:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:21:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:21:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:21:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:21:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:21:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:21:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:22:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:22:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:22:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:22:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:22:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:22:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:23:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:23:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:23:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:23:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:23:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:23:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:24:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:24:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:24:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:24:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:24:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:24:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:25:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:25:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:25:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:25:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:25:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:25:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:26:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:26:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:26:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:26:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:26:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:26:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:27:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:27:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:27:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:27:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:27:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:27:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:28:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:28:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:28:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:28:30+02:00";0

==> perf_analysis/config1/bench05/2topic_10000ns/grafana_data_export-4.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:18:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:19:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:19:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:19:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:19:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:19:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:19:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:20:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:20:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:20:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:20:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:20:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:20:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:21:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:21:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:21:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:21:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:21:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:21:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:22:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:22:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:22:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:22:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:22:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:22:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:23:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:23:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:23:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:23:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:23:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:23:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:24:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:24:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:24:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:24:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:24:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:24:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:25:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:25:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:25:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:25:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:25:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:25:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:26:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:26:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:26:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:26:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:26:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:26:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:27:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:27:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:27:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:27:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:27:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:27:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:28:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:28:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:28:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:28:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T10:28:40+02:00";null
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:18:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:19:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:19:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:19:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:19:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:19:40+02:00";1
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:19:50+02:00";1
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:20:00+02:00";1
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:20:10+02:00";1
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:20:20+02:00";1
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:20:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:20:40+02:00";1
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:20:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:21:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:21:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:21:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:21:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:21:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:21:50+02:00";1
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:22:00+02:00";1
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:22:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:22:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:22:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:22:40+02:00";1
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:22:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:23:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:23:10+02:00";1
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:23:20+02:00";1
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:23:30+02:00";1
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:23:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:23:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:24:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:24:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:24:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:24:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:24:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:24:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:25:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:25:10+02:00";1
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:25:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:25:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:25:40+02:00";1
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:25:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:26:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:26:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:26:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:26:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:26:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:26:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:27:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:27:10+02:00";1
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:27:20+02:00";1
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:27:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:27:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:27:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:28:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:28:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:28:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:28:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T10:28:40+02:00";null
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:18:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:19:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:19:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:19:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:19:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:19:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:19:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:20:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:20:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:20:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:20:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:20:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:20:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:21:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:21:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:21:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:21:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:21:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:21:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:22:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:22:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:22:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:22:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:22:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:22:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:23:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:23:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:23:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:23:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:23:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:23:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:24:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:24:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:24:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:24:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:24:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:24:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:25:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:25:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:25:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:25:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:25:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:25:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:26:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:26:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:26:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:26:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:26:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:26:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:27:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:27:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:27:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:27:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:27:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:27:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:28:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:28:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:28:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:28:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T10:28:40+02:00";null

==> perf_analysis/config1/bench05/2topic_10000ns/grafana_data_export-5.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:18:50+02:00";12.584
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:19:00+02:00";12.532
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:19:10+02:00";12.524
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:19:20+02:00";12.519
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:19:30+02:00";12.515
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:19:40+02:00";12.516
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:19:50+02:00";12.516
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:20:00+02:00";12.517
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:20:10+02:00";12.52
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:20:20+02:00";12.518
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:20:30+02:00";12.521
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:20:40+02:00";12.522
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:20:50+02:00";12.521
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:21:00+02:00";12.52
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:21:10+02:00";12.522
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:21:20+02:00";12.524
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:21:30+02:00";12.524
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:21:40+02:00";12.524
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:21:50+02:00";12.523
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:22:00+02:00";12.524
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:22:10+02:00";12.527
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:22:20+02:00";12.527
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:22:30+02:00";12.529
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:22:40+02:00";12.529
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:22:50+02:00";12.531
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:23:00+02:00";12.507
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:23:10+02:00";12.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:23:20+02:00";12.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:23:30+02:00";12.503
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:23:40+02:00";12.504
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:23:50+02:00";12.503
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:24:00+02:00";12.504
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:24:10+02:00";12.505
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:24:20+02:00";12.506
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:24:30+02:00";12.508
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:24:40+02:00";12.508
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:24:50+02:00";12.508
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:25:00+02:00";12.508
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:25:10+02:00";12.509
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:25:20+02:00";12.51
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:25:30+02:00";12.512
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:25:40+02:00";12.511
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:25:50+02:00";12.512
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:26:00+02:00";12.513
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:26:10+02:00";12.515
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:26:20+02:00";12.515
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:26:30+02:00";12.517
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:26:40+02:00";12.518
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:26:50+02:00";12.517
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:27:00+02:00";12.517
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:27:10+02:00";12.518
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:27:20+02:00";12.517
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:27:30+02:00";12.519
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:27:40+02:00";12.521
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:27:50+02:00";12.521
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:28:00+02:00";12.521
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:28:10+02:00";6.056
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:28:20+02:00";6.056
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:28:30+02:00";6.056
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:28:40+02:00";6.056
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:18:50+02:00";4.907
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:19:00+02:00";4.893
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:19:10+02:00";4.89
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:19:20+02:00";4.894
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:19:30+02:00";4.893
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:19:40+02:00";4.894
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:19:50+02:00";4.894
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:20:00+02:00";4.894
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:20:10+02:00";4.893
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:20:20+02:00";4.893
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:20:30+02:00";4.895
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:20:40+02:00";4.894
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:20:50+02:00";4.894
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:21:00+02:00";4.894
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:21:10+02:00";4.896
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:21:20+02:00";4.895
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:21:30+02:00";4.896
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:21:40+02:00";4.895
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:21:50+02:00";4.894
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:22:00+02:00";4.896
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:22:10+02:00";4.897
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:22:20+02:00";4.896
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:22:30+02:00";4.896
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:22:40+02:00";4.896
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:22:50+02:00";4.896
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:23:00+02:00";4.897
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:23:10+02:00";4.897
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:23:20+02:00";4.896
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:23:30+02:00";4.897
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:23:40+02:00";4.898
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:23:50+02:00";4.896
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:24:00+02:00";4.899
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:24:10+02:00";4.897
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:24:20+02:00";4.897
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:24:30+02:00";4.898
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:24:40+02:00";4.896
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:24:50+02:00";4.897
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:25:00+02:00";4.897
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:25:10+02:00";4.897
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:25:20+02:00";4.897
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:25:30+02:00";4.899
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:25:40+02:00";4.897
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:25:50+02:00";4.897
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:26:00+02:00";4.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:26:10+02:00";4.899
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:26:20+02:00";4.901
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:26:30+02:00";4.901
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:26:40+02:00";4.903
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:26:50+02:00";4.902
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:27:00+02:00";4.902
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:27:10+02:00";4.902
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:27:20+02:00";4.904
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:27:30+02:00";4.904
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:27:40+02:00";4.904
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:27:50+02:00";4.906
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:28:00+02:00";4.907
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:28:10+02:00";4.907
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:28:20+02:00";4.908
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:28:30+02:00";4.909
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:28:40+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:18:50+02:00";2.84
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:19:00+02:00";2.841
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:19:10+02:00";2.841
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:19:20+02:00";2.842
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:19:30+02:00";2.841
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:19:40+02:00";2.841
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:19:50+02:00";2.841
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:20:00+02:00";2.841
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:20:10+02:00";2.841
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:20:20+02:00";2.84
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:20:30+02:00";2.841
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:20:40+02:00";2.841
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:20:50+02:00";2.841
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:21:00+02:00";2.841
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:21:10+02:00";2.841
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:21:20+02:00";2.842
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:21:30+02:00";2.841
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:21:40+02:00";2.841
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:21:50+02:00";2.841
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:22:00+02:00";2.84
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:22:10+02:00";2.841
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:22:20+02:00";2.841
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:22:30+02:00";2.841
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:22:40+02:00";2.841
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:22:50+02:00";2.841
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:23:00+02:00";2.841
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:23:10+02:00";2.841
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:23:20+02:00";2.842
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:23:30+02:00";2.841
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:23:40+02:00";2.842
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:23:50+02:00";2.841
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:24:00+02:00";2.841
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:24:10+02:00";2.841
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:24:20+02:00";2.84
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:24:30+02:00";2.842
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:24:40+02:00";2.842
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:24:50+02:00";2.842
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:25:00+02:00";2.842
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:25:10+02:00";2.842
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:25:20+02:00";2.843
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:25:30+02:00";2.843
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:25:40+02:00";2.842
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:25:50+02:00";2.842
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:26:00+02:00";2.842
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:26:10+02:00";2.844
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:26:20+02:00";2.844
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:26:30+02:00";2.83
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:26:40+02:00";2.829
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:26:50+02:00";2.83
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:27:00+02:00";2.829
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:27:10+02:00";2.83
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:27:20+02:00";2.829
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:27:30+02:00";2.83
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:27:40+02:00";2.83
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:27:50+02:00";2.829
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:28:00+02:00";2.83
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:28:10+02:00";2.83
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:28:20+02:00";2.83
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:28:30+02:00";2.83
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:28:40+02:00";null

==> perf_analysis/config1/bench05/2topic_10000ns/grafana_data_export-6.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:19:00+02:00";1.65
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:19:10+02:00";1.94
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:19:20+02:00";1.79
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:19:30+02:00";1.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:19:40+02:00";1.91
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:19:50+02:00";1.78
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:20:00+02:00";1.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:20:10+02:00";1.91
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:20:20+02:00";1.84
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:20:30+02:00";1.88
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:20:40+02:00";1.97
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:20:50+02:00";2.13
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:21:00+02:00";2.34
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:21:10+02:00";2.27
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:21:20+02:00";2.08
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:21:30+02:00";2.31
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:21:40+02:00";2.41
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:21:50+02:00";2.28
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:22:00+02:00";2.54
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:22:10+02:00";2.46
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:22:20+02:00";2.32
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:22:30+02:00";2.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:22:40+02:00";2.02
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:22:50+02:00";2.09
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:23:00+02:00";2.16
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:23:10+02:00";1.91
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:23:20+02:00";1.69
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:23:30+02:00";1.83
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:23:40+02:00";1.63
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:23:50+02:00";1.76
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:24:00+02:00";1.63
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:24:10+02:00";1.69
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:24:20+02:00";1.91
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:24:30+02:00";1.77
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:24:40+02:00";1.66
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:24:50+02:00";1.87
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:25:00+02:00";1.58
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:25:10+02:00";1.66
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:25:20+02:00";1.62
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:25:30+02:00";1.61
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:25:40+02:00";1.98
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:25:50+02:00";2.06
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:26:00+02:00";2.05
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:26:10+02:00";2.11
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:26:20+02:00";2.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:26:30+02:00";2.24
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:26:40+02:00";2.27
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:26:50+02:00";3.03
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:27:00+02:00";3.02
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:27:10+02:00";2.85
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:27:20+02:00";2.78
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:27:30+02:00";2.67
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:27:40+02:00";2.42
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:27:50+02:00";2.21
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:28:00+02:00";2.34
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:28:10+02:00";1.98
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:28:20+02:00";1.67
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:28:30+02:00";1.41
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:28:40+02:00";1.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:28:50+02:00";null
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:19:00+02:00";0.62
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:19:10+02:00";0.52
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:19:20+02:00";0.52
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:19:30+02:00";0.81
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:19:40+02:00";0.84
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:19:50+02:00";0.87
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:20:00+02:00";0.81
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:20:10+02:00";0.83
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:20:20+02:00";1.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:20:30+02:00";1.14
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:20:40+02:00";1.12
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:20:50+02:00";1.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:21:00+02:00";1.32
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:21:10+02:00";1.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:21:20+02:00";1.17
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:21:30+02:00";1.14
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:21:40+02:00";1.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:21:50+02:00";1.19
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:22:00+02:00";1.09
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:22:10+02:00";1.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:22:20+02:00";0.98
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:22:30+02:00";0.91
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:22:40+02:00";1.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:22:50+02:00";1.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:23:00+02:00";0.98
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:23:10+02:00";0.91
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:23:20+02:00";0.84
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:23:30+02:00";1.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:23:40+02:00";0.94
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:23:50+02:00";0.95
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:24:00+02:00";0.88
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:24:10+02:00";0.98
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:24:20+02:00";1.28
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:24:30+02:00";1.23
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:24:40+02:00";1.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:24:50+02:00";1.09
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:25:00+02:00";1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:25:10+02:00";0.85
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:25:20+02:00";0.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:25:30+02:00";0.75
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:25:40+02:00";0.79
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:25:50+02:00";0.75
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:26:00+02:00";0.79
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:26:10+02:00";0.67
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:26:20+02:00";0.72
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:26:30+02:00";0.68
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:26:40+02:00";0.73
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:26:50+02:00";0.85
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:27:00+02:00";0.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:27:10+02:00";0.75
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:27:20+02:00";0.87
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:27:30+02:00";1.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:27:40+02:00";0.97
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:27:50+02:00";0.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:28:00+02:00";0.83
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:28:10+02:00";0.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:28:20+02:00";0.59
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:28:30+02:00";0.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:28:40+02:00";0.42
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:28:50+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:19:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:19:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:19:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:19:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:19:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:19:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:20:00+02:00";0.07
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:20:10+02:00";0.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:20:20+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:20:30+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:20:40+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:20:50+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:21:00+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:21:10+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:21:20+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:21:30+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:21:40+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:21:50+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:22:00+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:22:10+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:22:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:22:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:22:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:22:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:23:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:23:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:23:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:23:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:23:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:23:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:24:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:24:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:24:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:24:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:24:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:24:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:25:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:25:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:25:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:25:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:25:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:25:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:26:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:26:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:26:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:26:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:26:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:26:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:27:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:27:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:27:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:27:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:27:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:27:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:28:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:28:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:28:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:28:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:28:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:28:50+02:00";null

==> perf_analysis/config1/bench05/2topic_10000ns/grafana_data_export-7.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:19:00+02:00";1,004.952
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:19:10+02:00";1,065.816
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:19:20+02:00";1,086.135
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:19:30+02:00";1,086.791
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:19:40+02:00";1,108.927
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:19:50+02:00";1,202.694
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:20:00+02:00";1,087.856
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:20:10+02:00";1,059.61
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:20:20+02:00";1,079.025
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:20:30+02:00";1,083.112
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:20:40+02:00";1,110.679
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:20:50+02:00";1,104.12
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:21:00+02:00";1,083.303
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:21:10+02:00";1,121.599
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:21:20+02:00";1,083.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:21:30+02:00";1,149.518
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:21:40+02:00";1,121.359
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:21:50+02:00";1,071.115
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:22:00+02:00";1,095.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:22:10+02:00";1,080.203
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:22:20+02:00";1,090.363
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:22:30+02:00";1,118.466
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:22:40+02:00";1,091.307
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:22:50+02:00";1,055.064
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:23:00+02:00";1,066.197
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:23:10+02:00";1,103.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:23:20+02:00";1,031.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:23:30+02:00";1,070.993
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:23:40+02:00";1,090.809
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:23:50+02:00";1,049.699
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:24:00+02:00";1,047.272
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:24:10+02:00";1,053.938
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:24:20+02:00";1,065.902
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:24:30+02:00";1,105.999
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:24:40+02:00";1,067.185
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:24:50+02:00";1,055.819
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:25:00+02:00";1,056.891
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:25:10+02:00";1,087.509
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:25:20+02:00";1,093.192
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:25:30+02:00";1,098.707
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:25:40+02:00";1,067
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:25:50+02:00";1,188.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:26:00+02:00";1,127.395
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:26:10+02:00";1,096.467
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:26:20+02:00";1,105.848
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:26:30+02:00";1,148.896
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:26:40+02:00";1,110.557
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:26:50+02:00";1,101.765
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:27:00+02:00";1,115.131
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:27:10+02:00";1,108.646
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:27:20+02:00";1,091.004
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:27:30+02:00";1,085.498
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:27:40+02:00";1,092.89
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:27:50+02:00";1,105.811
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:28:00+02:00";1,078.596
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:28:10+02:00";272.698
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:28:20+02:00";36.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:28:30+02:00";32.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:28:40+02:00";35.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:28:50+02:00";null
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:19:00+02:00";17,633.936
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:19:10+02:00";17,454.818
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:19:20+02:00";17,454.101
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:19:30+02:00";17,424.797
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:19:40+02:00";17,730.193
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:19:50+02:00";17,684.448
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:20:00+02:00";17,527.153
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:20:10+02:00";17,545.699
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:20:20+02:00";17,500.205
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:20:30+02:00";17,535.002
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:20:40+02:00";17,566.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:20:50+02:00";17,506.472
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:21:00+02:00";17,458.625
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:21:10+02:00";17,528.42
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:21:20+02:00";17,535.112
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:21:30+02:00";17,719.297
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:21:40+02:00";17,512.381
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:21:50+02:00";17,575.016
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:22:00+02:00";17,555.409
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:22:10+02:00";17,569.758
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:22:20+02:00";17,532.297
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:22:30+02:00";17,570.046
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:22:40+02:00";17,578.57
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:22:50+02:00";17,583.489
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:23:00+02:00";17,528.278
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:23:10+02:00";17,542.563
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:23:20+02:00";17,417.885
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:23:30+02:00";17,516.33
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:23:40+02:00";17,641.842
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:23:50+02:00";17,616.726
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:24:00+02:00";17,530.603
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:24:10+02:00";17,571.168
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:24:20+02:00";17,587.741
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:24:30+02:00";17,619.368
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:24:40+02:00";17,497.762
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:24:50+02:00";17,524.953
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:25:00+02:00";17,523.52
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:25:10+02:00";17,428.801
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:25:20+02:00";17,578.492
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:25:30+02:00";17,729.397
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:25:40+02:00";17,718.347
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:25:50+02:00";17,767.705
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:26:00+02:00";17,633.453
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:26:10+02:00";17,617.607
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:26:20+02:00";17,653.002
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:26:30+02:00";17,573.783
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:26:40+02:00";17,626.403
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:26:50+02:00";17,529.993
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:27:00+02:00";17,501.695
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:27:10+02:00";17,576.928
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:27:20+02:00";17,553.786
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:27:30+02:00";17,477.201
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:27:40+02:00";17,553.187
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:27:50+02:00";17,448.268
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:28:00+02:00";15,459.973
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:28:10+02:00";38.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:28:20+02:00";33.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:28:30+02:00";36.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:28:40+02:00";33.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T10:28:50+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:19:00+02:00";31.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:19:10+02:00";30.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:19:20+02:00";38.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:19:30+02:00";31.699
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:19:40+02:00";37.601
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:19:50+02:00";34.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:20:00+02:00";34.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:20:10+02:00";39.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:20:20+02:00";38.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:20:30+02:00";39.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:20:40+02:00";34.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:20:50+02:00";32.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:21:00+02:00";34.899
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:21:10+02:00";29.801
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:21:20+02:00";37
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:21:30+02:00";31.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:21:40+02:00";42.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:21:50+02:00";37.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:22:00+02:00";43.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:22:10+02:00";34.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:22:20+02:00";45.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:22:30+02:00";37.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:22:40+02:00";33.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:22:50+02:00";36.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:23:00+02:00";31.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:23:10+02:00";36.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:23:20+02:00";37.799
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:23:30+02:00";34.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:23:40+02:00";34.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:23:50+02:00";44.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:24:00+02:00";32.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:24:10+02:00";33.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:24:20+02:00";36.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:24:30+02:00";32.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:24:40+02:00";33.501
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:24:50+02:00";36.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:25:00+02:00";29.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:25:10+02:00";32.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:25:20+02:00";47.399
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:25:30+02:00";32.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:25:40+02:00";32.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:25:50+02:00";40.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:26:00+02:00";29.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:26:10+02:00";30.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:26:20+02:00";40.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:26:30+02:00";35.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:26:40+02:00";38.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:26:50+02:00";39.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:27:00+02:00";39.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:27:10+02:00";34.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:27:20+02:00";36.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:27:30+02:00";37.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:27:40+02:00";39.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:27:50+02:00";32.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:28:00+02:00";37.401
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:28:10+02:00";40.496
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:28:20+02:00";35.103
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:28:30+02:00";36.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:28:40+02:00";33.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T10:28:50+02:00";null

==> perf_analysis/config1/bench05/2topic_10000ns/grafana_data_export-8.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:19:10+02:00";17,508.057
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:19:20+02:00";17,481.67
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:19:30+02:00";17,365.853
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:19:40+02:00";17,616.085
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:19:50+02:00";17,750.653
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:20:00+02:00";17,501.794
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:20:10+02:00";17,537.568
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:20:20+02:00";17,491.407
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:20:30+02:00";17,526.586
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:20:40+02:00";17,575.871
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:20:50+02:00";17,525.812
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:21:00+02:00";17,414.453
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:21:10+02:00";17,503.69
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:21:20+02:00";17,521.396
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:21:30+02:00";17,681.441
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:21:40+02:00";17,539.523
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:21:50+02:00";17,551.638
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:22:00+02:00";17,532.221
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:22:10+02:00";17,540.942
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:22:20+02:00";17,504.202
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:22:30+02:00";17,565.235
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:22:40+02:00";17,649.508
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:22:50+02:00";17,522.168
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:23:00+02:00";17,460.15
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:23:10+02:00";17,648.316
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:23:20+02:00";17,347.197
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:23:30+02:00";17,495.786
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:23:40+02:00";17,586.947
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:23:50+02:00";17,588.691
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:24:00+02:00";17,545.247
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:24:10+02:00";17,579.081
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:24:20+02:00";17,520.827
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:24:30+02:00";17,656.678
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:24:40+02:00";17,548.551
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:24:50+02:00";17,481.814
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:25:00+02:00";17,502.047
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:25:10+02:00";17,495.938
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:25:20+02:00";17,424.365
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:25:30+02:00";17,720.015
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:25:40+02:00";17,652.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:25:50+02:00";17,878.017
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:26:00+02:00";17,597.623
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:26:10+02:00";17,597.724
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:26:20+02:00";17,636.726
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:26:30+02:00";17,580.643
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:26:40+02:00";17,592.112
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:26:50+02:00";17,565.64
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:27:00+02:00";17,462.383
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:27:10+02:00";17,586.525
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:27:20+02:00";17,520.261
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:27:30+02:00";17,495.863
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:27:40+02:00";17,523.148
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:27:50+02:00";17,483.981
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:28:00+02:00";17,461.834
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:28:10+02:00";4,228.672
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:28:20+02:00";23.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:28:30+02:00";20
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:28:40+02:00";21.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:28:50+02:00";21.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:29:00+02:00";null
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:19:10+02:00";1,053.101
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:19:20+02:00";1,094
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:19:30+02:00";1,056.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:19:40+02:00";1,158.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:19:50+02:00";1,133.997
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:20:00+02:00";1,083.003
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:20:10+02:00";1,045.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:20:20+02:00";1,073.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:20:30+02:00";1,113.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:20:40+02:00";1,069.498
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:20:50+02:00";1,081.698
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:21:00+02:00";1,100.902
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:21:10+02:00";1,098.301
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:21:20+02:00";1,092.701
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:21:30+02:00";1,137.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:21:40+02:00";1,074.493
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:21:50+02:00";1,074.607
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:22:00+02:00";1,071.701
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:22:10+02:00";1,070.897
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:22:20+02:00";1,093.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:22:30+02:00";1,104.003
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:22:40+02:00";1,047.098
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:22:50+02:00";1,059.699
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:23:00+02:00";1,078.299
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:23:10+02:00";1,059.504
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:23:20+02:00";1,027.699
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:23:30+02:00";1,089.196
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:23:40+02:00";1,054.902
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:23:50+02:00";1,046.102
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:24:00+02:00";1,029.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:24:10+02:00";1,067.486
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:24:20+02:00";1,071.615
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:24:30+02:00";1,070.998
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:24:40+02:00";1,057.298
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:24:50+02:00";1,032.503
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:25:00+02:00";1,077.201
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:25:10+02:00";1,071.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:25:20+02:00";1,088
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:25:30+02:00";1,073.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:25:40+02:00";1,100.097
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:25:50+02:00";1,169.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:26:00+02:00";1,080.003
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:26:10+02:00";1,108.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:26:20+02:00";1,116.194
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:26:30+02:00";1,126.005
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:26:40+02:00";1,106.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:26:50+02:00";1,088.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:27:00+02:00";1,099.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:27:10+02:00";1,069.002
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:27:20+02:00";1,088.199
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:27:30+02:00";1,079
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:27:40+02:00";1,078.199
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:27:50+02:00";1,083.098
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:28:00+02:00";926.998
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:28:10+02:00";24.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:28:20+02:00";27.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:28:30+02:00";26.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:28:40+02:00";25.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:28:50+02:00";24.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T10:29:00+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:19:10+02:00";21.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:19:20+02:00";25.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:19:30+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:19:40+02:00";23.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:19:50+02:00";22.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:20:00+02:00";23.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:20:10+02:00";22.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:20:20+02:00";25.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:20:30+02:00";22
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:20:40+02:00";23.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:20:50+02:00";21.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:21:00+02:00";22.299
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:21:10+02:00";21.201
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:21:20+02:00";25
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:21:30+02:00";20.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:21:40+02:00";24.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:21:50+02:00";22.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:22:00+02:00";24.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:22:10+02:00";20.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:22:20+02:00";24.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:22:30+02:00";27.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:22:40+02:00";22.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:22:50+02:00";21.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:23:00+02:00";22.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:23:10+02:00";22.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:23:20+02:00";25.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:23:30+02:00";24.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:23:40+02:00";22.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:23:50+02:00";22.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:24:00+02:00";23.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:24:10+02:00";21.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:24:20+02:00";24.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:24:30+02:00";22.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:24:40+02:00";23.301
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:24:50+02:00";21.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:25:00+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:25:10+02:00";24.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:25:20+02:00";23.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:25:30+02:00";21.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:25:40+02:00";22.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:25:50+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:26:00+02:00";21.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:26:10+02:00";23.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:26:20+02:00";25.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:26:30+02:00";23.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:26:40+02:00";23.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:26:50+02:00";22
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:27:00+02:00";21.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:27:10+02:00";22.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:27:20+02:00";24.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:27:30+02:00";21.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:27:40+02:00";23.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:27:50+02:00";22.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:28:00+02:00";21.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:28:10+02:00";23.897
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:28:20+02:00";24.202
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:28:30+02:00";22.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:28:40+02:00";22.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:28:50+02:00";23.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T10:29:00+02:00";null

==> perf_analysis/config1/remote_mac/1topic_100000ns/5min/1/grafana_data_export-2.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:02:40+02:00";7,279.419
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:02:50+02:00";7,693.841
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:03:00+02:00";8,045.142
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:03:10+02:00";8,350.357
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:03:20+02:00";8,603.779
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:03:30+02:00";8,816.162
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:03:40+02:00";8,996.806
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:03:50+02:00";9,149.321
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:04:00+02:00";9,289.493
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:04:10+02:00";9,394.769
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:04:20+02:00";9,480.26
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:04:30+02:00";9,562.064
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:04:40+02:00";9,630.249
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:04:50+02:00";9,690.126
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:05:00+02:00";9,734.709
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:05:10+02:00";9,779.449
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:05:20+02:00";9,815.482
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:05:30+02:00";9,838.637
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:05:40+02:00";9,858.644
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:05:50+02:00";9,883.259
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:06:00+02:00";9,897.505
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:06:10+02:00";9,924.089
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:06:20+02:00";9,927.291
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:06:30+02:00";8,623.841
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:06:40+02:00";7,299.923
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:06:50+02:00";6,179.252
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:07:00+02:00";5,230.624
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:07:10+02:00";4,427.627
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:07:20+02:00";3,747.906
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:07:30+02:00";3,448.24
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:02:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:02:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:03:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:03:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:03:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:03:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:03:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:03:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:04:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:04:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:04:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:04:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:04:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:04:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:05:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:05:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:05:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:05:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:05:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:05:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:06:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:06:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:06:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:06:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:06:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:06:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:07:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:07:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:07:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:07:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:02:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:02:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:03:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:03:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:03:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:03:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:03:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:03:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:04:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:04:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:04:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:04:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:04:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:04:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:05:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:05:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:05:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:05:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:05:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:05:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:06:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:06:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:06:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:06:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:06:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:06:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:07:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:07:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:07:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:07:30+02:00";0

==> perf_analysis/config1/remote_mac/1topic_100000ns/5min/1/grafana_data_export-3.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:03:00+02:00";2,152,306.046
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:03:10+02:00";2,237,470.601
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:03:20+02:00";2,307,947.024
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:03:30+02:00";2,369,504.923
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:03:40+02:00";2,422,921.766
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:03:50+02:00";2,465,651.631
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:04:00+02:00";2,478,794.341
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:04:10+02:00";2,510,786.569
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:04:20+02:00";2,536,263.227
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:04:30+02:00";2,561,929.459
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:04:40+02:00";2,583,506.256
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:04:50+02:00";2,604,000.318
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:05:00+02:00";2,618,039.75
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:05:10+02:00";2,631,617.102
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:05:20+02:00";2,641,158.002
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:05:30+02:00";2,631,843.143
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:05:40+02:00";2,641,300.246
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:05:50+02:00";2,652,031.249
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:06:00+02:00";2,658,007.984
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:06:10+02:00";2,664,185.266
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:06:20+02:00";2,660,852.702
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:06:30+02:00";2,309,439.431
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:06:40+02:00";1,954,898.273
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:06:50+02:00";1,654,785.662
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:07:00+02:00";1,400,745.822
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:07:10+02:00";1,185,705.739
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:07:20+02:00";1,003,678.239
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:07:30+02:00";849,595.287
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:07:40+02:00";719,166.884
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:07:50+02:00";null
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:03:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:03:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:03:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:03:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:03:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:03:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:04:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:04:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:04:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:04:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:04:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:04:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:05:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:05:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:05:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:05:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:05:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:05:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:06:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:06:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:06:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:06:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:06:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:06:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:07:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:07:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:07:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:07:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:07:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:07:50+02:00";null
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:03:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:03:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:03:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:03:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:03:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:03:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:04:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:04:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:04:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:04:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:04:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:04:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:05:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:05:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:05:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:05:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:05:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:05:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:06:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:06:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:06:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:06:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:06:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:06:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:07:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:07:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:07:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:07:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:07:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:07:50+02:00";null

==> perf_analysis/config1/remote_mac/1topic_100000ns/5min/2/grafana_data_export-2.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:22:40+02:00";5,922.081
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:22:50+02:00";6,554.024
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:23:00+02:00";7,087.375
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:23:10+02:00";7,533.794
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:23:20+02:00";7,906.863
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:23:30+02:00";8,228.331
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:23:40+02:00";8,505.641
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:23:50+02:00";8,735.434
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:24:00+02:00";8,924.271
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:24:10+02:00";9,089.908
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:24:20+02:00";9,223.862
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:24:30+02:00";9,341.212
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:24:40+02:00";9,446.245
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:24:50+02:00";9,528.968
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:25:00+02:00";9,598.594
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:25:10+02:00";9,667.375
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:25:20+02:00";9,723.482
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:25:30+02:00";9,759.508
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:25:40+02:00";9,796.564
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:25:50+02:00";9,827.17
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:26:00+02:00";9,858.824
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:26:10+02:00";9,877.639
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:26:20+02:00";9,889.545
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:26:30+02:00";9,909.771
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:26:40+02:00";9,917.203
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:26:50+02:00";9,221.324
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:27:00+02:00";7,805.682
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:27:10+02:00";6,607.367
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:27:20+02:00";5,593.016
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:27:30+02:00";5,145.823
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:22:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:22:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:23:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:23:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:23:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:23:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:23:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:23:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:24:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:24:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:24:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:24:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:24:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:24:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:25:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:25:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:25:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:25:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:25:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:25:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:26:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:26:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:26:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:26:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:26:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:26:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:27:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:27:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:27:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:27:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:22:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:22:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:23:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:23:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:23:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:23:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:23:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:23:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:24:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:24:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:24:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:24:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:24:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:24:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:25:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:25:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:25:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:25:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:25:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:25:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:26:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:26:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:26:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:26:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:26:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:26:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:27:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:27:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:27:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:27:30+02:00";0

==> perf_analysis/config1/remote_mac/1topic_100000ns/5min/2/grafana_data_export-3.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:22:50+02:00";1,710,171.27
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:23:00+02:00";1,851,318.477
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:23:10+02:00";1,968,640.919
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:23:20+02:00";2,071,258.662
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:23:30+02:00";2,163,426.38
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:23:40+02:00";2,242,997.672
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:23:50+02:00";2,291,560.614
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:24:00+02:00";2,339,674.131
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:24:10+02:00";2,387,952.151
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:24:20+02:00";2,427,981.997
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:24:30+02:00";2,464,663.323
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:24:40+02:00";2,500,693.255
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:24:50+02:00";2,526,562.776
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:25:00+02:00";2,550,262.999
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:25:10+02:00";2,565,725.218
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:25:20+02:00";2,579,126.603
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:25:30+02:00";2,584,106.755
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:25:40+02:00";2,599,052.264
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:25:50+02:00";2,611,906.701
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:26:00+02:00";2,624,792.58
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:26:10+02:00";2,622,213.78
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:26:20+02:00";2,627,281.587
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:26:30+02:00";2,639,048.663
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:26:40+02:00";2,643,950.333
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:26:50+02:00";2,457,037.194
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:27:00+02:00";2,079,837.082
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:27:10+02:00";1,760,544.081
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:27:20+02:00";1,490,268.39
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:27:30+02:00";1,261,484.957
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:27:40+02:00";1,160,622.189
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:22:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:23:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:23:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:23:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:23:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:23:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:23:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:24:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:24:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:24:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:24:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:24:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:24:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:25:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:25:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:25:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:25:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:25:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:25:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:26:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:26:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:26:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:26:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:26:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:26:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:27:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:27:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:27:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:27:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:27:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:22:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:23:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:23:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:23:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:23:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:23:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:23:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:24:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:24:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:24:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:24:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:24:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:24:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:25:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:25:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:25:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:25:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:25:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:25:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:26:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:26:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:26:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:26:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:26:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:26:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:27:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:27:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:27:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:27:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:27:40+02:00";0

==> perf_analysis/config1/remote_mac/1topic_100000ns/5min/2/grafana_data_export-4.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:23:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:23:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:23:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:23:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:23:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:23:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:24:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:24:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:24:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:24:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:24:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:24:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:25:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:25:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:25:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:25:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:25:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:25:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:26:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:26:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:26:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:26:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:26:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:26:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:27:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:27:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:27:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:27:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:27:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:27:50+02:00";null
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:23:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:23:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:23:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:23:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:23:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:23:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:24:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:24:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:24:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:24:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:24:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:24:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:25:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:25:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:25:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:25:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:25:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:25:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:26:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:26:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:26:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:26:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:26:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:26:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:27:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:27:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:27:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:27:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:27:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:27:50+02:00";null
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:23:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:23:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:23:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:23:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:23:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:23:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:24:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:24:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:24:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:24:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:24:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:24:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:25:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:25:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:25:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:25:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:25:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:25:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:26:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:26:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:26:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:26:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:26:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:26:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:27:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:27:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:27:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:27:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:27:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:27:50+02:00";null

==> perf_analysis/config1/remote_mac/1topic_100000ns/5min/2/grafana_data_export-5.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:23:10+02:00";7,587.172
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:23:20+02:00";7,254.597
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:23:30+02:00";6,670.318
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:23:40+02:00";6,494.787
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:23:50+02:00";6,891.112
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:24:00+02:00";7,190.832
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:24:10+02:00";5,565.28
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:24:20+02:00";7,698.135
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:24:30+02:00";7,210.549
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:24:40+02:00";6,316.271
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:24:50+02:00";5,926.369
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:25:00+02:00";6,250.135
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:25:10+02:00";5,765.662
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:25:20+02:00";6,013.555
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:25:30+02:00";6,798.242
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:25:40+02:00";6,243.08
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:25:50+02:00";6,425.734
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:26:00+02:00";6,150.923
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:26:10+02:00";7,201.912
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:26:20+02:00";6,697.571
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:26:30+02:00";6,802.687
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:26:40+02:00";6,342.493
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:26:50+02:00";4,617.746
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:27:00+02:00";45.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:27:10+02:00";35.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:27:20+02:00";41.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:27:30+02:00";37.397
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:27:40+02:00";42.102
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:27:50+02:00";37.599
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:28:00+02:00";null
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:23:10+02:00";30.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:23:20+02:00";33.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:23:30+02:00";41.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:23:40+02:00";36.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:23:50+02:00";33.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:24:00+02:00";34
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:24:10+02:00";32.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:24:20+02:00";39.901
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:24:30+02:00";42.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:24:40+02:00";41.096
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:24:50+02:00";35.103
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:25:00+02:00";31.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:25:10+02:00";31.601
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:25:20+02:00";33.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:25:30+02:00";35.899
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:25:40+02:00";35.701
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:25:50+02:00";42.801
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:26:00+02:00";34.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:26:10+02:00";38.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:26:20+02:00";32.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:26:30+02:00";37.299
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:26:40+02:00";35.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:26:50+02:00";35.902
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:27:00+02:00";44.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:27:10+02:00";32.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:27:20+02:00";40.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:27:30+02:00";37.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:27:40+02:00";35.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:27:50+02:00";35.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:28:00+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:23:10+02:00";32.401
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:23:20+02:00";34.901
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:23:30+02:00";45.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:23:40+02:00";38
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:23:50+02:00";37.997
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:24:00+02:00";32.201
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:24:10+02:00";34.902
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:24:20+02:00";41.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:24:30+02:00";45.899
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:24:40+02:00";43.101
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:24:50+02:00";39.799
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:25:00+02:00";31.201
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:25:10+02:00";33.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:25:20+02:00";35.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:25:30+02:00";37.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:25:40+02:00";39.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:25:50+02:00";46.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:26:00+02:00";33.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:26:10+02:00";41.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:26:20+02:00";35.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:26:30+02:00";38
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:26:40+02:00";36.598
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:26:50+02:00";40.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:27:00+02:00";43.301
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:27:10+02:00";34.902
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:27:20+02:00";40.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:27:30+02:00";42.101
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:27:40+02:00";34.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:27:50+02:00";42
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:28:00+02:00";null

==> perf_analysis/config1/remote_mac/1topic_100000ns/5min/2/grafana_data_export-6.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:23:20+02:00";0.58
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:23:30+02:00";0.56
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:23:40+02:00";0.63
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:23:50+02:00";0.76
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:24:00+02:00";0.72
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:24:10+02:00";0.84
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:24:20+02:00";0.79
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:24:30+02:00";0.74
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:24:40+02:00";0.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:24:50+02:00";0.75
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:25:00+02:00";0.63
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:25:10+02:00";0.61
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:25:20+02:00";0.74
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:25:30+02:00";0.63
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:25:40+02:00";0.53
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:25:50+02:00";0.53
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:26:00+02:00";0.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:26:10+02:00";0.51
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:26:20+02:00";0.43
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:26:30+02:00";0.44
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:26:40+02:00";0.44
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:26:50+02:00";0.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:27:00+02:00";0.51
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:27:10+02:00";0.43
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:27:20+02:00";0.36
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:27:30+02:00";0.31
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:27:40+02:00";0.26
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:27:50+02:00";0.22
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:28:00+02:00";0.18
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:28:10+02:00";0.16
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:23:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:23:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:23:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:23:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:24:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:24:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:24:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:24:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:24:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:24:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:25:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:25:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:25:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:25:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:25:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:25:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:26:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:26:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:26:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:26:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:26:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:26:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:27:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:27:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:27:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:27:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:27:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:27:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:28:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:28:10+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:23:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:23:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:23:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:23:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:24:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:24:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:24:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:24:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:24:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:24:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:25:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:25:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:25:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:25:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:25:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:25:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:26:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:26:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:26:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:26:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:26:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:26:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:27:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:27:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:27:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:27:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:27:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:27:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:28:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:28:10+02:00";null

==> perf_analysis/config1/remote_mac/1topic_10000ns/10min/grafana_data_export-2.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:33:10+02:00";58,298.246
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:33:20+02:00";63,583.36
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:33:30+02:00";68,739.688
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:33:40+02:00";73,143.513
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:33:50+02:00";76,486.592
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:34:00+02:00";78,319.298
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:34:10+02:00";76,911.849
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:34:20+02:00";75,010.009
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:34:30+02:00";74,361.346
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:34:40+02:00";73,073.603
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:34:50+02:00";72,290.105
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:35:00+02:00";73,992.075
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:35:10+02:00";76,762.63
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:35:20+02:00";78,571.677
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:35:30+02:00";79,506.765
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:35:40+02:00";81,261.923
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:35:50+02:00";82,513.544
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:36:00+02:00";82,191.797
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:36:10+02:00";83,431.955
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:36:20+02:00";84,639.461
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:36:30+02:00";85,842.559
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:36:40+02:00";86,605.919
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:36:50+02:00";87,446.01
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:37:00+02:00";88,917.524
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:37:10+02:00";89,744.219
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:37:20+02:00";89,743.476
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:37:30+02:00";90,529.769
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:37:40+02:00";90,561.509
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:37:50+02:00";90,695.748
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:38:00+02:00";91,434.349
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:38:10+02:00";92,886.016
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:38:20+02:00";92,829.63
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:38:30+02:00";92,899.348
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:38:40+02:00";93,367.722
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:38:50+02:00";93,771.159
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:39:00+02:00";94,587.941
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:39:10+02:00";93,741.471
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:39:20+02:00";94,090.692
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:39:30+02:00";94,612.884
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:39:40+02:00";94,328.917
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:39:50+02:00";93,843.014
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:40:00+02:00";94,107.131
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:40:10+02:00";94,459.757
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:40:20+02:00";94,488.142
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:40:30+02:00";94,661.848
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:40:40+02:00";94,467.79
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:40:50+02:00";93,658.101
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:41:00+02:00";93,161.122
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:41:10+02:00";93,402.117
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:41:20+02:00";93,005.194
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:41:30+02:00";93,250.797
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:41:40+02:00";93,336.497
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:41:50+02:00";93,616.1
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:42:00+02:00";93,520.078
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:42:10+02:00";93,173.741
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:42:20+02:00";93,097.378
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:42:30+02:00";78,805.229
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:42:40+02:00";66,707.186
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:42:50+02:00";56,466.414
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:43:00+02:00";null
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:33:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:33:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:33:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:33:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:33:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:34:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:34:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:34:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:34:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:34:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:34:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:35:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:35:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:35:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:35:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:35:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:35:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:36:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:36:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:36:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:36:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:36:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:36:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:37:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:37:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:37:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:37:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:37:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:37:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:38:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:38:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:38:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:38:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:38:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:38:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:39:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:39:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:39:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:39:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:39:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:39:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:40:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:40:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:40:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:40:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:40:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:40:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:41:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:41:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:41:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:41:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:41:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:41:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:42:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:42:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:42:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:42:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:42:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:42:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:43:00+02:00";null
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:33:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:33:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:33:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:33:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:33:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:34:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:34:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:34:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:34:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:34:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:34:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:35:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:35:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:35:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:35:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:35:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:35:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:36:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:36:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:36:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:36:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:36:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:36:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:37:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:37:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:37:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:37:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:37:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:37:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:38:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:38:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:38:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:38:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:38:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:38:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:39:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:39:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:39:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:39:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:39:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:39:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:40:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:40:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:40:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:40:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:40:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:40:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:41:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:41:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:41:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:41:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:41:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:41:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:42:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:42:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:42:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:42:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:42:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:42:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-05T10:43:00+02:00";null

==> perf_analysis/config1/remote_mac/1topic_10000ns/10min/grafana_data_export-3.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:33:10+02:00";12,541,019.628
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:33:20+02:00";13,679,522.543
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:33:30+02:00";14,790,386.52
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:33:40+02:00";15,738,617.376
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:33:50+02:00";16,458,757.423
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:34:00+02:00";16,853,672.701
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:34:10+02:00";16,559,287.08
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:34:20+02:00";16,158,957.851
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:34:30+02:00";16,027,995.863
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:34:40+02:00";15,757,324.305
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:34:50+02:00";15,594,556.771
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:35:00+02:00";15,968,153.825
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:35:10+02:00";16,572,009.946
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:35:20+02:00";16,967,157.529
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:35:30+02:00";17,172,793.025
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:35:40+02:00";17,555,147.829
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:35:50+02:00";17,828,255.763
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:36:00+02:00";17,760,706.051
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:36:10+02:00";18,030,850.627
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:36:20+02:00";18,293,425.807
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:36:30+02:00";18,554,520.823
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:36:40+02:00";18,720,914.633
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:36:50+02:00";18,903,434.563
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:37:00+02:00";19,222,108.991
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:37:10+02:00";19,401,494.628
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:37:20+02:00";19,401,889.428
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:37:30+02:00";19,572,402.944
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:37:40+02:00";19,579,945.009
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:37:50+02:00";19,608,987.392
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:38:00+02:00";19,769,252.909
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:38:10+02:00";20,083,118.028
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:38:20+02:00";20,071,142.415
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:38:30+02:00";20,086,359.705
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:38:40+02:00";20,187,787.121
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:38:50+02:00";20,275,122.425
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:39:00+02:00";20,451,838.74
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:39:10+02:00";20,268,915.863
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:39:20+02:00";20,344,483.293
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:39:30+02:00";20,457,490.997
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:39:40+02:00";20,396,400.123
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:39:50+02:00";20,291,342.452
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:40:00+02:00";20,348,167.319
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:40:10+02:00";20,424,493.712
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:40:20+02:00";20,430,630.132
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:40:30+02:00";20,468,278.437
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:40:40+02:00";20,426,356.554
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:40:50+02:00";20,251,233.431
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:41:00+02:00";20,144,072.221
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:41:10+02:00";20,195,929.491
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:41:20+02:00";20,110,065.554
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:41:30+02:00";20,163,228.162
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:41:40+02:00";20,182,006.247
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:41:50+02:00";20,242,213.7
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:42:00+02:00";20,221,494.855
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:42:10+02:00";20,146,567.298
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:42:20+02:00";20,130,104.102
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:42:30+02:00";17,039,765.243
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:42:40+02:00";14,423,849.874
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:42:50+02:00";12,209,525.321
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-05T10:43:00+02:00";11,233,305.577
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:33:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:33:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:33:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:33:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:33:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:34:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:34:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:34:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:34:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:34:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:34:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:35:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:35:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:35:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:35:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:35:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:35:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:36:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:36:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:36:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:36:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:36:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:36:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:37:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:37:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:37:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:37:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:37:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:37:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:38:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:38:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:38:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:38:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:38:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:38:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:39:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:39:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:39:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:39:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:39:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:39:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:40:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:40:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:40:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:40:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:40:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:40:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:41:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:41:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:41:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:41:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:41:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:41:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:42:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:42:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:42:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:42:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:42:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:42:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-05T10:43:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:33:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:33:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:33:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:33:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:33:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:34:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:34:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:34:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:34:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:34:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:34:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:35:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:35:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:35:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:35:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:35:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:35:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:36:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:36:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:36:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:36:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:36:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:36:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:37:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:37:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:37:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:37:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:37:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:37:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:38:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:38:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:38:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:38:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:38:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:38:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:39:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:39:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:39:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:39:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:39:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:39:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:40:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:40:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:40:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:40:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:40:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:40:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:41:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:41:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:41:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:41:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:41:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:41:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:42:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:42:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:42:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:42:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:42:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:42:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-05T10:43:00+02:00";0

==> perf_analysis/config1/remote_mac/1topic_10000ns/10min/grafana_data_export-4.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:33:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:33:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:33:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:33:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:34:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:34:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:34:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:34:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:34:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:34:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:35:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:35:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:35:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:35:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:35:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:35:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:36:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:36:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:36:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:36:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:36:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:36:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:37:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:37:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:37:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:37:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:37:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:37:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:38:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:38:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:38:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:38:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:38:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:38:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:39:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:39:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:39:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:39:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:39:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:39:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:40:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:40:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:40:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:40:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:40:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:40:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:41:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:41:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:41:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:41:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:41:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:41:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:42:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:42:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:42:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:42:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:42:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:42:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:43:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-05T10:43:10+02:00";null
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:33:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:33:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:33:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:33:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:34:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:34:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:34:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:34:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:34:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:34:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:35:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:35:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:35:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:35:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:35:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:35:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:36:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:36:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:36:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:36:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:36:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:36:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:37:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:37:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:37:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:37:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:37:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:37:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:38:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:38:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:38:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:38:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:38:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:38:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:39:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:39:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:39:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:39:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:39:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:39:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:40:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:40:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:40:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:40:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:40:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:40:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:41:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:41:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:41:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:41:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:41:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:41:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:42:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:42:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:42:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:42:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:42:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:42:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:43:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-05T10:43:10+02:00";null
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:33:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:33:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:33:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:33:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:34:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:34:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:34:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:34:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:34:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:34:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:35:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:35:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:35:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:35:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:35:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:35:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:36:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:36:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:36:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:36:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:36:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:36:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:37:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:37:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:37:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:37:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:37:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:37:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:38:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:38:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:38:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:38:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:38:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:38:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:39:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:39:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:39:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:39:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:39:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:39:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:40:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:40:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:40:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:40:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:40:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:40:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:41:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:41:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:41:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:41:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:41:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:41:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:42:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:42:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:42:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:42:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:42:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:42:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:43:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-05T10:43:10+02:00";null

==> perf_analysis/config1/remote_mac/1topic_10000ns/10min/grafana_data_export-5.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:33:30+02:00";0.56
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:33:40+02:00";0.63
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:33:50+02:00";0.61
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:34:00+02:00";0.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:34:10+02:00";0.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:34:20+02:00";0.43
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:34:30+02:00";0.36
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:34:40+02:00";0.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:34:50+02:00";0.42
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:35:00+02:00";0.35
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:35:10+02:00";0.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:35:20+02:00";0.33
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:35:30+02:00";0.28
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:35:40+02:00";0.31
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:35:50+02:00";0.26
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:36:00+02:00";0.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:36:10+02:00";0.33
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:36:20+02:00";0.51
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:36:30+02:00";0.67
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:36:40+02:00";0.57
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:36:50+02:00";0.48
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:37:00+02:00";0.48
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:37:10+02:00";0.56
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:37:20+02:00";0.47
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:37:30+02:00";0.55
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:37:40+02:00";0.55
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:37:50+02:00";0.46
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:38:00+02:00";0.47
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:38:10+02:00";0.48
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:38:20+02:00";0.41
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:38:30+02:00";0.42
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:38:40+02:00";0.51
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:38:50+02:00";0.43
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:39:00+02:00";0.36
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:39:10+02:00";0.39
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:39:20+02:00";0.33
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:39:30+02:00";0.43
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:39:40+02:00";0.44
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:39:50+02:00";0.54
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:40:00+02:00";0.53
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:40:10+02:00";0.61
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:40:20+02:00";0.67
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:40:30+02:00";0.64
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:40:40+02:00";0.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:40:50+02:00";0.59
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:41:00+02:00";0.58
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:41:10+02:00";0.64
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:41:20+02:00";0.54
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:41:30+02:00";0.46
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:41:40+02:00";0.39
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:41:50+02:00";0.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:42:00+02:00";0.34
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:42:10+02:00";0.37
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:42:20+02:00";0.39
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:42:30+02:00";0.33
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:42:40+02:00";0.28
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:42:50+02:00";0.24
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:43:00+02:00";0.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:43:10+02:00";0.17
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:43:20+02:00";null
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:33:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:33:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:33:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:34:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:34:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:34:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:34:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:34:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:34:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:35:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:35:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:35:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:35:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:35:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:35:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:36:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:36:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:36:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:36:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:36:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:36:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:37:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:37:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:37:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:37:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:37:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:37:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:38:00+02:00";0.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:38:10+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:38:20+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:38:30+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:38:40+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:38:50+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:39:00+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:39:10+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:39:20+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:39:30+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:39:40+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:39:50+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:40:00+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:40:10+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:40:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:40:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:40:40+02:00";0.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:40:50+02:00";0.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:41:00+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:41:10+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:41:20+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:41:30+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:41:40+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:41:50+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:42:00+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:42:10+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:42:20+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:42:30+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:42:40+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:42:50+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:43:00+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:43:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-05T10:43:20+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:33:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:33:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:33:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:34:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:34:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:34:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:34:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:34:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:34:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:35:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:35:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:35:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:35:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:35:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:35:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:36:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:36:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:36:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:36:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:36:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:36:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:37:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:37:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:37:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:37:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:37:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:37:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:38:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:38:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:38:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:38:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:38:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:38:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:39:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:39:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:39:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:39:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:39:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:39:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:40:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:40:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:40:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:40:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:40:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:40:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:41:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:41:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:41:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:41:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:41:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:41:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:42:00+02:00";0.16
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:42:10+02:00";0.13
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:42:20+02:00";0.11
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:42:30+02:00";0.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:42:40+02:00";0.08
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:42:50+02:00";0.07
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:43:00+02:00";0.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:43:10+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-05T10:43:20+02:00";null

==> perf_analysis/config1/remote_mac/1topic_10000ns/10min/grafana_data_export-6.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:33:30+02:00";14,585.167
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:33:40+02:00";14,485.504
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:33:50+02:00";14,383.395
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:34:00+02:00";13,476.787
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:34:10+02:00";10,853.472
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:34:20+02:00";9,958.39
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:34:30+02:00";10,357.04
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:34:40+02:00";10,139.224
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:34:50+02:00";10,150.89
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:35:00+02:00";11,480.432
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:35:10+02:00";14,114.067
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:35:20+02:00";13,423.096
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:35:30+02:00";12,567.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:35:40+02:00";13,618.398
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:35:50+02:00";13,381.386
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:36:00+02:00";12,083.121
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:36:10+02:00";13,553.535
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:36:20+02:00";13,872.011
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:36:30+02:00";14,019.527
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:36:40+02:00";13,676.797
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:36:50+02:00";13,812.814
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:37:00+02:00";14,457.148
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:37:10+02:00";14,327.329
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:37:20+02:00";13,498.919
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:37:30+02:00";14,139.647
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:37:40+02:00";13,799.212
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:37:50+02:00";13,764.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:38:00+02:00";14,275.805
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:38:10+02:00";15,068.713
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:38:20+02:00";14,159.31
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:38:30+02:00";13,970.123
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:38:40+02:00";14,186.424
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:38:50+02:00";14,567.145
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:39:00+02:00";14,819.151
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:39:10+02:00";13,858.197
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:39:20+02:00";14,100.543
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:39:30+02:00";14,575.693
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:39:40+02:00";14,383.99
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:39:50+02:00";13,246.472
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:40:00+02:00";14,296.972
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:40:10+02:00";14,452.778
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:40:20+02:00";14,468.603
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:40:30+02:00";14,200.825
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:40:40+02:00";14,134.72
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:40:50+02:00";13,727.656
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:41:00+02:00";13,326.798
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:41:10+02:00";14,461.765
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:41:20+02:00";13,583.821
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:41:30+02:00";14,150.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:41:40+02:00";14,151.878
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:41:50+02:00";14,073.654
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:42:00+02:00";14,133.271
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:42:10+02:00";13,848.82
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:42:20+02:00";14,141.09
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:42:30+02:00";2,603.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:42:40+02:00";31.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:42:50+02:00";34.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:43:00+02:00";40.799
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:43:10+02:00";44.802
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:43:20+02:00";35.401
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:33:30+02:00";37.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:33:40+02:00";34.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:33:50+02:00";38.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:34:00+02:00";34
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:34:10+02:00";32.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:34:20+02:00";42.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:34:30+02:00";40.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:34:40+02:00";30.299
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:34:50+02:00";43.802
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:35:00+02:00";36
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:35:10+02:00";30.398
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:35:20+02:00";36.202
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:35:30+02:00";36.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:35:40+02:00";34.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:35:50+02:00";39.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:36:00+02:00";34.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:36:10+02:00";34.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:36:20+02:00";39.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:36:30+02:00";37.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:36:40+02:00";43.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:36:50+02:00";38.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:37:00+02:00";32.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:37:10+02:00";31.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:37:20+02:00";34.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:37:30+02:00";35.699
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:37:40+02:00";37.401
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:37:50+02:00";37.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:38:00+02:00";36.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:38:10+02:00";36.399
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:38:20+02:00";37.701
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:38:30+02:00";32.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:38:40+02:00";37.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:38:50+02:00";39.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:39:00+02:00";38.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:39:10+02:00";36.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:39:20+02:00";37.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:39:30+02:00";31.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:39:40+02:00";36
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:39:50+02:00";42.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:40:00+02:00";46.299
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:40:10+02:00";30.201
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:40:20+02:00";33
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:40:30+02:00";29.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:40:40+02:00";32.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:40:50+02:00";35.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:41:00+02:00";52
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:41:10+02:00";35.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:41:20+02:00";36.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:41:30+02:00";29.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:41:40+02:00";39.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:41:50+02:00";36.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:42:00+02:00";45.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:42:10+02:00";32.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:42:20+02:00";41.599
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:42:30+02:00";30.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:42:40+02:00";32.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:42:50+02:00";34
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:43:00+02:00";43.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:43:10+02:00";36.297
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-05T10:43:20+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:33:30+02:00";40.999
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:33:40+02:00";39.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:33:50+02:00";42.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:34:00+02:00";34.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:34:10+02:00";35.998
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:34:20+02:00";45.202
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:34:30+02:00";45.199
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:34:40+02:00";32.701
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:34:50+02:00";49.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:35:00+02:00";36.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:35:10+02:00";33.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:35:20+02:00";38.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:35:30+02:00";40.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:35:40+02:00";37
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:35:50+02:00";46.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:36:00+02:00";33.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:36:10+02:00";37.197
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:36:20+02:00";43.903
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:36:30+02:00";43
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:36:40+02:00";44.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:36:50+02:00";45
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:37:00+02:00";31.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:37:10+02:00";35.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:37:20+02:00";37.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:37:30+02:00";37.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:37:40+02:00";40.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:37:50+02:00";44.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:38:00+02:00";31.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:38:10+02:00";37.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:38:20+02:00";41.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:38:30+02:00";36.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:38:40+02:00";40.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:38:50+02:00";45.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:39:00+02:00";36.599
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:39:10+02:00";41.901
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:39:20+02:00";40.801
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:39:30+02:00";32.399
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:39:40+02:00";40.801
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:39:50+02:00";48.397
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:40:00+02:00";45.102
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:40:10+02:00";33.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:40:20+02:00";35.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:40:30+02:00";32.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:40:40+02:00";37.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:40:50+02:00";43.896
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:41:00+02:00";51.105
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:41:10+02:00";41.101
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:41:20+02:00";40.299
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:41:30+02:00";32.999
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:41:40+02:00";43.501
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:41:50+02:00";43.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:42:00+02:00";46.197
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:42:10+02:00";37.002
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:42:20+02:00";46.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:42:30+02:00";32.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:42:40+02:00";34.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:42:50+02:00";40.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:43:00+02:00";43.902
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:43:10+02:00";38.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-05T10:43:20+02:00";null

==> perf_analysis/config1/remote_mac/1topic_10000ns/10min/grafana_data_export-7.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:33:40+02:00";5,516.854
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:33:50+02:00";5,469.698
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:34:00+02:00";5,197.672
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:34:10+02:00";4,325.189
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:34:20+02:00";4,063.214
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:34:30+02:00";4,226.939
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:34:40+02:00";4,150.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:34:50+02:00";4,168.914
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:35:00+02:00";4,652.11
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:35:10+02:00";5,563.724
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:35:20+02:00";5,178.337
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:35:30+02:00";4,989.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:35:40+02:00";5,387.901
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:35:50+02:00";5,320.573
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:36:00+02:00";4,757.408
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:36:10+02:00";5,459.674
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:36:20+02:00";5,583.163
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:36:30+02:00";5,354.958
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:36:40+02:00";5,340.055
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:36:50+02:00";5,386.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:37:00+02:00";5,662.519
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:37:10+02:00";5,550.111
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:37:20+02:00";5,251.869
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:37:30+02:00";5,320.342
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:37:40+02:00";5,426.69
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:37:50+02:00";5,434.016
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:38:00+02:00";5,618.881
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:38:10+02:00";5,839.128
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:38:20+02:00";5,515.543
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:38:30+02:00";5,456.053
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:38:40+02:00";5,567.566
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:38:50+02:00";5,664.801
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:39:00+02:00";5,814.181
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:39:10+02:00";5,367.715
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:39:20+02:00";5,442.717
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:39:30+02:00";5,672.597
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:39:40+02:00";5,513.096
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:39:50+02:00";5,225.071
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:40:00+02:00";5,554.628
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:40:10+02:00";5,533.115
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:40:20+02:00";5,602.795
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:40:30+02:00";5,447.78
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:40:40+02:00";5,395.937
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:40:50+02:00";5,270.906
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:41:00+02:00";5,235.324
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:41:10+02:00";5,426.462
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:41:20+02:00";5,299.908
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:41:30+02:00";5,437.104
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:41:40+02:00";5,371.092
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:41:50+02:00";5,467.921
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:42:00+02:00";5,375.089
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:42:10+02:00";5,277.617
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:42:20+02:00";5,438.881
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:42:30+02:00";1,040.04
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:42:40+02:00";22.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:42:50+02:00";22.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:43:00+02:00";24.299
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:43:10+02:00";23.201
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:43:20+02:00";23.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:43:30+02:00";null
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:33:40+02:00";22.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:33:50+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:34:00+02:00";25.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:34:10+02:00";23.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:34:20+02:00";23.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:34:30+02:00";23.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:34:40+02:00";23.899
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:34:50+02:00";23.901
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:35:00+02:00";24.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:35:10+02:00";22.799
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:35:20+02:00";23.701
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:35:30+02:00";23.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:35:40+02:00";23.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:35:50+02:00";23.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:36:00+02:00";26
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:36:10+02:00";23.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:36:20+02:00";24.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:36:30+02:00";22.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:36:40+02:00";24.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:36:50+02:00";24.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:37:00+02:00";24.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:37:10+02:00";23.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:37:20+02:00";23.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:37:30+02:00";23.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:37:40+02:00";24.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:37:50+02:00";22.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:38:00+02:00";29.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:38:10+02:00";27.399
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:38:20+02:00";22.701
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:38:30+02:00";22.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:38:40+02:00";22.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:38:50+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:39:00+02:00";25.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:39:10+02:00";22.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:39:20+02:00";23.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:39:30+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:39:40+02:00";23.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:39:50+02:00";24.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:40:00+02:00";25.999
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:40:10+02:00";23.001
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:40:20+02:00";23.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:40:30+02:00";23.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:40:40+02:00";23.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:40:50+02:00";21.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:41:00+02:00";24.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:41:10+02:00";23.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:41:20+02:00";23.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:41:30+02:00";22.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:41:40+02:00";23.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:41:50+02:00";23.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:42:00+02:00";24.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:42:10+02:00";22.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:42:20+02:00";22.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:42:30+02:00";23.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:42:40+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:42:50+02:00";23.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:43:00+02:00";25.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:43:10+02:00";22.498
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:43:20+02:00";22.502
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-05T10:43:30+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:33:40+02:00";24.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:33:50+02:00";26.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:34:00+02:00";25.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:34:10+02:00";24.499
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:34:20+02:00";25.201
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:34:30+02:00";26.999
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:34:40+02:00";24.301
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:34:50+02:00";26.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:35:00+02:00";24.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:35:10+02:00";24.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:35:20+02:00";23.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:35:30+02:00";25.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:35:40+02:00";25.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:35:50+02:00";26.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:36:00+02:00";24.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:36:10+02:00";24.598
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:36:20+02:00";25.802
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:36:30+02:00";25.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:36:40+02:00";24.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:36:50+02:00";28.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:37:00+02:00";23.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:37:10+02:00";25
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:37:20+02:00";24.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:37:30+02:00";24
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:37:40+02:00";25.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:37:50+02:00";26.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:38:00+02:00";23.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:38:10+02:00";24.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:38:20+02:00";24.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:38:30+02:00";24.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:38:40+02:00";24.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:38:50+02:00";25.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:39:00+02:00";25.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:39:10+02:00";25.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:39:20+02:00";24.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:39:30+02:00";23.999
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:39:40+02:00";25.501
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:39:50+02:00";26.198
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:40:00+02:00";24.801
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:40:10+02:00";24.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:40:20+02:00";24
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:40:30+02:00";24.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:40:40+02:00";25.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:40:50+02:00";27.197
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:41:00+02:00";24.102
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:41:10+02:00";25.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:41:20+02:00";25.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:41:30+02:00";24.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:41:40+02:00";24.601
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:41:50+02:00";27.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:42:00+02:00";23.899
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:42:10+02:00";24.702
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:42:20+02:00";26.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:42:30+02:00";23.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:42:40+02:00";24.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:42:50+02:00";25.999
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:43:00+02:00";24.001
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:43:10+02:00";23.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:43:20+02:00";25.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-05T10:43:30+02:00";null

==> perf_analysis/config2/1topic_10000ns/grafana_data_export-2.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:49:00+02:00";2,527.185
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:49:10+02:00";2,139.216
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:49:20+02:00";1,810.807
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:49:30+02:00";1,532.815
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:49:40+02:00";1,297.5
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:49:50+02:00";1,098.31
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:50:00+02:00";929.699
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:50:10+02:00";786.974
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:50:20+02:00";666.159
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:50:30+02:00";563.891
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:50:40+02:00";477.324
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:50:50+02:00";404.046
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:51:00+02:00";342.017
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:51:10+02:00";289.511
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:51:20+02:00";245.066
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:51:30+02:00";207.444
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:51:40+02:00";175.598
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:51:50+02:00";148.64
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:52:00+02:00";125.821
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:52:10+02:00";106.505
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:52:20+02:00";90.155
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:52:30+02:00";76.314
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:52:40+02:00";64.599
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:52:50+02:00";54.682
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:53:00+02:00";null
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:53:10+02:00";null
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:53:20+02:00";null
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:53:30+02:00";null
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:53:40+02:00";null
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:53:50+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:54:00+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:54:10+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:54:20+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:54:30+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:54:40+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:54:50+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:55:00+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:55:10+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:55:20+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:55:30+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:55:40+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:55:50+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:56:00+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:56:10+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:56:20+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:56:30+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:56:40+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:56:50+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:57:00+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:57:10+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:57:20+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:57:30+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:57:40+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:57:50+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:58:00+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:58:10+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:58:20+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:58:30+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:58:40+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:58:50+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:59:00+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:59:10+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:59:20+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:59:30+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:59:40+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:59:50+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:00:00+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:00:10+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:00:20+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:00:30+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:00:40+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:00:50+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:01:00+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:01:10+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:01:20+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:01:30+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:01:40+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:01:50+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:02:00+02:00";1,866.051
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:02:10+02:00";17,727.341
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:02:20+02:00";30,361.476
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:02:30+02:00";41,050.95
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:02:40+02:00";50,099.599
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:02:50+02:00";57,760.176
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:03:00+02:00";64,246.899
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:03:10+02:00";69,732.036
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:03:20+02:00";74,381.262
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:03:30+02:00";78,311.898
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:03:40+02:00";81,647.589
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:03:50+02:00";84,462.103
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:04:00+02:00";86,845.815
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:04:10+02:00";88,868.49
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:04:20+02:00";90,574.786
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:04:30+02:00";92,023.224
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:04:40+02:00";93,247.96
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:04:50+02:00";94,283.678
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:05:00+02:00";95,162.726
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:05:10+02:00";95,903.659
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:05:20+02:00";96,538.428
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:05:30+02:00";97,067.984
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:05:40+02:00";97,512.921
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:05:50+02:00";97,894.547
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:06:00+02:00";98,219.94
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:06:10+02:00";98,489.959
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:06:20+02:00";98,724.469
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:06:30+02:00";98,920.023
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:06:40+02:00";99,086.671
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:06:50+02:00";99,229.756
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:07:00+02:00";99,344.034
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:07:10+02:00";99,444.628
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:07:20+02:00";99,533.669
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:07:30+02:00";99,601.336
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:07:40+02:00";99,663.896
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:07:50+02:00";99,716.944
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:08:00+02:00";99,757.519
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:08:10+02:00";99,791.626
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:08:20+02:00";99,829.46
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:08:30+02:00";99,857.44
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:08:40+02:00";99,874.227
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:08:50+02:00";99,899.031
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:09:00+02:00";99,908.964
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:09:10+02:00";99,922.763
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:09:20+02:00";99,934.848
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:09:30+02:00";99,946.332
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:09:40+02:00";99,953.241
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:09:50+02:00";99,963.389
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:10:00+02:00";99,967.851
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:10:10+02:00";99,971.411
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:10:20+02:00";99,976.084
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:10:30+02:00";99,979.961
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:10:40+02:00";99,980.589
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:10:50+02:00";99,983.639
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:11:00+02:00";99,989.374
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:11:10+02:00";99,993.351
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:11:20+02:00";99,994.508
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:11:30+02:00";99,993.676
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:11:40+02:00";99,992.366
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:11:50+02:00";99,994.295
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:12:00+02:00";97,040.029
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:12:10+02:00";82,142.611
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:12:20+02:00";69,532.219
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:12:30+02:00";58,857.753
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:12:40+02:00";49,822.012
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:12:50+02:00";42,173.423
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:13:00+02:00";35,699.032
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:13:10+02:00";30,218.578
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:13:20+02:00";25,579.474
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:13:30+02:00";21,652.557
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:13:40+02:00";18,328.494
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:13:50+02:00";15,514.735
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:14:00+02:00";13,132.94
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:14:10+02:00";11,116.794
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:14:20+02:00";9,410.163
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:14:30+02:00";7,965.531
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:14:40+02:00";6,742.676
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:14:50+02:00";5,707.552
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:15:00+02:00";4,831.339
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:15:10+02:00";4,089.64
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:15:20+02:00";3,461.805
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:15:30+02:00";2,930.355
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:15:40+02:00";2,480.492
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:15:50+02:00";2,099.691
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:16:00+02:00";1,777.35
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:16:10+02:00";1,504.494
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:16:20+02:00";1,273.527
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:16:30+02:00";1,078.017
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:16:40+02:00";912.522
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:16:50+02:00";772.433
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:17:00+02:00";null
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:17:10+02:00";null
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:17:20+02:00";null
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:17:30+02:00";null
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:17:40+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:17:50+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:18:00+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:18:10+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:18:20+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:18:30+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:18:40+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:18:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:49:00+02:00";2,323.988
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:49:10+02:00";1,967.213
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:49:20+02:00";1,665.21
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:49:30+02:00";1,409.57
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:49:40+02:00";1,193.175
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:49:50+02:00";1,010.001
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:50:00+02:00";854.947
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:50:10+02:00";723.697
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:50:20+02:00";612.597
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:50:30+02:00";518.552
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:50:40+02:00";438.945
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:50:50+02:00";371.559
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:51:00+02:00";314.518
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:51:10+02:00";266.233
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:51:20+02:00";225.362
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:51:30+02:00";190.765
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:51:40+02:00";161.479
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:51:50+02:00";136.689
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:52:00+02:00";115.705
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:52:10+02:00";97.942
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:52:20+02:00";82.906
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:52:30+02:00";70.178
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:52:40+02:00";59.405
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:52:50+02:00";54.655
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:53:00+02:00";null
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:53:10+02:00";null
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:53:20+02:00";null
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:53:30+02:00";null
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:53:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:53:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:54:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:54:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:54:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:54:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:54:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:54:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:55:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:55:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:55:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:55:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:55:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:55:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:56:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:56:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:56:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:56:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:56:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:56:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:57:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:57:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:57:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:57:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:57:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:57:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:58:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:58:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:58:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:58:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:58:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:58:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:59:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:59:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:59:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:59:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:59:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:59:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:00:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:00:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:00:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:00:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:00:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:00:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:01:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:01:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:01:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:01:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:01:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:01:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:02:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:02:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:02:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:02:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:02:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:02:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:03:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:03:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:03:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:03:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:03:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:03:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:04:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:04:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:04:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:04:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:04:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:04:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:05:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:05:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:05:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:05:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:05:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:05:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:06:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:06:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:06:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:06:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:06:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:06:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:07:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:07:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:07:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:07:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:07:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:07:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:08:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:08:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:08:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:08:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:08:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:08:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:09:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:09:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:09:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:09:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:09:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:09:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:10:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:10:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:10:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:10:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:10:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:10:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:11:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:11:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:11:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:11:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:11:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:11:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:12:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:12:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:12:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:12:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:12:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:12:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:13:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:13:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:13:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:13:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:13:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:13:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:14:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:14:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:14:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:14:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:14:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:14:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:15:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:15:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:15:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:15:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:15:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:15:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:16:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:16:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:16:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:16:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:16:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:16:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:17:00+02:00";null
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:17:10+02:00";null
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:17:20+02:00";null
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:17:30+02:00";null
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:17:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:17:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:18:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:18:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:18:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:18:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:18:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:18:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:49:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:49:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:49:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:49:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:49:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:49:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:50:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:50:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:50:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:50:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:50:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:50:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:51:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:51:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:51:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:51:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:51:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:51:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:52:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:52:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:52:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:52:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:52:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:52:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:53:00+02:00";null
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:53:10+02:00";null
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:53:20+02:00";null
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:53:30+02:00";null
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:53:40+02:00";null
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:53:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:54:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:54:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:54:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:54:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:54:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:54:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:55:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:55:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:55:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:55:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:55:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:55:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:56:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:56:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:56:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:56:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:56:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:56:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:57:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:57:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:57:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:57:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:57:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:57:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:58:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:58:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:58:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:58:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:58:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:58:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:59:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:59:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:59:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:59:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:59:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T10:59:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:00:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:00:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:00:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:00:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:00:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:00:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:01:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:01:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:01:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:01:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:01:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:01:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:02:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:02:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:02:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:02:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:02:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:02:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:03:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:03:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:03:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:03:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:03:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:03:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:04:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:04:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:04:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:04:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:04:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:04:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:05:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:05:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:05:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:05:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:05:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:05:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:06:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:06:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:06:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:06:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:06:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:06:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:07:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:07:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:07:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:07:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:07:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:07:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:08:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:08:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:08:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:08:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:08:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:08:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:09:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:09:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:09:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:09:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:09:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:09:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:10:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:10:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:10:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:10:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:10:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:10:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:11:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:11:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:11:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:11:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:11:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:11:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:12:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:12:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:12:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:12:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:12:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:12:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:13:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:13:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:13:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:13:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:13:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:13:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:14:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:14:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:14:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:14:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:14:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:14:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:15:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:15:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:15:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:15:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:15:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:15:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:16:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:16:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:16:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:16:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:16:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:16:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:17:00+02:00";null
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:17:10+02:00";null
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:17:20+02:00";null
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:17:30+02:00";null
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:17:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:17:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:18:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:18:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:18:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:18:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:18:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:18:50+02:00";0

==> perf_analysis/config2/1topic_10000ns/grafana_data_export-3.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:49:10+02:00";470,608.798
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:49:20+02:00";398,361.747
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:49:30+02:00";337,205.939
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:49:40+02:00";285,438.665
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:49:50+02:00";241,618.613
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:50:00+02:00";204,525.74
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:50:10+02:00";173,127.302
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:50:20+02:00";146,549.097
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:50:30+02:00";124,051.132
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:50:40+02:00";105,007.016
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:50:50+02:00";88,886.52
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:51:00+02:00";75,240.815
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:51:10+02:00";63,689.975
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:51:20+02:00";53,912.4
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:51:30+02:00";45,635.861
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:51:40+02:00";38,629.923
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:51:50+02:00";32,699.523
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:52:00+02:00";27,679.549
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:52:10+02:00";23,430.232
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:52:20+02:00";19,833.264
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:52:30+02:00";16,788.495
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:52:40+02:00";14,211.154
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:52:50+02:00";12,029.482
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:53:00+02:00";null
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:53:10+02:00";null
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:53:20+02:00";null
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:53:30+02:00";null
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:53:40+02:00";null
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:53:50+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:54:00+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:54:10+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:54:20+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:54:30+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:54:40+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:54:50+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:55:00+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:55:10+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:55:20+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:55:30+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:55:40+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:55:50+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:56:00+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:56:10+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:56:20+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:56:30+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:56:40+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:56:50+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:57:00+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:57:10+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:57:20+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:57:30+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:57:40+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:57:50+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:58:00+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:58:10+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:58:20+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:58:30+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:58:40+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:58:50+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:59:00+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:59:10+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:59:20+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:59:30+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:59:40+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T10:59:50+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:00:00+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:00:10+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:00:20+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:00:30+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:00:40+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:00:50+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:01:00+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:01:10+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:01:20+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:01:30+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:01:40+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:01:50+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:02:00+02:00";398,097.98
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:02:10+02:00";3,845,316.84
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:02:20+02:00";6,620,972.765
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:02:30+02:00";8,973,030.688
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:02:40+02:00";10,965,832.383
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:02:50+02:00";12,651,298.129
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:03:00+02:00";14,080,233.168
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:03:10+02:00";15,286,287.478
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:03:20+02:00";16,309,300.39
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:03:30+02:00";17,173,826.387
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:03:40+02:00";17,911,098.964
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:03:50+02:00";18,545,560.739
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:04:00+02:00";19,082,359.954
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:04:10+02:00";19,536,817.078
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:04:20+02:00";19,920,978.597
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:04:30+02:00";20,246,528.648
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:04:40+02:00";20,524,274.737
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:04:50+02:00";20,755,814.986
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:05:00+02:00";20,948,172.648
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:05:10+02:00";21,116,553.538
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:05:20+02:00";21,259,699.106
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:05:30+02:00";21,378,829.947
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:05:40+02:00";21,479,733.109
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:05:50+02:00";21,566,351.675
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:06:00+02:00";21,640,839.418
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:06:10+02:00";21,701,786.46
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:06:20+02:00";21,752,041.664
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:06:30+02:00";21,796,043.283
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:06:40+02:00";21,833,081.551
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:06:50+02:00";21,866,265.747
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:07:00+02:00";21,890,280.25
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:07:10+02:00";21,913,924.34
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:07:20+02:00";21,931,787.543
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:07:30+02:00";21,946,297.587
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:07:40+02:00";21,958,854.114
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:07:50+02:00";21,971,621.329
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:08:00+02:00";21,981,311.797
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:08:10+02:00";21,990,505.698
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:08:20+02:00";21,999,091.959
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:08:30+02:00";22,005,668.821
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:08:40+02:00";22,008,629.503
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:08:50+02:00";22,013,590.529
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:09:00+02:00";22,016,218.177
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:09:10+02:00";22,019,694.962
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:09:20+02:00";22,023,255.071
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:09:30+02:00";22,026,417.965
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:09:40+02:00";22,027,671.424
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:09:50+02:00";22,030,537.171
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:10:00+02:00";22,031,010.057
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:10:10+02:00";22,031,172.212
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:10:20+02:00";22,032,223.058
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:10:30+02:00";22,032,189.117
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:10:40+02:00";22,031,822.851
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:10:50+02:00";22,032,351.317
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:11:00+02:00";22,030,646.316
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:11:10+02:00";22,032,568.611
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:11:20+02:00";22,032,694.59
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:11:30+02:00";22,031,792.331
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:11:40+02:00";22,032,433.863
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:11:50+02:00";22,033,529.905
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:12:00+02:00";21,380,673.94
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:12:10+02:00";18,098,349.756
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:12:20+02:00";15,319,922.319
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:12:30+02:00";12,968,034.27
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:12:40+02:00";10,977,204.017
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:12:50+02:00";9,292,002.591
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:13:00+02:00";7,865,510.381
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:13:10+02:00";6,658,010.794
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:13:20+02:00";5,635,884.462
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:13:30+02:00";4,770,673.2
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:13:40+02:00";4,038,287.679
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:13:50+02:00";3,418,336.721
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:14:00+02:00";2,893,559.563
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:14:10+02:00";2,449,345.29
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:14:20+02:00";2,073,326.026
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:14:30+02:00";1,755,032.591
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:14:40+02:00";1,485,603.015
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:14:50+02:00";1,257,535.802
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:15:00+02:00";1,064,481.075
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:15:10+02:00";901,063.777
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:15:20+02:00";762,734.02
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:15:30+02:00";645,640.409
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:15:40+02:00";546,522.807
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:15:50+02:00";462,621.568
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:16:00+02:00";391,600.703
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:16:10+02:00";331,482.839
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:16:20+02:00";280,594.165
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:16:30+02:00";237,517.833
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:16:40+02:00";201,054.505
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:16:50+02:00";170,188.964
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:17:00+02:00";null
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:17:10+02:00";null
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:17:20+02:00";null
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:17:30+02:00";null
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:17:40+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:17:50+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:18:00+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:18:10+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:18:20+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:18:30+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:18:40+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:18:50+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:19:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:49:10+02:00";434,197.259
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:49:20+02:00";367,540.045
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:49:30+02:00";311,115.931
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:49:40+02:00";263,353.95
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:49:50+02:00";222,924.306
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:50:00+02:00";188,701.351
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:50:10+02:00";159,732.245
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:50:20+02:00";135,210.426
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:50:30+02:00";114,453.155
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:50:40+02:00";96,882.504
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:50:50+02:00";82,009.269
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:51:00+02:00";69,419.347
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:51:10+02:00";58,762.209
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:51:20+02:00";49,741.136
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:51:30+02:00";42,104.963
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:51:40+02:00";35,641.081
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:51:50+02:00";30,169.524
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:52:00+02:00";25,537.951
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:52:10+02:00";21,617.409
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:52:20+02:00";18,298.741
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:52:30+02:00";15,489.55
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:52:40+02:00";13,111.621
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:52:50+02:00";12,063.274
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:53:00+02:00";null
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:53:10+02:00";null
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:53:20+02:00";null
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:53:30+02:00";null
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:53:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:53:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:54:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:54:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:54:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:54:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:54:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:54:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:55:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:55:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:55:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:55:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:55:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:55:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:56:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:56:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:56:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:56:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:56:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:56:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:57:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:57:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:57:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:57:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:57:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:57:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:58:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:58:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:58:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:58:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:58:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:58:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:59:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:59:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:59:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:59:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:59:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T10:59:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:00:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:00:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:00:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:00:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:00:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:00:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:01:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:01:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:01:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:01:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:01:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:01:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:02:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:02:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:02:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:02:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:02:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:02:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:03:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:03:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:03:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:03:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:03:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:03:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:04:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:04:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:04:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:04:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:04:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:04:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:05:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:05:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:05:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:05:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:05:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:05:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:06:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:06:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:06:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:06:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:06:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:06:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:07:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:07:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:07:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:07:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:07:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:07:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:08:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:08:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:08:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:08:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:08:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:08:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:09:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:09:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:09:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:09:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:09:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:09:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:10:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:10:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:10:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:10:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:10:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:10:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:11:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:11:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:11:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:11:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:11:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:11:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:12:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:12:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:12:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:12:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:12:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:12:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:13:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:13:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:13:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:13:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:13:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:13:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:14:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:14:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:14:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:14:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:14:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:14:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:15:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:15:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:15:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:15:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:15:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:15:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:16:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:16:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:16:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:16:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:16:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:16:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:17:00+02:00";null
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:17:10+02:00";null
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:17:20+02:00";null
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:17:30+02:00";null
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:17:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:17:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:18:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:18:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:18:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:18:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:18:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:18:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:19:00+02:00";null
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:49:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:49:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:49:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:49:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:49:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:50:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:50:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:50:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:50:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:50:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:50:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:51:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:51:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:51:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:51:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:51:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:51:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:52:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:52:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:52:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:52:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:52:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:52:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:53:00+02:00";null
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:53:10+02:00";null
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:53:20+02:00";null
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:53:30+02:00";null
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:53:40+02:00";null
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:53:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:54:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:54:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:54:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:54:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:54:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:54:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:55:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:55:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:55:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:55:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:55:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:55:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:56:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:56:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:56:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:56:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:56:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:56:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:57:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:57:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:57:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:57:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:57:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:57:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:58:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:58:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:58:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:58:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:58:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:58:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:59:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:59:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:59:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:59:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:59:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T10:59:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:00:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:00:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:00:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:00:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:00:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:00:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:01:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:01:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:01:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:01:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:01:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:01:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:02:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:02:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:02:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:02:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:02:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:02:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:03:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:03:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:03:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:03:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:03:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:03:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:04:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:04:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:04:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:04:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:04:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:04:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:05:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:05:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:05:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:05:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:05:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:05:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:06:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:06:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:06:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:06:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:06:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:06:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:07:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:07:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:07:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:07:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:07:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:07:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:08:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:08:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:08:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:08:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:08:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:08:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:09:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:09:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:09:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:09:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:09:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:09:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:10:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:10:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:10:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:10:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:10:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:10:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:11:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:11:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:11:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:11:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:11:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:11:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:12:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:12:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:12:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:12:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:12:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:12:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:13:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:13:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:13:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:13:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:13:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:13:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:14:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:14:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:14:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:14:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:14:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:14:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:15:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:15:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:15:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:15:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:15:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:15:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:16:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:16:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:16:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:16:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:16:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:16:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:17:00+02:00";null
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:17:10+02:00";null
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:17:20+02:00";null
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:17:30+02:00";null
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:17:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:17:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:18:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:18:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:18:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:18:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:18:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:18:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:19:00+02:00";null

==> perf_analysis/config2/1topic_10000ns/grafana_data_export-4.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:49:10+02:00";6.054
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:49:20+02:00";6.054
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:49:30+02:00";6.053
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:49:40+02:00";6.053
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:49:50+02:00";6.053
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:50:00+02:00";6.052
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:50:10+02:00";6.053
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:50:20+02:00";6.053
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:50:30+02:00";6.053
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:50:40+02:00";6.053
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:50:50+02:00";6.053
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:51:00+02:00";6.053
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:51:10+02:00";6.053
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:51:20+02:00";6.053
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:51:30+02:00";6.053
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:51:40+02:00";6.053
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:51:50+02:00";6.053
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:52:00+02:00";6.053
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:52:10+02:00";6.053
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:52:20+02:00";6.053
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:52:30+02:00";6.053
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:52:40+02:00";6.053
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:52:50+02:00";6.053
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:53:00+02:00";2.985
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:53:10+02:00";2.985
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:53:20+02:00";2.985
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:53:30+02:00";3.011
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:53:40+02:00";2.985
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:53:50+02:00";4.051
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:54:00+02:00";4.098
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:54:10+02:00";4.098
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:54:20+02:00";4.121
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:54:30+02:00";4.177
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:54:40+02:00";4.162
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:54:50+02:00";4.158
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:55:00+02:00";4.158
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:55:10+02:00";4.158
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:55:20+02:00";4.171
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:55:30+02:00";4.171
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:55:40+02:00";4.19
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:55:50+02:00";4.191
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:56:00+02:00";4.191
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:56:10+02:00";4.191
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:56:20+02:00";4.191
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:56:30+02:00";4.191
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:56:40+02:00";4.249
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:56:50+02:00";4.209
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:57:00+02:00";4.209
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:57:10+02:00";4.209
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:57:20+02:00";4.209
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:57:30+02:00";4.212
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:57:40+02:00";4.211
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:57:50+02:00";4.212
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:58:00+02:00";4.212
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:58:10+02:00";4.212
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:58:20+02:00";4.219
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:58:30+02:00";4.219
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:58:40+02:00";4.219
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:58:50+02:00";4.218
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:59:00+02:00";4.219
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:59:10+02:00";4.219
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:59:20+02:00";4.219
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:59:30+02:00";4.239
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:59:40+02:00";4.215
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:59:50+02:00";4.214
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:00:00+02:00";4.228
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:00:10+02:00";4.22
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:00:20+02:00";4.219
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:00:30+02:00";4.23
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:00:40+02:00";4.229
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:00:50+02:00";4.227
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:01:00+02:00";4.228
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:01:10+02:00";4.236
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:01:20+02:00";4.226
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:01:30+02:00";4.519
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:01:40+02:00";6.198
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:01:50+02:00";4.689
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:02:00+02:00";5.737
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:02:10+02:00";9.585
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:02:20+02:00";13.233
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:02:30+02:00";14.806
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:02:40+02:00";14.81
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:02:50+02:00";14.778
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:03:00+02:00";14.599
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:03:10+02:00";14.466
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:03:20+02:00";14.342
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:03:30+02:00";14.228
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:03:40+02:00";14.07
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:03:50+02:00";13.972
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:04:00+02:00";13.818
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:04:10+02:00";13.72
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:04:20+02:00";13.618
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:04:30+02:00";13.553
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:04:40+02:00";13.504
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:04:50+02:00";13.485
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:05:00+02:00";13.482
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:05:10+02:00";13.48
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:05:20+02:00";13.477
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:05:30+02:00";13.476
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:05:40+02:00";13.474
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:05:50+02:00";13.469
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:06:00+02:00";13.471
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:06:10+02:00";13.472
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:06:20+02:00";13.472
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:06:30+02:00";13.474
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:06:40+02:00";13.474
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:06:50+02:00";13.475
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:07:00+02:00";13.477
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:07:10+02:00";13.476
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:07:20+02:00";13.477
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:07:30+02:00";13.477
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:07:40+02:00";13.48
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:07:50+02:00";13.48
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:08:00+02:00";13.481
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:08:10+02:00";13.481
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:08:20+02:00";13.48
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:08:30+02:00";13.48
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:08:40+02:00";13.481
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:08:50+02:00";13.482
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:09:00+02:00";13.483
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:09:10+02:00";13.484
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:09:20+02:00";13.484
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:09:30+02:00";13.486
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:09:40+02:00";13.486
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:09:50+02:00";13.486
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:10:00+02:00";13.486
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:10:10+02:00";13.488
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:10:20+02:00";13.488
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:10:30+02:00";13.488
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:10:40+02:00";13.489
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:10:50+02:00";13.49
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:11:00+02:00";13.502
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:11:10+02:00";13.502
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:11:20+02:00";13.502
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:11:30+02:00";13.502
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:11:40+02:00";13.504
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:11:50+02:00";13.504
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:12:00+02:00";6.235
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:12:10+02:00";6.259
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:12:20+02:00";6.105
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:12:30+02:00";6.105
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:12:40+02:00";6.105
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:12:50+02:00";6.105
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:13:00+02:00";6.105
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:13:10+02:00";6.104
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:13:20+02:00";6.104
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:13:30+02:00";6.104
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:13:40+02:00";6.105
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:13:50+02:00";6.105
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:14:00+02:00";6.105
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:14:10+02:00";6.105
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:14:20+02:00";6.104
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:14:30+02:00";6.105
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:14:40+02:00";6.105
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:14:50+02:00";6.105
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:15:00+02:00";6.105
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:15:10+02:00";6.105
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:15:20+02:00";6.105
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:15:30+02:00";6.105
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:15:40+02:00";6.105
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:15:50+02:00";6.105
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:16:00+02:00";6.105
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:16:10+02:00";6.105
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:16:20+02:00";6.105
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:16:30+02:00";6.105
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:16:40+02:00";6.105
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:16:50+02:00";6.111
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:17:00+02:00";2.988
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:17:10+02:00";2.986
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:17:20+02:00";2.986
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:17:30+02:00";2.986
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:17:40+02:00";3.989
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:17:50+02:00";4.049
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:18:00+02:00";4.121
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:18:10+02:00";4.146
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:18:20+02:00";4.223
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:18:30+02:00";4.234
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:18:40+02:00";4.232
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:18:50+02:00";4.233
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:19:00+02:00";4.232
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:49:10+02:00";4.932
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:49:20+02:00";4.931
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:49:30+02:00";4.931
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:49:40+02:00";4.931
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:49:50+02:00";4.932
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:50:00+02:00";4.932
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:50:10+02:00";4.93
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:50:20+02:00";4.931
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:50:30+02:00";4.931
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:50:40+02:00";4.931
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:50:50+02:00";4.931
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:51:00+02:00";4.932
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:51:10+02:00";4.931
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:51:20+02:00";4.931
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:51:30+02:00";4.932
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:51:40+02:00";4.931
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:51:50+02:00";4.931
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:52:00+02:00";4.931
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:52:10+02:00";4.931
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:52:20+02:00";4.931
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:52:30+02:00";4.931
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:52:40+02:00";4.931
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:52:50+02:00";4.986
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:53:00+02:00";1.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:53:10+02:00";1.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:53:20+02:00";1.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:53:30+02:00";1.834
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:53:40+02:00";1.912
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:53:50+02:00";2.939
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:54:00+02:00";2.955
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:54:10+02:00";2.96
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:54:20+02:00";3.061
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:54:30+02:00";3.027
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:54:40+02:00";3.022
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:54:50+02:00";3.024
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:55:00+02:00";3.023
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:55:10+02:00";3.033
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:55:20+02:00";3.034
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:55:30+02:00";3.034
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:55:40+02:00";3.055
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:55:50+02:00";3.022
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:56:00+02:00";3.022
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:56:10+02:00";3.022
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:56:20+02:00";3.022
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:56:30+02:00";3.036
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:56:40+02:00";3.036
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:56:50+02:00";3.036
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:57:00+02:00";3.036
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:57:10+02:00";3.036
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:57:20+02:00";3.036
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:57:30+02:00";3.057
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:57:40+02:00";3.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:57:50+02:00";3.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:58:00+02:00";3.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:58:10+02:00";3.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:58:20+02:00";3.062
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:58:30+02:00";3.063
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:58:40+02:00";3.062
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:58:50+02:00";3.062
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:59:00+02:00";3.062
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:59:10+02:00";3.062
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:59:20+02:00";3.063
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:59:30+02:00";3.085
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:59:40+02:00";3.063
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T10:59:50+02:00";3.063
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:00:00+02:00";3.063
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:00:10+02:00";3.064
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:00:20+02:00";3.064
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:00:30+02:00";3.063
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:00:40+02:00";3.063
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:00:50+02:00";3.063
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:01:00+02:00";3.063
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:01:10+02:00";3.106
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:01:20+02:00";3.066
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:01:30+02:00";3.067
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:01:40+02:00";3.087
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:01:50+02:00";3.09
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:02:00+02:00";3.076
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:02:10+02:00";3.076
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:02:20+02:00";3.076
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:02:30+02:00";3.076
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:02:40+02:00";3.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:02:50+02:00";3.082
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:03:00+02:00";3.082
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:03:10+02:00";3.082
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:03:20+02:00";3.083
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:03:30+02:00";3.082
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:03:40+02:00";3.082
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:03:50+02:00";3.081
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:04:00+02:00";3.081
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:04:10+02:00";3.081
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:04:20+02:00";3.082
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:04:30+02:00";3.082
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:04:40+02:00";3.082
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:04:50+02:00";3.082
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:05:00+02:00";3.082
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:05:10+02:00";3.082
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:05:20+02:00";3.082
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:05:30+02:00";3.082
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:05:40+02:00";3.082
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:05:50+02:00";3.082
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:06:00+02:00";3.082
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:06:10+02:00";3.082
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:06:20+02:00";3.082
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:06:30+02:00";3.082
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:06:40+02:00";3.081
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:06:50+02:00";3.082
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:07:00+02:00";3.082
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:07:10+02:00";3.082
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:07:20+02:00";3.083
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:07:30+02:00";3.082
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:07:40+02:00";3.082
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:07:50+02:00";3.083
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:08:00+02:00";3.082
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:08:10+02:00";3.083
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:08:20+02:00";3.082
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:08:30+02:00";3.082
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:08:40+02:00";3.082
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:08:50+02:00";3.082
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:09:00+02:00";3.083
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:09:10+02:00";3.083
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:09:20+02:00";3.083
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:09:30+02:00";3.087
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:09:40+02:00";3.087
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:09:50+02:00";3.087
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:10:00+02:00";3.087
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:10:10+02:00";3.087
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:10:20+02:00";3.088
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:10:30+02:00";3.091
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:10:40+02:00";3.091
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:10:50+02:00";3.091
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:11:00+02:00";3.091
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:11:10+02:00";3.091
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:11:20+02:00";3.091
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:11:30+02:00";3.09
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:11:40+02:00";3.09
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:11:50+02:00";3.09
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:12:00+02:00";3.091
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:12:10+02:00";3.09
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:12:20+02:00";3.09
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:12:30+02:00";3.09
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:12:40+02:00";3.09
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:12:50+02:00";3.09
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:13:00+02:00";3.09
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:13:10+02:00";3.09
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:13:20+02:00";3.09
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:13:30+02:00";3.091
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:13:40+02:00";3.09
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:13:50+02:00";3.09
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:14:00+02:00";3.09
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:14:10+02:00";3.09
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:14:20+02:00";3.09
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:14:30+02:00";3.095
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:14:40+02:00";3.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:14:50+02:00";3.106
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:15:00+02:00";3.111
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:15:10+02:00";3.116
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:15:20+02:00";3.123
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:15:30+02:00";3.129
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:15:40+02:00";3.134
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:15:50+02:00";3.147
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:16:00+02:00";3.148
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:16:10+02:00";3.148
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:16:20+02:00";3.148
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:16:30+02:00";3.148
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:16:40+02:00";3.149
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:16:50+02:00";3.167
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:17:00+02:00";1.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:17:10+02:00";1.835
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:17:20+02:00";1.835
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:17:30+02:00";1.903
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:17:40+02:00";2.918
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:17:50+02:00";2.914
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:18:00+02:00";2.967
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:18:10+02:00";3.004
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:18:20+02:00";3.046
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:18:30+02:00";3.047
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:18:40+02:00";3.079
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:18:50+02:00";3.052
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:19:00+02:00";3.052
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:49:10+02:00";2.841
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:49:20+02:00";2.841
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:49:30+02:00";2.84
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:49:40+02:00";2.84
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:49:50+02:00";2.84
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:50:00+02:00";2.84
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:50:10+02:00";2.839
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:50:20+02:00";2.839
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:50:30+02:00";2.839
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:50:40+02:00";2.839
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:50:50+02:00";2.839
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:51:00+02:00";2.839
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:51:10+02:00";2.839
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:51:20+02:00";2.839
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:51:30+02:00";2.84
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:51:40+02:00";2.84
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:51:50+02:00";2.84
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:52:00+02:00";2.841
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:52:10+02:00";2.84
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:52:20+02:00";2.84
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:52:30+02:00";2.841
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:52:40+02:00";2.845
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:52:50+02:00";2.861
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:53:00+02:00";1.605
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:53:10+02:00";1.605
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:53:20+02:00";1.605
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:53:30+02:00";1.603
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:53:40+02:00";1.929
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:53:50+02:00";2.657
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:54:00+02:00";2.683
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:54:10+02:00";2.668
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:54:20+02:00";2.755
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:54:30+02:00";2.778
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:54:40+02:00";2.776
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:54:50+02:00";2.777
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:55:00+02:00";2.777
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:55:10+02:00";2.778
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:55:20+02:00";2.779
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:55:30+02:00";2.78
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:55:40+02:00";2.78
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:55:50+02:00";2.802
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:56:00+02:00";2.785
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:56:10+02:00";2.786
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:56:20+02:00";2.786
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:56:30+02:00";2.786
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:56:40+02:00";2.786
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:56:50+02:00";2.786
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:57:00+02:00";2.786
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:57:10+02:00";2.786
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:57:20+02:00";2.787
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:57:30+02:00";2.787
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:57:40+02:00";2.787
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:57:50+02:00";2.787
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:58:00+02:00";2.787
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:58:10+02:00";2.787
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:58:20+02:00";2.796
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:58:30+02:00";2.796
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:58:40+02:00";2.796
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:58:50+02:00";2.796
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:59:00+02:00";2.816
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:59:10+02:00";2.79
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:59:20+02:00";2.791
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:59:30+02:00";2.839
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:59:40+02:00";2.794
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T10:59:50+02:00";2.795
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:00:00+02:00";2.794
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:00:10+02:00";2.794
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:00:20+02:00";2.812
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:00:30+02:00";2.794
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:00:40+02:00";2.794
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:00:50+02:00";2.794
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:01:00+02:00";2.794
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:01:10+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:01:20+02:00";2.814
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:01:30+02:00";2.814
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:01:40+02:00";2.814
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:01:50+02:00";2.835
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:02:00+02:00";2.862
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:02:10+02:00";2.84
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:02:20+02:00";2.841
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:02:30+02:00";2.841
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:02:40+02:00";2.841
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:02:50+02:00";2.841
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:03:00+02:00";2.841
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:03:10+02:00";2.841
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:03:20+02:00";2.842
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:03:30+02:00";2.842
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:03:40+02:00";2.842
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:03:50+02:00";2.842
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:04:00+02:00";2.843
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:04:10+02:00";2.843
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:04:20+02:00";2.843
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:04:30+02:00";2.843
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:04:40+02:00";2.843
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:04:50+02:00";2.842
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:05:00+02:00";3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:05:10+02:00";2.854
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:05:20+02:00";2.854
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:05:30+02:00";2.855
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:05:40+02:00";2.855
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:05:50+02:00";2.855
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:06:00+02:00";2.855
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:06:10+02:00";2.855
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:06:20+02:00";2.855
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:06:30+02:00";2.855
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:06:40+02:00";2.855
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:06:50+02:00";2.855
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:07:00+02:00";2.855
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:07:10+02:00";2.854
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:07:20+02:00";2.855
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:07:30+02:00";2.855
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:07:40+02:00";2.854
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:07:50+02:00";2.854
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:08:00+02:00";2.854
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:08:10+02:00";2.854
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:08:20+02:00";2.855
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:08:30+02:00";2.855
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:08:40+02:00";2.855
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:08:50+02:00";2.855
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:09:00+02:00";2.854
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:09:10+02:00";2.854
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:09:20+02:00";2.854
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:09:30+02:00";2.855
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:09:40+02:00";2.855
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:09:50+02:00";2.855
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:10:00+02:00";2.855
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:10:10+02:00";2.855
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:10:20+02:00";2.855
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:10:30+02:00";2.855
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:10:40+02:00";2.855
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:10:50+02:00";2.855
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:11:00+02:00";2.855
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:11:10+02:00";2.856
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:11:20+02:00";2.856
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:11:30+02:00";2.855
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:11:40+02:00";2.856
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:11:50+02:00";2.856
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:12:00+02:00";2.857
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:12:10+02:00";2.857
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:12:20+02:00";2.857
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:12:30+02:00";2.857
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:12:40+02:00";2.857
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:12:50+02:00";2.857
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:13:00+02:00";2.857
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:13:10+02:00";2.857
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:13:20+02:00";2.857
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:13:30+02:00";2.857
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:13:40+02:00";2.857
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:13:50+02:00";2.857
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:14:00+02:00";2.857
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:14:10+02:00";2.857
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:14:20+02:00";2.857
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:14:30+02:00";2.857
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:14:40+02:00";2.857
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:14:50+02:00";2.857
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:15:00+02:00";2.857
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:15:10+02:00";2.857
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:15:20+02:00";2.856
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:15:30+02:00";2.856
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:15:40+02:00";2.856
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:15:50+02:00";2.856
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:16:00+02:00";2.856
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:16:10+02:00";2.856
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:16:20+02:00";2.856
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:16:30+02:00";2.856
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:16:40+02:00";2.856
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:16:50+02:00";2.907
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:17:00+02:00";1.607
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:17:10+02:00";1.607
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:17:20+02:00";1.607
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:17:30+02:00";1.752
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:17:40+02:00";2.633
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:17:50+02:00";2.667
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:18:00+02:00";2.68
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:18:10+02:00";2.773
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:18:20+02:00";2.791
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:18:30+02:00";2.792
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:18:40+02:00";2.79
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:18:50+02:00";2.79
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:19:00+02:00";2.79

==> perf_analysis/config2/1topic_10000ns/grafana_data_export-5.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:49:20+02:00";0.05
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:49:30+02:00";0.04
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:49:40+02:00";0.03
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:49:50+02:00";0.03
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:50:00+02:00";0.02
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:50:10+02:00";0.02
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:50:20+02:00";0.02
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:50:30+02:00";0.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:50:40+02:00";0.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:50:50+02:00";0.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:51:00+02:00";0.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:51:10+02:00";0.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:51:20+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:51:30+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:51:40+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:51:50+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:52:00+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:52:10+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:52:20+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:52:30+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:52:40+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:52:50+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:53:00+02:00";0.47
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:53:10+02:00";0.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:53:20+02:00";0.34
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:53:30+02:00";0.29
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:53:40+02:00";0.24
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:53:50+02:00";0.36
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:54:00+02:00";0.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:54:10+02:00";0.26
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:54:20+02:00";0.22
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:54:30+02:00";0.18
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:54:40+02:00";0.15
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:54:50+02:00";0.13
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:55:00+02:00";0.11
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:55:10+02:00";0.09
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:55:20+02:00";0.08
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:55:30+02:00";0.07
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:55:40+02:00";0.06
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:55:50+02:00";0.05
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:56:00+02:00";0.04
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:56:10+02:00";0.03
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:56:20+02:00";0.03
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:56:30+02:00";0.02
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:56:40+02:00";0.02
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:56:50+02:00";0.02
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:57:00+02:00";0.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:57:10+02:00";0.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:57:20+02:00";0.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:57:30+02:00";0.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:57:40+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:57:50+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:58:00+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:58:10+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:58:20+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:58:30+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:58:40+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:58:50+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:59:00+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:59:10+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:59:20+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:59:30+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:59:40+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:59:50+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:00:00+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:00:10+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:00:20+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:00:30+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:00:40+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:00:50+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:01:00+02:00";0.22
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:01:10+02:00";0.19
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:01:20+02:00";0.16
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:01:30+02:00";0.13
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:01:40+02:00";0.51
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:01:50+02:00";0.95
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:02:00+02:00";0.96
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:02:10+02:00";1.71
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:02:20+02:00";1.52
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:02:30+02:00";1.51
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:02:40+02:00";1.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:02:50+02:00";1.73
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:03:00+02:00";1.85
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:03:10+02:00";1.57
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:03:20+02:00";1.55
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:03:30+02:00";1.54
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:03:40+02:00";1.38
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:03:50+02:00";1.48
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:04:00+02:00";1.33
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:04:10+02:00";1.35
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:04:20+02:00";1.37
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:04:30+02:00";1.31
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:04:40+02:00";1.42
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:04:50+02:00";1.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:05:00+02:00";1.74
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:05:10+02:00";1.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:05:20+02:00";1.67
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:05:30+02:00";1.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:05:40+02:00";1.75
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:05:50+02:00";1.94
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:06:00+02:00";1.95
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:06:10+02:00";1.88
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:06:20+02:00";1.75
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:06:30+02:00";1.64
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:06:40+02:00";1.94
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:06:50+02:00";2.03
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:07:00+02:00";1.79
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:07:10+02:00";1.66
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:07:20+02:00";1.87
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:07:30+02:00";1.96
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:07:40+02:00";1.98
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:07:50+02:00";1.98
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:08:00+02:00";1.76
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:08:10+02:00";1.64
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:08:20+02:00";1.62
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:08:30+02:00";1.67
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:08:40+02:00";1.41
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:08:50+02:00";1.27
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:09:00+02:00";1.24
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:09:10+02:00";1.36
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:09:20+02:00";1.53
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:09:30+02:00";1.51
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:09:40+02:00";1.52
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:09:50+02:00";1.58
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:10:00+02:00";1.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:10:10+02:00";1.82
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:10:20+02:00";1.77
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:10:30+02:00";1.96
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:10:40+02:00";1.82
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:10:50+02:00";1.68
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:11:00+02:00";1.42
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:11:10+02:00";1.45
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:11:20+02:00";1.54
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:11:30+02:00";1.45
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:11:40+02:00";1.22
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:11:50+02:00";1.19
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:12:00+02:00";1.17
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:12:10+02:00";0.99
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:12:20+02:00";0.84
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:12:30+02:00";0.71
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:12:40+02:00";0.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:12:50+02:00";0.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:13:00+02:00";0.43
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:13:10+02:00";0.36
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:13:20+02:00";0.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:13:30+02:00";0.26
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:13:40+02:00";0.22
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:13:50+02:00";0.18
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:14:00+02:00";0.16
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:14:10+02:00";0.13
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:14:20+02:00";0.11
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:14:30+02:00";0.09
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:14:40+02:00";0.08
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:14:50+02:00";0.07
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:15:00+02:00";0.06
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:15:10+02:00";0.05
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:15:20+02:00";0.04
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:15:30+02:00";0.03
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:15:40+02:00";0.03
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:15:50+02:00";0.02
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:16:00+02:00";0.02
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:16:10+02:00";0.02
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:16:20+02:00";0.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:16:30+02:00";0.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:16:40+02:00";0.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:16:50+02:00";0.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:17:00+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:17:10+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:17:20+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:17:30+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:17:40+02:00";0.08
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:17:50+02:00";0.07
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:18:00+02:00";0.06
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:18:10+02:00";0.05
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:18:20+02:00";0.04
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:18:30+02:00";0.03
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:18:40+02:00";0.03
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:18:50+02:00";0.02
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:19:00+02:00";0.02
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:19:10+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:49:20+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:49:30+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:49:40+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:49:50+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:50:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:50:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:50:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:50:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:50:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:50:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:51:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:51:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:51:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:51:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:51:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:51:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:52:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:52:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:52:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:52:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:52:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:52:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:53:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:53:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:53:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:53:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:53:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:53:50+02:00";0.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:54:00+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:54:10+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:54:20+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:54:30+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:54:40+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:54:50+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:55:00+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:55:10+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:55:20+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:55:30+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:55:40+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:55:50+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:56:00+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:56:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:56:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:56:30+02:00";0.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:56:40+02:00";0.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:56:50+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:57:00+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:57:10+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:57:20+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:57:30+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:57:40+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:57:50+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:58:00+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:58:10+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:58:20+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:58:30+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:58:40+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:58:50+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:59:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:59:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:59:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:59:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:59:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T10:59:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:00:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:00:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:00:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:00:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:00:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:00:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:01:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:01:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:01:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:01:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:01:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:01:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:02:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:02:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:02:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:02:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:02:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:02:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:03:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:03:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:03:20+02:00";0.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:03:30+02:00";0.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:03:40+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:03:50+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:04:00+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:04:10+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:04:20+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:04:30+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:04:40+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:04:50+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:05:00+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:05:10+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:05:20+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:05:30+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:05:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:05:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:06:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:06:10+02:00";0.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:06:20+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:06:30+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:06:40+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:06:50+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:07:00+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:07:10+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:07:20+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:07:30+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:07:40+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:07:50+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:08:00+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:08:10+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:08:20+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:08:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:08:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:08:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:09:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:09:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:09:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:09:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:09:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:09:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:10:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:10:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:10:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:10:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:10:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:10:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:11:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:11:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:11:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:11:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:11:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:11:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:12:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:12:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:12:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:12:30+02:00";0.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:12:40+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:12:50+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:13:00+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:13:10+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:13:20+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:13:30+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:13:40+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:13:50+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:14:00+02:00";0.09
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:14:10+02:00";0.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:14:20+02:00";0.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:14:30+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:14:40+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:14:50+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:15:00+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:15:10+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:15:20+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:15:30+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:15:40+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:15:50+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:16:00+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:16:10+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:16:20+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:16:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:16:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:16:50+02:00";0.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:17:00+02:00";0.53
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:17:10+02:00";0.45
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:17:20+02:00";0.38
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:17:30+02:00";0.32
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:17:40+02:00";0.35
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:17:50+02:00";0.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:18:00+02:00";0.25
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:18:10+02:00";0.36
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:18:20+02:00";0.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:18:30+02:00";0.26
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:18:40+02:00";0.22
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:18:50+02:00";0.18
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:19:00+02:00";0.15
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:19:10+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:49:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:49:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:49:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:49:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:50:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:50:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:50:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:50:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:50:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:50:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:51:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:51:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:51:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:51:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:51:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:51:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:52:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:52:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:52:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:52:30+02:00";0.08
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:52:40+02:00";0.07
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:52:50+02:00";0.14
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:53:00+02:00";0.12
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:53:10+02:00";0.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:53:20+02:00";0.08
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:53:30+02:00";0.07
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:53:40+02:00";0.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:53:50+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:54:00+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:54:10+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:54:20+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:54:30+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:54:40+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:54:50+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:55:00+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:55:10+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:55:20+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:55:30+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:55:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:55:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:56:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:56:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:56:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:56:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:56:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:56:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:57:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:57:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:57:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:57:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:57:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:57:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:58:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:58:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:58:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:58:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:58:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:58:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:59:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:59:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:59:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:59:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:59:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T10:59:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:00:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:00:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:00:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:00:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:00:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:00:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:01:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:01:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:01:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:01:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:01:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:01:50+02:00";0.24
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:02:00+02:00";0.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:02:10+02:00";0.17
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:02:20+02:00";0.22
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:02:30+02:00";0.19
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:02:40+02:00";0.16
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:02:50+02:00";0.13
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:03:00+02:00";0.11
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:03:10+02:00";0.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:03:20+02:00";0.16
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:03:30+02:00";0.14
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:03:40+02:00";0.11
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:03:50+02:00";0.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:04:00+02:00";0.08
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:04:10+02:00";0.07
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:04:20+02:00";0.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:04:30+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:04:40+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:04:50+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:05:00+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:05:10+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:05:20+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:05:30+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:05:40+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:05:50+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:06:00+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:06:10+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:06:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:06:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:06:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:06:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:07:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:07:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:07:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:07:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:07:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:07:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:08:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:08:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:08:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:08:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:08:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:08:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:09:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:09:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:09:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:09:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:09:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:09:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:10:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:10:10+02:00";0.07
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:10:20+02:00";0.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:10:30+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:10:40+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:10:50+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:11:00+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:11:10+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:11:20+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:11:30+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:11:40+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:11:50+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:12:00+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:12:10+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:12:20+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:12:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:12:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:12:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:13:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:13:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:13:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:13:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:13:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:13:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:14:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:14:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:14:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:14:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:14:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:14:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:15:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:15:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:15:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:15:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:15:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:15:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:16:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:16:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:16:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:16:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:16:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:16:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:17:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:17:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:17:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:17:30+02:00";0.08
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:17:40+02:00";0.21
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:17:50+02:00";0.18
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:18:00+02:00";0.15
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:18:10+02:00";0.13
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:18:20+02:00";0.11
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:18:30+02:00";0.09
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:18:40+02:00";0.08
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:18:50+02:00";0.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:19:00+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:19:10+02:00";null

==> perf_analysis/config2/1topic_1000ns/grafana_data_export-2.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:52:10+02:00";70,990.697
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:52:20+02:00";99,081.971
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:52:30+02:00";123,487.085
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:52:40+02:00";144,903.564
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:52:50+02:00";163,410.406
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:53:00+02:00";178,015.362
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:53:10+02:00";189,745.184
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:53:20+02:00";199,806.177
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:53:30+02:00";209,492.204
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:53:40+02:00";216,430.814
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:53:50+02:00";223,105.673
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:54:00+02:00";228,905.368
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:54:10+02:00";234,242.835
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:54:20+02:00";238,089.115
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:54:30+02:00";241,818.321
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:54:40+02:00";243,237.507
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:54:50+02:00";247,138.568
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:55:00+02:00";248,427.975
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:55:10+02:00";249,082.31
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:55:20+02:00";249,194.763
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:55:30+02:00";249,935.636
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:55:40+02:00";249,903.391
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:55:50+02:00";251,699.32
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:56:00+02:00";253,613.839
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:56:10+02:00";252,600.227
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:56:20+02:00";253,677.964
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:56:30+02:00";253,948.734
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:56:40+02:00";253,720.824
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:56:50+02:00";252,218.996
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:57:00+02:00";250,186.269
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:57:10+02:00";250,105.422
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:57:20+02:00";250,529.258
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:57:30+02:00";249,456.493
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:57:40+02:00";248,295.349
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:57:50+02:00";248,998.521
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:58:00+02:00";249,194.29
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:58:10+02:00";250,447.59
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:58:20+02:00";250,559.721
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:58:30+02:00";249,824.523
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:58:40+02:00";249,487.867
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:58:50+02:00";249,636.314
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:59:00+02:00";250,283.578
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:59:10+02:00";250,211.291
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:59:20+02:00";249,756.689
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:59:30+02:00";251,346.246
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:59:40+02:00";251,246.449
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:59:50+02:00";251,278.051
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:00:00+02:00";251,252.546
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:00:10+02:00";252,955.027
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:00:20+02:00";251,643.052
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:00:30+02:00";250,368.688
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:00:40+02:00";250,169.03
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:00:50+02:00";249,370.023
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:01:00+02:00";250,226.377
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:01:10+02:00";250,227.577
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:01:20+02:00";248,519.735
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:01:30+02:00";248,756.75
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:01:40+02:00";249,837.655
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:01:50+02:00";236,709.883
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:02:00+02:00";200,370.59
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:52:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:52:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:52:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:52:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:52:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:53:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:53:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:53:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:53:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:53:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:53:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:54:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:54:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:54:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:54:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:54:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:54:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:55:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:55:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:55:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:55:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:55:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:55:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:56:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:56:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:56:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:56:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:56:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:56:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:57:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:57:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:57:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:57:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:57:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:57:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:58:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:58:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:58:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:58:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:58:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:58:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:59:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:59:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:59:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:59:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:59:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:59:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:00:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:00:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:00:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:00:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:00:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:00:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:01:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:01:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:01:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:01:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:01:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:01:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:02:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:52:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:52:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:52:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:52:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:52:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:53:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:53:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:53:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:53:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:53:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:53:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:54:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:54:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:54:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:54:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:54:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:54:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:55:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:55:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:55:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:55:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:55:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:55:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:56:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:56:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:56:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:56:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:56:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:56:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:57:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:57:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:57:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:57:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:57:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:57:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:58:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:58:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:58:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:58:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:58:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:58:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:59:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:59:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:59:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:59:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:59:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T14:59:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:00:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:00:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:00:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:00:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:00:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:00:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:01:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:01:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:01:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:01:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:01:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:01:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:02:00+02:00";0

==> perf_analysis/config2/1topic_1000ns/grafana_data_export-3.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T14:52:20+02:00";21,396,356.445
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T14:52:30+02:00";26,673,140.603
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T14:52:40+02:00";31,340,721.975
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T14:52:50+02:00";35,375,336.586
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T14:53:00+02:00";38,562,810.078
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T14:53:10+02:00";41,122,059.262
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T14:53:20+02:00";43,316,607.45
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T14:53:30+02:00";45,426,325.506
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T14:53:40+02:00";46,942,006.432
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T14:53:50+02:00";48,396,550.611
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T14:54:00+02:00";49,660,498.593
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T14:54:10+02:00";50,823,262.689
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T14:54:20+02:00";51,661,183.829
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T14:54:30+02:00";52,472,233.936
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T14:54:40+02:00";52,784,225.486
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T14:54:50+02:00";53,628,436.605
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T14:55:00+02:00";53,911,394.856
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T14:55:10+02:00";54,056,100.693
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T14:55:20+02:00";54,083,858.174
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T14:55:30+02:00";54,245,528.411
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T14:55:40+02:00";54,241,735.959
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T14:55:50+02:00";54,629,363.037
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T14:56:00+02:00";55,041,965.781
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T14:56:10+02:00";54,821,805.985
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T14:56:20+02:00";55,054,315.949
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T14:56:30+02:00";55,113,441.247
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T14:56:40+02:00";55,064,819.336
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T14:56:50+02:00";54,740,481.483
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T14:57:00+02:00";54,303,101.856
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T14:57:10+02:00";54,286,044.791
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T14:57:20+02:00";54,376,457.136
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T14:57:30+02:00";54,146,806.016
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T14:57:40+02:00";53,897,521.534
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T14:57:50+02:00";54,050,410.924
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T14:58:00+02:00";54,092,955.733
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T14:58:10+02:00";54,363,577.701
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T14:58:20+02:00";54,388,032.925
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T14:58:30+02:00";54,260,046.705
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T14:58:40+02:00";54,221,803.956
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T14:58:50+02:00";54,282,425.485
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T14:59:00+02:00";54,446,379.88
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T14:59:10+02:00";54,452,548.927
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T14:59:20+02:00";54,370,665.147
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T14:59:30+02:00";54,730,178.078
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T14:59:40+02:00";54,723,007.392
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T14:59:50+02:00";54,743,763.941
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:00:00+02:00";54,745,530.948
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:00:10+02:00";55,123,259.761
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:00:20+02:00";54,845,694.02
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:00:30+02:00";54,576,463.907
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:00:40+02:00";54,537,308.633
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:00:50+02:00";54,366,466.287
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:01:00+02:00";54,554,950.595
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:01:10+02:00";54,557,028.659
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:01:20+02:00";54,186,370.713
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:01:30+02:00";54,237,704.195
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:01:40+02:00";54,470,490.716
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:01:50+02:00";51,607,575.073
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:02:00+02:00";43,684,869.165
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:02:10+02:00";40,192,019.879
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T14:52:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T14:52:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T14:52:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T14:52:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T14:53:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T14:53:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T14:53:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T14:53:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T14:53:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T14:53:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T14:54:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T14:54:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T14:54:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T14:54:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T14:54:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T14:54:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T14:55:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T14:55:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T14:55:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T14:55:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T14:55:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T14:55:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T14:56:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T14:56:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T14:56:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T14:56:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T14:56:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T14:56:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T14:57:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T14:57:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T14:57:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T14:57:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T14:57:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T14:57:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T14:58:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T14:58:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T14:58:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T14:58:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T14:58:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T14:58:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T14:59:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T14:59:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T14:59:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T14:59:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T14:59:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T14:59:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:00:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:00:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:00:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:00:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:00:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:00:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:01:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:01:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:01:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:01:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:01:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:01:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:02:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:02:10+02:00";null
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T14:52:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T14:52:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T14:52:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T14:52:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T14:53:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T14:53:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T14:53:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T14:53:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T14:53:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T14:53:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T14:54:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T14:54:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T14:54:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T14:54:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T14:54:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T14:54:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T14:55:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T14:55:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T14:55:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T14:55:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T14:55:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T14:55:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T14:56:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T14:56:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T14:56:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T14:56:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T14:56:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T14:56:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T14:57:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T14:57:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T14:57:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T14:57:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T14:57:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T14:57:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T14:58:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T14:58:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T14:58:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T14:58:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T14:58:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T14:58:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T14:59:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T14:59:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T14:59:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T14:59:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T14:59:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T14:59:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:00:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:00:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:00:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:00:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:00:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:00:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:01:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:01:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:01:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:01:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:01:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:01:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:02:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:02:10+02:00";null

==> perf_analysis/config2/1topic_1000ns/grafana_data_export-4.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T14:52:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T14:52:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T14:52:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T14:52:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T14:53:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T14:53:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T14:53:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T14:53:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T14:53:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T14:53:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T14:54:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T14:54:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T14:54:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T14:54:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T14:54:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T14:54:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T14:55:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T14:55:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T14:55:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T14:55:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T14:55:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T14:55:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T14:56:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T14:56:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T14:56:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T14:56:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T14:56:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T14:56:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T14:57:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T14:57:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T14:57:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T14:57:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T14:57:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T14:57:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T14:58:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T14:58:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T14:58:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T14:58:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T14:58:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T14:58:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T14:59:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T14:59:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T14:59:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T14:59:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T14:59:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T14:59:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:00:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:00:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:00:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:00:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:00:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:00:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:01:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:01:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:01:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:01:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:01:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:01:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:02:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:02:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T14:52:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T14:52:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T14:52:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T14:52:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T14:53:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T14:53:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T14:53:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T14:53:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T14:53:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T14:53:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T14:54:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T14:54:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T14:54:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T14:54:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T14:54:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T14:54:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T14:55:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T14:55:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T14:55:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T14:55:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T14:55:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T14:55:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T14:56:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T14:56:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T14:56:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T14:56:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T14:56:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T14:56:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T14:57:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T14:57:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T14:57:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T14:57:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T14:57:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T14:57:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T14:58:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T14:58:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T14:58:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T14:58:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T14:58:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T14:58:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T14:59:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T14:59:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T14:59:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T14:59:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T14:59:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T14:59:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:00:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:00:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:00:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:00:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:00:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:00:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:01:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:01:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:01:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:01:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:01:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:01:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:02:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:02:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T14:52:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T14:52:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T14:52:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T14:52:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T14:53:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T14:53:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T14:53:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T14:53:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T14:53:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T14:53:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T14:54:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T14:54:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T14:54:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T14:54:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T14:54:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T14:54:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T14:55:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T14:55:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T14:55:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T14:55:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T14:55:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T14:55:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T14:56:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T14:56:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T14:56:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T14:56:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T14:56:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T14:56:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T14:57:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T14:57:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T14:57:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T14:57:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T14:57:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T14:57:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T14:58:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T14:58:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T14:58:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T14:58:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T14:58:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T14:58:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T14:59:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T14:59:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T14:59:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T14:59:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T14:59:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T14:59:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:00:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:00:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:00:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:00:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:00:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:00:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:01:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:01:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:01:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:01:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:01:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:01:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:02:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:02:10+02:00";0

==> perf_analysis/config2/1topic_1000ns/grafana_data_export-5.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:52:30+02:00";14.096
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:52:40+02:00";13.767
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:52:50+02:00";13.491
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:53:00+02:00";13.267
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:53:10+02:00";13.195
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:53:20+02:00";13.189
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:53:30+02:00";13.192
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:53:40+02:00";13.187
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:53:50+02:00";13.189
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:54:00+02:00";13.189
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:54:10+02:00";13.192
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:54:20+02:00";13.19
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:54:30+02:00";13.193
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:54:40+02:00";13.201
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:54:50+02:00";13.202
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:55:00+02:00";13.202
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:55:10+02:00";13.202
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:55:20+02:00";13.202
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:55:30+02:00";13.203
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:55:40+02:00";13.203
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:55:50+02:00";13.202
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:56:00+02:00";13.204
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:56:10+02:00";13.246
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:56:20+02:00";13.217
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:56:30+02:00";13.217
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:56:40+02:00";13.219
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:56:50+02:00";13.222
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:57:00+02:00";13.222
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:57:10+02:00";13.232
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:57:20+02:00";13.233
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:57:30+02:00";13.233
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:57:40+02:00";13.233
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:57:50+02:00";13.233
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:58:00+02:00";13.234
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:58:10+02:00";13.237
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:58:20+02:00";13.236
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:58:30+02:00";13.236
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:58:40+02:00";13.237
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:58:50+02:00";13.239
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:59:00+02:00";13.237
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:59:10+02:00";13.237
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:59:20+02:00";13.242
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:59:30+02:00";13.242
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:59:40+02:00";13.24
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:59:50+02:00";13.242
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:00:00+02:00";13.243
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:00:10+02:00";13.243
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:00:20+02:00";13.244
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:00:30+02:00";13.245
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:00:40+02:00";13.247
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:00:50+02:00";13.254
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:01:00+02:00";13.255
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:01:10+02:00";13.254
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:01:20+02:00";13.254
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:01:30+02:00";13.254
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:01:40+02:00";13.256
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:01:50+02:00";6.073
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:02:00+02:00";6.073
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:02:10+02:00";6.073
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:02:20+02:00";6.073
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:52:30+02:00";3.097
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:52:40+02:00";3.097
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:52:50+02:00";3.096
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:53:00+02:00";3.097
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:53:10+02:00";3.096
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:53:20+02:00";3.096
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:53:30+02:00";3.129
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:53:40+02:00";3.129
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:53:50+02:00";3.129
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:54:00+02:00";3.13
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:54:10+02:00";3.133
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:54:20+02:00";3.132
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:54:30+02:00";3.134
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:54:40+02:00";3.134
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:54:50+02:00";3.134
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:55:00+02:00";3.134
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:55:10+02:00";3.134
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:55:20+02:00";3.135
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:55:30+02:00";3.135
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:55:40+02:00";3.135
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:55:50+02:00";3.14
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:56:00+02:00";3.139
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:56:10+02:00";3.14
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:56:20+02:00";3.143
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:56:30+02:00";3.142
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:56:40+02:00";3.145
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:56:50+02:00";3.145
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:57:00+02:00";3.145
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:57:10+02:00";3.146
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:57:20+02:00";3.146
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:57:30+02:00";3.146
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:57:40+02:00";3.146
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:57:50+02:00";3.146
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:58:00+02:00";3.146
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:58:10+02:00";3.146
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:58:20+02:00";3.145
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:58:30+02:00";3.146
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:58:40+02:00";3.146
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:58:50+02:00";3.146
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:59:00+02:00";3.146
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:59:10+02:00";3.146
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:59:20+02:00";3.146
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:59:30+02:00";3.146
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:59:40+02:00";3.146
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T14:59:50+02:00";3.146
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:00:00+02:00";3.146
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:00:10+02:00";3.145
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:00:20+02:00";3.145
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:00:30+02:00";3.146
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:00:40+02:00";3.146
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:00:50+02:00";3.147
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:01:00+02:00";3.147
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:01:10+02:00";3.148
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:01:20+02:00";3.148
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:01:30+02:00";3.147
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:01:40+02:00";3.147
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:01:50+02:00";3.148
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:02:00+02:00";3.148
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:02:10+02:00";3.148
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:02:20+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T14:52:30+02:00";2.853
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T14:52:40+02:00";2.858
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T14:52:50+02:00";2.858
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T14:53:00+02:00";2.858
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T14:53:10+02:00";2.859
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T14:53:20+02:00";2.858
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T14:53:30+02:00";2.859
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T14:53:40+02:00";2.859
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T14:53:50+02:00";2.859
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T14:54:00+02:00";2.859
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T14:54:10+02:00";2.859
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T14:54:20+02:00";2.86
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T14:54:30+02:00";2.859
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T14:54:40+02:00";2.86
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T14:54:50+02:00";2.86
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T14:55:00+02:00";2.859
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T14:55:10+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T14:55:20+02:00";2.855
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T14:55:30+02:00";2.875
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T14:55:40+02:00";2.856
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T14:55:50+02:00";2.856
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T14:56:00+02:00";2.856
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T14:56:10+02:00";2.856
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T14:56:20+02:00";2.877
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T14:56:30+02:00";2.856
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T14:56:40+02:00";2.856
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T14:56:50+02:00";2.856
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T14:57:00+02:00";2.856
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T14:57:10+02:00";2.855
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T14:57:20+02:00";2.856
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T14:57:30+02:00";2.856
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T14:57:40+02:00";2.856
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T14:57:50+02:00";2.859
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T14:58:00+02:00";2.859
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T14:58:10+02:00";2.86
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T14:58:20+02:00";2.859
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T14:58:30+02:00";2.86
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T14:58:40+02:00";2.867
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T14:58:50+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T14:59:00+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T14:59:10+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T14:59:20+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T14:59:30+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T14:59:40+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T14:59:50+02:00";2.867
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:00:00+02:00";2.867
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:00:10+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:00:20+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:00:30+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:00:40+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:00:50+02:00";2.867
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:01:00+02:00";2.867
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:01:10+02:00";2.867
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:01:20+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:01:30+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:01:40+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:01:50+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:02:00+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:02:10+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:02:20+02:00";null

==> perf_analysis/config2/1topic_1000ns/grafana_data_export-6.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:52:30+02:00";1.42
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:52:40+02:00";1.28
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:52:50+02:00";1.55
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:53:00+02:00";1.62
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:53:10+02:00";1.62
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:53:20+02:00";1.53
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:53:30+02:00";1.61
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:53:40+02:00";1.82
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:53:50+02:00";1.69
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:54:00+02:00";1.43
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:54:10+02:00";1.37
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:54:20+02:00";1.16
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:54:30+02:00";1.52
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:54:40+02:00";1.58
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:54:50+02:00";1.88
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:55:00+02:00";1.97
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:55:10+02:00";1.89
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:55:20+02:00";1.84
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:55:30+02:00";1.85
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:55:40+02:00";1.95
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:55:50+02:00";1.72
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:56:00+02:00";1.68
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:56:10+02:00";1.57
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:56:20+02:00";1.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:56:30+02:00";1.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:56:40+02:00";1.74
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:56:50+02:00";2.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:57:00+02:00";1.93
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:57:10+02:00";1.93
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:57:20+02:00";2.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:57:30+02:00";2.07
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:57:40+02:00";2.05
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:57:50+02:00";1.81
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:58:00+02:00";1.53
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:58:10+02:00";1.53
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:58:20+02:00";1.45
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:58:30+02:00";1.53
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:58:40+02:00";1.84
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:58:50+02:00";1.95
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:59:00+02:00";2.03
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:59:10+02:00";1.87
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:59:20+02:00";1.73
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:59:30+02:00";2.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:59:40+02:00";1.93
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:59:50+02:00";2.02
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:00:00+02:00";2.09
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:00:10+02:00";1.91
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:00:20+02:00";1.85
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:00:30+02:00";1.65
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:00:40+02:00";1.86
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:00:50+02:00";1.81
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:01:00+02:00";1.85
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:01:10+02:00";1.88
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:01:20+02:00";1.88
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:01:30+02:00";1.83
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:01:40+02:00";1.55
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:01:50+02:00";1.39
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:02:00+02:00";1.17
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:02:10+02:00";0.99
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:02:20+02:00";0.84
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:52:30+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:52:40+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:52:50+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:53:00+02:00";0.33
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:53:10+02:00";0.35
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:53:20+02:00";0.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:53:30+02:00";0.32
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:53:40+02:00";0.27
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:53:50+02:00";0.31
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:54:00+02:00";0.26
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:54:10+02:00";0.22
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:54:20+02:00";0.19
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:54:30+02:00";0.16
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:54:40+02:00";0.13
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:54:50+02:00";0.11
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:55:00+02:00";0.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:55:10+02:00";0.16
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:55:20+02:00";0.14
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:55:30+02:00";0.11
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:55:40+02:00";0.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:55:50+02:00";0.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:56:00+02:00";0.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:56:10+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:56:20+02:00";0.12
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:56:30+02:00";0.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:56:40+02:00";0.09
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:56:50+02:00";0.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:57:00+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:57:10+02:00";0.13
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:57:20+02:00";0.11
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:57:30+02:00";0.09
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:57:40+02:00";0.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:57:50+02:00";0.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:58:00+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:58:10+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:58:20+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:58:30+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:58:40+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:58:50+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:59:00+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:59:10+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:59:20+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:59:30+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:59:40+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T14:59:50+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:00:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:00:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:00:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:00:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:00:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:00:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:01:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:01:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:01:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:01:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:01:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:01:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:02:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:02:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:02:20+02:00";0.07
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T14:52:30+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T14:52:40+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T14:52:50+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T14:53:00+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T14:53:10+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T14:53:20+02:00";0.08
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T14:53:30+02:00";0.07
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T14:53:40+02:00";0.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T14:53:50+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T14:54:00+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T14:54:10+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T14:54:20+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T14:54:30+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T14:54:40+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T14:54:50+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T14:55:00+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T14:55:10+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T14:55:20+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T14:55:30+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T14:55:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T14:55:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T14:56:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T14:56:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T14:56:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T14:56:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T14:56:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T14:56:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T14:57:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T14:57:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T14:57:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T14:57:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T14:57:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T14:57:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T14:58:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T14:58:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T14:58:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T14:58:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T14:58:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T14:58:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T14:59:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T14:59:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T14:59:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T14:59:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T14:59:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T14:59:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:00:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:00:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:00:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:00:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:00:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:00:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:01:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:01:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:01:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:01:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:01:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:01:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:02:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:02:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:02:20+02:00";0

==> perf_analysis/config2/1topic_1000ns/grafana_data_export-7.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:52:30+02:00";41.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:52:40+02:00";36.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:52:50+02:00";48.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:53:00+02:00";32.199
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:53:10+02:00";39.901
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:53:20+02:00";37.097
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:53:30+02:00";36.358
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:53:40+02:00";39.547
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:53:50+02:00";38.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:54:00+02:00";37.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:54:10+02:00";40.496
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:54:20+02:00";34.962
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:54:30+02:00";29.232
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:54:40+02:00";32.202
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:54:50+02:00";40.702
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:55:00+02:00";33.599
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:55:10+02:00";35.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:55:20+02:00";36.399
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:55:30+02:00";29.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:55:40+02:00";40.85
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:55:50+02:00";36.745
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:56:00+02:00";38.298
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:56:10+02:00";41.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:56:20+02:00";38.902
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:56:30+02:00";35.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:56:40+02:00";39.966
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:56:50+02:00";35.43
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:57:00+02:00";39.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:57:10+02:00";33.399
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:57:20+02:00";39.301
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:57:30+02:00";40.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:57:40+02:00";36.698
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:57:50+02:00";33.499
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:58:00+02:00";42.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:58:10+02:00";35.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:58:20+02:00";31.802
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:58:30+02:00";35.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:58:40+02:00";37.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:58:50+02:00";32.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:59:00+02:00";43.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:59:10+02:00";39.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:59:20+02:00";31.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:59:30+02:00";33.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:59:40+02:00";38.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:59:50+02:00";38.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:00:00+02:00";44.602
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:00:10+02:00";36.799
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:00:20+02:00";32.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:00:30+02:00";38.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:00:40+02:00";36.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:00:50+02:00";42.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:01:00+02:00";35.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:01:10+02:00";35.596
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:01:20+02:00";34.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:01:30+02:00";33.303
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:01:40+02:00";35.599
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:01:50+02:00";37.801
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:02:00+02:00";32.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:02:10+02:00";37.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:02:20+02:00";33.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:52:30+02:00";35.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:52:40+02:00";39
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:52:50+02:00";40
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:53:00+02:00";31.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:53:10+02:00";38.199
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:53:20+02:00";30.501
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:53:30+02:00";37.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:53:40+02:00";36.299
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:53:50+02:00";37.301
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:54:00+02:00";37.099
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:54:10+02:00";37.101
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:54:20+02:00";30.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:54:30+02:00";29.099
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:54:40+02:00";33.702
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:54:50+02:00";38.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:55:00+02:00";30.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:55:10+02:00";32.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:55:20+02:00";31.398
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:55:30+02:00";30.302
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:55:40+02:00";37.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:55:50+02:00";39.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:56:00+02:00";29.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:56:10+02:00";31.201
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:56:20+02:00";34.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:56:30+02:00";29.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:56:40+02:00";41.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:56:50+02:00";37
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:57:00+02:00";31.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:57:10+02:00";29.799
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:57:20+02:00";39.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:57:30+02:00";33.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:57:40+02:00";32.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:57:50+02:00";31.198
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:58:00+02:00";43.303
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:58:10+02:00";33.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:58:20+02:00";30.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:58:30+02:00";33.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:58:40+02:00";34
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:58:50+02:00";29.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:59:00+02:00";44.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:59:10+02:00";34.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:59:20+02:00";28.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:59:30+02:00";31.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:59:40+02:00";37.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T14:59:50+02:00";36.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:00:00+02:00";43.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:00:10+02:00";30.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:00:20+02:00";33.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:00:30+02:00";33.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:00:40+02:00";41.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:00:50+02:00";34.398
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:01:00+02:00";34.902
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:01:10+02:00";30.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:01:20+02:00";30.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:01:30+02:00";29.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:01:40+02:00";35.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:01:50+02:00";32.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:02:00+02:00";36.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:02:10+02:00";29.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:02:20+02:00";32.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T14:52:30+02:00";34.399
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T14:52:40+02:00";42.202
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T14:52:50+02:00";39.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T14:53:00+02:00";31.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T14:53:10+02:00";40.301
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T14:53:20+02:00";29.599
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T14:53:30+02:00";38.101
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T14:53:40+02:00";35.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T14:53:50+02:00";36.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T14:54:00+02:00";38
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T14:54:10+02:00";35.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T14:54:20+02:00";30.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T14:54:30+02:00";28.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T14:54:40+02:00";36
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T14:54:50+02:00";37.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T14:55:00+02:00";29.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T14:55:10+02:00";32.198
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T14:55:20+02:00";30.901
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T14:55:30+02:00";30
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T14:55:40+02:00";38.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T14:55:50+02:00";39.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T14:56:00+02:00";29.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T14:56:10+02:00";30.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T14:56:20+02:00";33
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T14:56:30+02:00";31.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T14:56:40+02:00";41.899
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T14:56:50+02:00";37.302
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T14:57:00+02:00";30.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T14:57:10+02:00";33.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T14:57:20+02:00";41.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T14:57:30+02:00";33.299
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T14:57:40+02:00";33.601
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T14:57:50+02:00";33.098
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T14:58:00+02:00";41.603
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T14:58:10+02:00";32.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T14:58:20+02:00";29.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T14:58:30+02:00";34.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T14:58:40+02:00";34.201
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T14:58:50+02:00";30.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T14:59:00+02:00";43.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T14:59:10+02:00";33.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T14:59:20+02:00";29.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T14:59:30+02:00";31.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T14:59:40+02:00";40.401
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T14:59:50+02:00";36.299
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:00:00+02:00";43.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:00:10+02:00";30.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:00:20+02:00";33.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:00:30+02:00";33.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:00:40+02:00";43.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:00:50+02:00";33.398
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:01:00+02:00";34.701
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:01:10+02:00";31.597
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:01:20+02:00";30.302
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:01:30+02:00";29.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:01:40+02:00";37.401
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:01:50+02:00";32.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:02:00+02:00";38
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:02:10+02:00";31.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:02:20+02:00";30.9

==> perf_analysis/config2/1topic_1000ns/grafana_data_export-8.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:52:40+02:00";25.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:52:50+02:00";23.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:53:00+02:00";22.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:53:10+02:00";24.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:53:20+02:00";22.598
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:53:30+02:00";24.172
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:53:40+02:00";24.83
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:53:50+02:00";21.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:54:00+02:00";24.301
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:54:10+02:00";22.998
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:54:20+02:00";23.674
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:54:30+02:00";21.924
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:54:40+02:00";23.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:54:50+02:00";24.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:55:00+02:00";23.799
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:55:10+02:00";24
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:55:20+02:00";23.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:55:30+02:00";22.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:55:40+02:00";24.17
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:55:50+02:00";24.13
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:56:00+02:00";23.299
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:56:10+02:00";28.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:56:20+02:00";24.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:56:30+02:00";24
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:56:40+02:00";24.779
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:56:50+02:00";23.119
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:57:00+02:00";22.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:57:10+02:00";23.799
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:57:20+02:00";23.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:57:30+02:00";23.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:57:40+02:00";26.299
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:57:50+02:00";24.199
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:58:00+02:00";21.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:58:10+02:00";21.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:58:20+02:00";23.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:58:30+02:00";22.799
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:58:40+02:00";25.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:58:50+02:00";23.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:59:00+02:00";23.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:59:10+02:00";23.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:59:20+02:00";23.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:59:30+02:00";24.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:59:40+02:00";24.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:59:50+02:00";22.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:00:00+02:00";23.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:00:10+02:00";23.999
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:00:20+02:00";22.801
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:00:30+02:00";22.999
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:00:40+02:00";24.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:00:50+02:00";24.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:01:00+02:00";23.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:01:10+02:00";24.297
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:01:20+02:00";24.301
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:01:30+02:00";23.902
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:01:40+02:00";24.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:01:50+02:00";23.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:02:00+02:00";22.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:02:10+02:00";21.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:02:20+02:00";22.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:02:30+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:52:40+02:00";26.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:52:50+02:00";22.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:53:00+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:53:10+02:00";22
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:53:20+02:00";23.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:53:30+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:53:40+02:00";26.599
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:53:50+02:00";24.801
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:54:00+02:00";24.099
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:54:10+02:00";23.501
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:54:20+02:00";24.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:54:30+02:00";24.799
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:54:40+02:00";26.401
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:54:50+02:00";25.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:55:00+02:00";24.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:55:10+02:00";23.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:55:20+02:00";23.699
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:55:30+02:00";24.102
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:55:40+02:00";25.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:55:50+02:00";24.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:56:00+02:00";23.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:56:10+02:00";23.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:56:20+02:00";25.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:56:30+02:00";23.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:56:40+02:00";25.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:56:50+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:57:00+02:00";24.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:57:10+02:00";22.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:57:20+02:00";23.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:57:30+02:00";22.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:57:40+02:00";25.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:57:50+02:00";23.598
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:58:00+02:00";24.602
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:58:10+02:00";24.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:58:20+02:00";24.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:58:30+02:00";23
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:58:40+02:00";26.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:58:50+02:00";23.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:59:00+02:00";23.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:59:10+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:59:20+02:00";23.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:59:30+02:00";23.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:59:40+02:00";25.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T14:59:50+02:00";24.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:00:00+02:00";24.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:00:10+02:00";23.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:00:20+02:00";23.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:00:30+02:00";23.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:00:40+02:00";26.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:00:50+02:00";24.398
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:01:00+02:00";23.902
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:01:10+02:00";23.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:01:20+02:00";23.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:01:30+02:00";23.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:01:40+02:00";24.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:01:50+02:00";23.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:02:00+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:02:10+02:00";22.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:02:20+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:02:30+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T14:52:40+02:00";23.201
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T14:52:50+02:00";21.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T14:53:00+02:00";20.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T14:53:10+02:00";21
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T14:53:20+02:00";20.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T14:53:30+02:00";21.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T14:53:40+02:00";22.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T14:53:50+02:00";21.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T14:54:00+02:00";20.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T14:54:10+02:00";19.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T14:54:20+02:00";22
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T14:54:30+02:00";21.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T14:54:40+02:00";24.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T14:54:50+02:00";21.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T14:55:00+02:00";20.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T14:55:10+02:00";19.699
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T14:55:20+02:00";20.201
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T14:55:30+02:00";20
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T14:55:40+02:00";23
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T14:55:50+02:00";21.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T14:56:00+02:00";20.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T14:56:10+02:00";20.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T14:56:20+02:00";20.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T14:56:30+02:00";21.299
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T14:56:40+02:00";22.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T14:56:50+02:00";21.701
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T14:57:00+02:00";21.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T14:57:10+02:00";21.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T14:57:20+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T14:57:30+02:00";20.899
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T14:57:40+02:00";22.301
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T14:57:50+02:00";20.399
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T14:58:00+02:00";21.001
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T14:58:10+02:00";21.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T14:58:20+02:00";20.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T14:58:30+02:00";20.399
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T14:58:40+02:00";23.001
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T14:58:50+02:00";20.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T14:59:00+02:00";20.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T14:59:10+02:00";21.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T14:59:20+02:00";21
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T14:59:30+02:00";20.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T14:59:40+02:00";24.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T14:59:50+02:00";21.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:00:00+02:00";21.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:00:10+02:00";20.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:00:20+02:00";20.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:00:30+02:00";21.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:00:40+02:00";23.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:00:50+02:00";21.299
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:01:00+02:00";20.901
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:01:10+02:00";21.198
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:01:20+02:00";20.501
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:01:30+02:00";20.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:01:40+02:00";21.801
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:01:50+02:00";21.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:02:00+02:00";22.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:02:10+02:00";20.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:02:20+02:00";20.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:02:30+02:00";null

==> perf_analysis/config2/1topic_1000ns_v2/grafana_data_export-2.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:31:50+02:00";104,574.877
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:32:00+02:00";126,471.471
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:32:10+02:00";146,143.152
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:32:20+02:00";162,241.126
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:32:30+02:00";173,740.543
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:32:40+02:00";186,171.397
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:32:50+02:00";195,419.541
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:33:00+02:00";202,594.817
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:33:10+02:00";208,840.398
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:33:20+02:00";214,491.68
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:33:30+02:00";218,600.821
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:33:40+02:00";223,331.601
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:33:50+02:00";226,860.54
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:34:00+02:00";231,614.39
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:34:10+02:00";233,362.911
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:34:20+02:00";234,607.208
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:34:30+02:00";236,195.858
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:34:40+02:00";237,679.037
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:34:50+02:00";240,211.903
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:35:00+02:00";241,533.091
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:35:10+02:00";242,277.281
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:35:20+02:00";242,792.089
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:35:30+02:00";244,545.532
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:35:40+02:00";245,075.12
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:35:50+02:00";246,313.3
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:36:00+02:00";247,063.117
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:36:10+02:00";247,813.735
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:36:20+02:00";247,587.707
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:36:30+02:00";248,659.936
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:36:40+02:00";247,957.427
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:36:50+02:00";247,771.999
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:37:00+02:00";246,636.964
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:37:10+02:00";247,157.058
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:37:20+02:00";246,756.123
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:37:30+02:00";246,555.071
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:37:40+02:00";246,626.459
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:37:50+02:00";246,812.935
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:38:00+02:00";246,931.492
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:38:10+02:00";248,056.777
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:38:20+02:00";247,198.718
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:38:30+02:00";246,447.69
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:38:40+02:00";247,504.824
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:38:50+02:00";247,814.936
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:39:00+02:00";247,990.957
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:39:10+02:00";247,521.2
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:39:20+02:00";248,548.748
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:39:30+02:00";247,451.529
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:39:40+02:00";248,266.239
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:39:50+02:00";250,398.917
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:40:00+02:00";249,832.943
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:40:10+02:00";249,033.808
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:40:20+02:00";250,977.508
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:40:30+02:00";249,397.106
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:40:40+02:00";248,940.518
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:40:50+02:00";247,841.669
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:41:00+02:00";248,968.402
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:41:10+02:00";248,327.234
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:41:20+02:00";222,711.962
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:41:30+02:00";188,521.606
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:41:40+02:00";159,580.094
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:31:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:32:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:32:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:32:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:32:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:32:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:32:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:33:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:33:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:33:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:33:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:33:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:33:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:34:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:34:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:34:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:34:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:34:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:34:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:35:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:35:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:35:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:35:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:35:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:35:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:36:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:36:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:36:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:36:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:36:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:36:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:37:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:37:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:37:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:37:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:37:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:37:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:38:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:38:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:38:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:38:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:38:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:38:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:39:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:39:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:39:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:39:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:39:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:39:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:40:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:40:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:40:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:40:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:40:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:40:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:41:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:41:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:41:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:41:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:41:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:31:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:32:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:32:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:32:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:32:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:32:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:32:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:33:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:33:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:33:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:33:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:33:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:33:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:34:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:34:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:34:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:34:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:34:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:34:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:35:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:35:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:35:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:35:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:35:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:35:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:36:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:36:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:36:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:36:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:36:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:36:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:37:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:37:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:37:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:37:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:37:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:37:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:38:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:38:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:38:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:38:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:38:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:38:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:39:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:39:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:39:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:39:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:39:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:39:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:40:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:40:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:40:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:40:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:40:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:40:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:41:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:41:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:41:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:41:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:41:40+02:00";0

==> perf_analysis/config2/1topic_1000ns_v2/grafana_data_export-3.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:31:50+02:00";22,584,778.105
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:32:00+02:00";27,328,977.711
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:32:10+02:00";31,617,145.29
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:32:20+02:00";35,127,656.528
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:32:30+02:00";37,640,520.215
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:32:40+02:00";40,349,221.096
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:32:50+02:00";42,366,590.626
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:33:00+02:00";43,930,239.362
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:33:10+02:00";45,290,787.22
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:33:20+02:00";46,525,484.369
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:33:30+02:00";47,424,098.645
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:33:40+02:00";48,454,981.307
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:33:50+02:00";49,224,857.824
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:34:00+02:00";50,258,632.048
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:34:10+02:00";50,643,165.717
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:34:20+02:00";50,917,033.373
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:34:30+02:00";51,264,945.697
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:34:40+02:00";51,586,536.039
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:34:50+02:00";52,137,689.878
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:35:00+02:00";52,423,073.565
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:35:10+02:00";52,587,127.51
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:35:20+02:00";52,699,521.692
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:35:30+02:00";53,080,666.229
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:35:40+02:00";53,197,365.81
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:35:50+02:00";53,463,980.154
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:36:00+02:00";53,625,414.649
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:36:10+02:00";53,788,465.642
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:36:20+02:00";53,737,985.535
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:36:30+02:00";53,968,557.111
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:36:40+02:00";53,817,036.901
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:36:50+02:00";53,779,525.383
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:37:00+02:00";53,536,323.119
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:37:10+02:00";53,650,272.028
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:37:20+02:00";53,563,728.038
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:37:30+02:00";53,521,926.557
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:37:40+02:00";53,538,123.295
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:37:50+02:00";53,579,546.726
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:38:00+02:00";53,604,692.564
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:38:10+02:00";53,882,302.518
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:38:20+02:00";53,729,089.824
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:38:30+02:00";53,594,039.208
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:38:40+02:00";53,846,276.287
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:38:50+02:00";53,933,673.976
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:39:00+02:00";53,988,113.437
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:39:10+02:00";53,900,943.006
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:39:20+02:00";54,135,910.826
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:39:30+02:00";53,908,634.956
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:39:40+02:00";54,092,363.201
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:39:50+02:00";54,561,622.447
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:40:00+02:00";54,445,258.795
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:40:10+02:00";54,276,169.751
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:40:20+02:00";54,700,002.863
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:40:30+02:00";54,360,507.255
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:40:40+02:00";54,266,290.936
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:40:50+02:00";54,029,141.486
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:41:00+02:00";54,273,930.64
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:41:10+02:00";54,136,686.271
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:41:20+02:00";48,552,367.192
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:41:30+02:00";41,098,691.529
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:41:40+02:00";34,789,291.296
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:31:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:32:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:32:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:32:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:32:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:32:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:32:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:33:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:33:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:33:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:33:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:33:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:33:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:34:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:34:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:34:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:34:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:34:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:34:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:35:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:35:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:35:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:35:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:35:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:35:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:36:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:36:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:36:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:36:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:36:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:36:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:37:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:37:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:37:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:37:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:37:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:37:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:38:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:38:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:38:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:38:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:38:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:38:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:39:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:39:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:39:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:39:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:39:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:39:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:40:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:40:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:40:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:40:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:40:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:40:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:41:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:41:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:41:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:41:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:41:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:31:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:32:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:32:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:32:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:32:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:32:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:32:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:33:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:33:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:33:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:33:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:33:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:33:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:34:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:34:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:34:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:34:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:34:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:34:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:35:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:35:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:35:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:35:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:35:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:35:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:36:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:36:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:36:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:36:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:36:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:36:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:37:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:37:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:37:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:37:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:37:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:37:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:38:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:38:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:38:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:38:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:38:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:38:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:39:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:39:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:39:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:39:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:39:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:39:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:40:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:40:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:40:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:40:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:40:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:40:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:41:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:41:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:41:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:41:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:41:40+02:00";0

==> perf_analysis/config2/1topic_1000ns_v2/grafana_data_export-4.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:32:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:32:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:32:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:32:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:32:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:32:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:33:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:33:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:33:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:33:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:33:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:33:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:34:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:34:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:34:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:34:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:34:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:34:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:35:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:35:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:35:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:35:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:35:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:35:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:36:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:36:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:36:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:36:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:36:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:36:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:37:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:37:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:37:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:37:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:37:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:37:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:38:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:38:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:38:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:38:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:38:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:38:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:39:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:39:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:39:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:39:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:39:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:39:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:40:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:40:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:40:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:40:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:40:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:40:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:41:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:41:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:41:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:41:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:41:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:41:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:32:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:32:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:32:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:32:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:32:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:32:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:33:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:33:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:33:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:33:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:33:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:33:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:34:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:34:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:34:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:34:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:34:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:34:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:35:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:35:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:35:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:35:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:35:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:35:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:36:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:36:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:36:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:36:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:36:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:36:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:37:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:37:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:37:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:37:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:37:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:37:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:38:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:38:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:38:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:38:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:38:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:38:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:39:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:39:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:39:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:39:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:39:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:39:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:40:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:40:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:40:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:40:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:40:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:40:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:41:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:41:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:41:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:41:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:41:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:41:50+02:00";null
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:32:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:32:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:32:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:32:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:32:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:32:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:33:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:33:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:33:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:33:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:33:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:33:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:34:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:34:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:34:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:34:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:34:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:34:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:35:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:35:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:35:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:35:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:35:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:35:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:36:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:36:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:36:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:36:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:36:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:36:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:37:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:37:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:37:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:37:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:37:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:37:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:38:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:38:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:38:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:38:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:38:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:38:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:39:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:39:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:39:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:39:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:39:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:39:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:40:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:40:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:40:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:40:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:40:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:40:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:41:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:41:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:41:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:41:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:41:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:41:50+02:00";null

==> perf_analysis/config2/1topic_1000ns_v2/grafana_data_export-5.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:32:00+02:00";14.143
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:32:10+02:00";13.854
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:32:20+02:00";13.573
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:32:30+02:00";13.417
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:32:40+02:00";13.373
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:32:50+02:00";13.366
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:33:00+02:00";13.36
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:33:10+02:00";13.359
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:33:20+02:00";13.362
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:33:30+02:00";13.359
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:33:40+02:00";13.36
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:33:50+02:00";13.359
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:34:00+02:00";13.361
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:34:10+02:00";13.361
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:34:20+02:00";13.36
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:34:30+02:00";13.36
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:34:40+02:00";13.362
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:34:50+02:00";13.361
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:35:00+02:00";13.361
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:35:10+02:00";13.36
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:35:20+02:00";13.361
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:35:30+02:00";13.361
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:35:40+02:00";13.361
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:35:50+02:00";13.361
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:36:00+02:00";13.363
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:36:10+02:00";13.364
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:36:20+02:00";13.367
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:36:30+02:00";13.365
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:36:40+02:00";13.362
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:36:50+02:00";13.363
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:37:00+02:00";13.363
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:37:10+02:00";13.364
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:37:20+02:00";13.364
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:37:30+02:00";13.364
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:37:40+02:00";13.364
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:37:50+02:00";13.365
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:38:00+02:00";13.365
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:38:10+02:00";13.365
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:38:20+02:00";13.366
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:38:30+02:00";13.363
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:38:40+02:00";13.363
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:38:50+02:00";13.364
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:39:00+02:00";13.365
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:39:10+02:00";13.365
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:39:20+02:00";13.364
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:39:30+02:00";13.366
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:39:40+02:00";13.362
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:39:50+02:00";13.365
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:40:00+02:00";13.365
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:40:10+02:00";13.366
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:40:20+02:00";13.366
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:40:30+02:00";13.365
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:40:40+02:00";13.365
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:40:50+02:00";13.371
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:41:00+02:00";13.371
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:41:10+02:00";13.372
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:41:20+02:00";6.088
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:41:30+02:00";6.088
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:41:40+02:00";6.088
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:41:50+02:00";6.088
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:32:00+02:00";3.129
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:32:10+02:00";3.131
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:32:20+02:00";3.131
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:32:30+02:00";3.131
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:32:40+02:00";3.131
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:32:50+02:00";3.131
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:33:00+02:00";3.131
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:33:10+02:00";3.131
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:33:20+02:00";3.131
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:33:30+02:00";3.131
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:33:40+02:00";3.131
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:33:50+02:00";3.131
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:34:00+02:00";3.132
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:34:10+02:00";3.132
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:34:20+02:00";3.132
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:34:30+02:00";3.133
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:34:40+02:00";3.136
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:34:50+02:00";3.141
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:35:00+02:00";3.144
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:35:10+02:00";3.153
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:35:20+02:00";3.159
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:35:30+02:00";3.165
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:35:40+02:00";3.172
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:35:50+02:00";3.177
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:36:00+02:00";3.182
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:36:10+02:00";3.191
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:36:20+02:00";3.196
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:36:30+02:00";3.202
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:36:40+02:00";3.21
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:36:50+02:00";3.215
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:37:00+02:00";3.219
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:37:10+02:00";3.226
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:37:20+02:00";3.233
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:37:30+02:00";3.24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:37:40+02:00";3.244
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:37:50+02:00";3.253
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:38:00+02:00";3.415
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:38:10+02:00";3.272
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:38:20+02:00";3.273
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:38:30+02:00";3.276
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:38:40+02:00";3.282
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:38:50+02:00";3.291
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:39:00+02:00";3.297
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:39:10+02:00";3.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:39:20+02:00";3.308
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:39:30+02:00";3.316
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:39:40+02:00";3.322
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:39:50+02:00";3.327
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:40:00+02:00";3.334
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:40:10+02:00";3.34
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:40:20+02:00";3.347
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:40:30+02:00";3.352
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:40:40+02:00";3.359
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:40:50+02:00";3.362
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:41:00+02:00";3.369
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:41:10+02:00";3.379
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:41:20+02:00";3.382
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:41:30+02:00";3.391
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:41:40+02:00";3.397
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:41:50+02:00";3.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:32:00+02:00";2.847
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:32:10+02:00";2.847
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:32:20+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:32:30+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:32:40+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:32:50+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:33:00+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:33:10+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:33:20+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:33:30+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:33:40+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:33:50+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:34:00+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:34:10+02:00";2.847
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:34:20+02:00";2.847
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:34:30+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:34:40+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:34:50+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:35:00+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:35:10+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:35:20+02:00";2.847
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:35:30+02:00";2.847
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:35:40+02:00";2.847
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:35:50+02:00";2.847
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:36:00+02:00";2.848
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:36:10+02:00";2.848
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:36:20+02:00";2.848
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:36:30+02:00";2.848
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:36:40+02:00";2.848
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:36:50+02:00";2.848
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:37:00+02:00";2.848
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:37:10+02:00";2.848
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:37:20+02:00";2.848
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:37:30+02:00";2.849
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:37:40+02:00";2.849
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:37:50+02:00";2.848
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:38:00+02:00";2.848
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:38:10+02:00";2.848
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:38:20+02:00";2.849
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:38:30+02:00";2.848
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:38:40+02:00";2.849
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:38:50+02:00";2.85
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:39:00+02:00";2.85
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:39:10+02:00";2.85
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:39:20+02:00";2.85
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:39:30+02:00";2.85
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:39:40+02:00";2.85
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:39:50+02:00";2.85
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:40:00+02:00";2.85
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:40:10+02:00";2.851
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:40:20+02:00";2.852
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:40:30+02:00";2.853
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:40:40+02:00";2.853
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:40:50+02:00";2.853
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:41:00+02:00";2.853
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:41:10+02:00";2.853
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:41:20+02:00";2.853
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:41:30+02:00";2.853
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:41:40+02:00";2.853
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:41:50+02:00";2.852

==> perf_analysis/config2/1topic_1000ns_v2/grafana_data_export-6.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:32:10+02:00";1.47
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:32:20+02:00";1.63
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:32:30+02:00";1.61
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:32:40+02:00";1.52
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:32:50+02:00";1.44
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:33:00+02:00";1.29
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:33:10+02:00";1.57
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:33:20+02:00";2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:33:30+02:00";2.17
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:33:40+02:00";2.07
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:33:50+02:00";2.14
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:34:00+02:00";2.03
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:34:10+02:00";2.03
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:34:20+02:00";2.02
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:34:30+02:00";2.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:34:40+02:00";2.59
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:34:50+02:00";2.19
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:35:00+02:00";2.02
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:35:10+02:00";1.78
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:35:20+02:00";1.75
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:35:30+02:00";1.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:35:40+02:00";1.82
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:35:50+02:00";1.85
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:36:00+02:00";1.64
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:36:10+02:00";1.86
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:36:20+02:00";2.04
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:36:30+02:00";1.95
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:36:40+02:00";1.89
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:36:50+02:00";1.84
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:37:00+02:00";1.56
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:37:10+02:00";1.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:37:20+02:00";1.52
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:37:30+02:00";1.66
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:37:40+02:00";1.56
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:37:50+02:00";1.46
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:38:00+02:00";1.55
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:38:10+02:00";1.53
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:38:20+02:00";1.53
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:38:30+02:00";1.44
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:38:40+02:00";1.22
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:38:50+02:00";1.26
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:39:00+02:00";1.45
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:39:10+02:00";1.38
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:39:20+02:00";1.57
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:39:30+02:00";1.32
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:39:40+02:00";1.42
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:39:50+02:00";1.58
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:40:00+02:00";1.49
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:40:10+02:00";1.26
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:40:20+02:00";1.46
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:40:30+02:00";1.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:40:40+02:00";2.05
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:40:50+02:00";1.89
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:41:00+02:00";2.22
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:41:10+02:00";2.25
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:41:20+02:00";1.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:41:30+02:00";1.61
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:41:40+02:00";1.44
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:41:50+02:00";1.21
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:42:00+02:00";1.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:32:10+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:32:20+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:32:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:32:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:32:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:33:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:33:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:33:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:33:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:33:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:33:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:34:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:34:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:34:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:34:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:34:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:34:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:35:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:35:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:35:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:35:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:35:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:35:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:36:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:36:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:36:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:36:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:36:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:36:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:37:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:37:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:37:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:37:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:37:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:37:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:38:00+02:00";0.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:38:10+02:00";0.31
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:38:20+02:00";0.26
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:38:30+02:00";0.22
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:38:40+02:00";0.18
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:38:50+02:00";0.16
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:39:00+02:00";0.13
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:39:10+02:00";0.11
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:39:20+02:00";0.09
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:39:30+02:00";0.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:39:40+02:00";0.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:39:50+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:40:00+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:40:10+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:40:20+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:40:30+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:40:40+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:40:50+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:41:00+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:41:10+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:41:20+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:41:30+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:41:40+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:41:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:42:00+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:32:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:32:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:32:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:32:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:32:50+02:00";0.08
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:33:00+02:00";0.07
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:33:10+02:00";0.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:33:20+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:33:30+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:33:40+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:33:50+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:34:00+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:34:10+02:00";0.26
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:34:20+02:00";0.51
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:34:30+02:00";0.43
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:34:40+02:00";0.37
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:34:50+02:00";0.31
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:35:00+02:00";0.34
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:35:10+02:00";0.28
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:35:20+02:00";0.24
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:35:30+02:00";0.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:35:40+02:00";0.17
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:35:50+02:00";0.14
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:36:00+02:00";0.12
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:36:10+02:00";0.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:36:20+02:00";0.09
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:36:30+02:00";0.07
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:36:40+02:00";0.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:36:50+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:37:00+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:37:10+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:37:20+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:37:30+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:37:40+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:37:50+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:38:00+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:38:10+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:38:20+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:38:30+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:38:40+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:38:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:39:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:39:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:39:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:39:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:39:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:39:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:40:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:40:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:40:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:40:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:40:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:40:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:41:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:41:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:41:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:41:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:41:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:41:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:42:00+02:00";null

==> perf_analysis/config2/1topic_1000ns_v2/grafana_data_export-7.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:32:10+02:00";33.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:32:20+02:00";37.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:32:30+02:00";30.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:32:40+02:00";32.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:32:50+02:00";33
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:33:00+02:00";43.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:33:10+02:00";41.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:33:20+02:00";35.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:33:30+02:00";34.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:33:40+02:00";30.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:33:50+02:00";36
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:34:00+02:00";39.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:34:10+02:00";42.198
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:34:20+02:00";40.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:34:30+02:00";41.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:34:40+02:00";29.801
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:34:50+02:00";38.299
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:35:00+02:00";36.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:35:10+02:00";43.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:35:20+02:00";37.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:35:30+02:00";40.299
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:35:40+02:00";37.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:35:50+02:00";31.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:36:00+02:00";32.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:36:10+02:00";43.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:36:20+02:00";35.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:36:30+02:00";33.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:36:40+02:00";34.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:36:50+02:00";30.799
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:37:00+02:00";31.901
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:37:10+02:00";38.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:37:20+02:00";38.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:37:30+02:00";30.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:37:40+02:00";36.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:37:50+02:00";33.199
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:38:00+02:00";32.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:38:10+02:00";37.799
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:38:20+02:00";35.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:38:30+02:00";35.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:38:40+02:00";33.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:38:50+02:00";36.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:39:00+02:00";34.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:39:10+02:00";40.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:39:20+02:00";37.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:39:30+02:00";37.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:39:40+02:00";32.299
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:39:50+02:00";39.599
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:40:00+02:00";38.301
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:40:10+02:00";32.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:40:20+02:00";38
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:40:30+02:00";41.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:40:40+02:00";33.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:40:50+02:00";33.801
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:41:00+02:00";38.799
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:41:10+02:00";37.901
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:41:20+02:00";35.997
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:41:30+02:00";31.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:41:40+02:00";35.402
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:41:50+02:00";32.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:42:00+02:00";36.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:32:10+02:00";32.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:32:20+02:00";34.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:32:30+02:00";27.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:32:40+02:00";28.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:32:50+02:00";31.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:33:00+02:00";50
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:33:10+02:00";30.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:33:20+02:00";33.798
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:33:30+02:00";30.598
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:33:40+02:00";27.503
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:33:50+02:00";37.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:34:00+02:00";42.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:34:10+02:00";36.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:34:20+02:00";39.097
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:34:30+02:00";38.403
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:34:40+02:00";31.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:34:50+02:00";37.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:35:00+02:00";36
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:35:10+02:00";40.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:35:20+02:00";38.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:35:30+02:00";38.999
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:35:40+02:00";29.601
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:35:50+02:00";31.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:36:00+02:00";30.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:36:10+02:00";43.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:36:20+02:00";34
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:36:30+02:00";32.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:36:40+02:00";31.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:36:50+02:00";29.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:37:00+02:00";30.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:37:10+02:00";40
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:37:20+02:00";36.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:37:30+02:00";29.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:37:40+02:00";34.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:37:50+02:00";30.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:38:00+02:00";33.199
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:38:10+02:00";39.101
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:38:20+02:00";34.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:38:30+02:00";30.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:38:40+02:00";34.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:38:50+02:00";31
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:39:00+02:00";35.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:39:10+02:00";41.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:39:20+02:00";31.399
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:39:30+02:00";32.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:39:40+02:00";29.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:39:50+02:00";39.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:40:00+02:00";34.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:40:10+02:00";35.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:40:20+02:00";35.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:40:30+02:00";39.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:40:40+02:00";29.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:40:50+02:00";34.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:41:00+02:00";35.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:41:10+02:00";35
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:41:20+02:00";33.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:41:30+02:00";32.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:41:40+02:00";34.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:41:50+02:00";30.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:42:00+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:32:10+02:00";34.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:32:20+02:00";30.398
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:32:30+02:00";28.102
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:32:40+02:00";27.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:32:50+02:00";33.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:33:00+02:00";47.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:33:10+02:00";31.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:33:20+02:00";33.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:33:30+02:00";30.699
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:33:40+02:00";28.301
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:33:50+02:00";36.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:34:00+02:00";41.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:34:10+02:00";36.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:34:20+02:00";37.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:34:30+02:00";36.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:34:40+02:00";28.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:34:50+02:00";34.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:35:00+02:00";35.599
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:35:10+02:00";37.401
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:35:20+02:00";39.499
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:35:30+02:00";38.199
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:35:40+02:00";28.401
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:35:50+02:00";29.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:36:00+02:00";32.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:36:10+02:00";41.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:36:20+02:00";30.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:36:30+02:00";33.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:36:40+02:00";31.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:36:50+02:00";28.597
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:37:00+02:00";30.703
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:37:10+02:00";39.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:37:20+02:00";35.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:37:30+02:00";29.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:37:40+02:00";35.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:37:50+02:00";29.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:38:00+02:00";31.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:38:10+02:00";35.599
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:38:20+02:00";34
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:38:30+02:00";29.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:38:40+02:00";36
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:38:50+02:00";30.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:39:00+02:00";37
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:39:10+02:00";39.897
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:39:20+02:00";31.802
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:39:30+02:00";31.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:39:40+02:00";29.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:39:50+02:00";39.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:40:00+02:00";30.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:40:10+02:00";35.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:40:20+02:00";35.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:40:30+02:00";37.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:40:40+02:00";29.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:40:50+02:00";33
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:41:00+02:00";35.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:41:10+02:00";35.101
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:41:20+02:00";32.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:41:30+02:00";30.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:41:40+02:00";31.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:41:50+02:00";31.298
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:42:00+02:00";null

==> perf_analysis/config2/1topic_1000ns_v2/grafana_data_export-8.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:32:10+02:00";24.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:32:20+02:00";22.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:32:30+02:00";22.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:32:40+02:00";23.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:32:50+02:00";24
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:33:00+02:00";21.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:33:10+02:00";23.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:33:20+02:00";23
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:33:30+02:00";22.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:33:40+02:00";21.901
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:33:50+02:00";23.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:34:00+02:00";23.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:34:10+02:00";23.399
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:34:20+02:00";22.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:34:30+02:00";21.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:34:40+02:00";21.301
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:34:50+02:00";24.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:35:00+02:00";22.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:35:10+02:00";24.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:35:20+02:00";21.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:35:30+02:00";21.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:35:40+02:00";23.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:35:50+02:00";22.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:36:00+02:00";21.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:36:10+02:00";25
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:36:20+02:00";22.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:36:30+02:00";21.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:36:40+02:00";22
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:36:50+02:00";21.999
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:37:00+02:00";21.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:37:10+02:00";24.199
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:37:20+02:00";22.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:37:30+02:00";21.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:37:40+02:00";22.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:37:50+02:00";22.399
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:38:00+02:00";22.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:38:10+02:00";25.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:38:20+02:00";22.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:38:30+02:00";22.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:38:40+02:00";22.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:38:50+02:00";23
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:39:00+02:00";22.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:39:10+02:00";24.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:39:20+02:00";22.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:39:30+02:00";23
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:39:40+02:00";23.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:39:50+02:00";22.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:40:00+02:00";23.201
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:40:10+02:00";23.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:40:20+02:00";23.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:40:30+02:00";20.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:40:40+02:00";22.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:40:50+02:00";22.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:41:00+02:00";23.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:41:10+02:00";24.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:41:20+02:00";21.998
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:41:30+02:00";21.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:41:40+02:00";20.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:41:50+02:00";21.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:42:00+02:00";22.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:32:10+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:32:20+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:32:30+02:00";23.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:32:40+02:00";23.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:32:50+02:00";24.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:33:00+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:33:10+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:33:20+02:00";23.799
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:33:30+02:00";24.599
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:33:40+02:00";22.302
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:33:50+02:00";25.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:34:00+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:34:10+02:00";25.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:34:20+02:00";24.298
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:34:30+02:00";24.202
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:34:40+02:00";27.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:34:50+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:35:00+02:00";25.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:35:10+02:00";26.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:35:20+02:00";23.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:35:30+02:00";24.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:35:40+02:00";23.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:35:50+02:00";25
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:36:00+02:00";23.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:36:10+02:00";26.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:36:20+02:00";25.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:36:30+02:00";23.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:36:40+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:36:50+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:37:00+02:00";23.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:37:10+02:00";26.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:37:20+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:37:30+02:00";24.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:37:40+02:00";23.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:37:50+02:00";24.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:38:00+02:00";26.699
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:38:10+02:00";30.001
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:38:20+02:00";23.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:38:30+02:00";23.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:38:40+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:38:50+02:00";24.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:39:00+02:00";23.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:39:10+02:00";25.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:39:20+02:00";24.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:39:30+02:00";23.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:39:40+02:00";23.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:39:50+02:00";23.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:40:00+02:00";26.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:40:10+02:00";25.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:40:20+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:40:30+02:00";24.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:40:40+02:00";23.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:40:50+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:41:00+02:00";23.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:41:10+02:00";25.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:41:20+02:00";23.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:41:30+02:00";24.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:41:40+02:00";23.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:41:50+02:00";22.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:42:00+02:00";23.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:32:10+02:00";23
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:32:20+02:00";18.999
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:32:30+02:00";20.901
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:32:40+02:00";19.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:32:50+02:00";22.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:33:00+02:00";20
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:33:10+02:00";22.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:33:20+02:00";21.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:33:30+02:00";22.499
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:33:40+02:00";20.701
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:33:50+02:00";20.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:34:00+02:00";21.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:34:10+02:00";22.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:34:20+02:00";19.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:34:30+02:00";21
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:34:40+02:00";21.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:34:50+02:00";19.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:35:00+02:00";20.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:35:10+02:00";21.401
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:35:20+02:00";21.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:35:30+02:00";20.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:35:40+02:00";20.301
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:35:50+02:00";20.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:36:00+02:00";21.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:36:10+02:00";22.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:36:20+02:00";20.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:36:30+02:00";21.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:36:40+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:36:50+02:00";20.498
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:37:00+02:00";21.402
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:37:10+02:00";22.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:37:20+02:00";21.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:37:30+02:00";21.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:37:40+02:00";21.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:37:50+02:00";20.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:38:00+02:00";20.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:38:10+02:00";23.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:38:20+02:00";20.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:38:30+02:00";20.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:38:40+02:00";22.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:38:50+02:00";21.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:39:00+02:00";21.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:39:10+02:00";23.198
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:39:20+02:00";20.801
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:39:30+02:00";20.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:39:40+02:00";20.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:39:50+02:00";20.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:40:00+02:00";20.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:40:10+02:00";22.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:40:20+02:00";21.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:40:30+02:00";21.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:40:40+02:00";20.799
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:40:50+02:00";20.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:41:00+02:00";19.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:41:10+02:00";23.201
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:41:20+02:00";20.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:41:30+02:00";19.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:41:40+02:00";19.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:41:50+02:00";20.799
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:42:00+02:00";18.901

==> perf_analysis/config2/1topic_1ns/grafana_data_export-2.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:33:00+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:33:10+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:33:20+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:33:30+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:33:40+02:00";16,267.812
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:33:50+02:00";48,048.811
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:34:00+02:00";78,247.063
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:34:10+02:00";106,187.895
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:34:20+02:00";129,330.81
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:34:30+02:00";148,239.691
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:34:40+02:00";164,461.57
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:34:50+02:00";179,753.267
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:35:00+02:00";190,490.792
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:35:10+02:00";199,508.84
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:35:20+02:00";208,107.105
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:35:30+02:00";215,742.706
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:35:40+02:00";220,841.41
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:35:50+02:00";226,657.472
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:36:00+02:00";229,944.966
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:36:10+02:00";232,994.398
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:36:20+02:00";235,142.338
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:36:30+02:00";236,491.664
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:36:40+02:00";238,344.977
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:36:50+02:00";240,263.653
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:37:00+02:00";243,244.747
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:37:10+02:00";245,352.06
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:37:20+02:00";245,986.209
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:37:30+02:00";246,711.117
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:37:40+02:00";247,773.131
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:37:50+02:00";247,706.98
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:38:00+02:00";248,467.756
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:38:10+02:00";247,759.674
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:38:20+02:00";248,209.31
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:38:30+02:00";248,865.53
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:38:40+02:00";248,390.423
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:38:50+02:00";249,092.684
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:39:00+02:00";249,832.439
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:39:10+02:00";249,799.791
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:39:20+02:00";249,173.865
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:39:30+02:00";250,068.166
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:39:40+02:00";250,571.579
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:39:50+02:00";250,277.465
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:40:00+02:00";250,874.276
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:40:10+02:00";251,515.193
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:40:20+02:00";253,892.102
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:40:30+02:00";253,932.714
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:40:40+02:00";253,359.594
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:40:50+02:00";254,131.85
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:41:00+02:00";254,103.521
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:41:10+02:00";253,445.25
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:41:20+02:00";253,639.602
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:41:30+02:00";253,720.087
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:41:40+02:00";253,888.345
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:41:50+02:00";254,387.751
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:42:00+02:00";254,438.519
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:42:10+02:00";254,663.981
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:42:20+02:00";254,703.737
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:42:30+02:00";253,805.893
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:42:40+02:00";253,483.072
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:42:50+02:00";250,228.937
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:43:00+02:00";250,145.111
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:43:10+02:00";250,638.618
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:43:20+02:00";252,006.899
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:43:30+02:00";253,239.171
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:43:40+02:00";228,106.401
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:43:50+02:00";193,087.899
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:44:00+02:00";163,445.378
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:44:10+02:00";138,353.526
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:44:20+02:00";117,113.731
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:44:30+02:00";99,134.633
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:44:40+02:00";83,915.655
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:44:50+02:00";71,033.069
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:45:00+02:00";60,128.194
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:45:10+02:00";50,897.418
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:45:20+02:00";43,083.734
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:45:30+02:00";36,469.593
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:45:40+02:00";30,870.844
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:45:50+02:00";26,131.606
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:46:00+02:00";22,119.927
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:46:10+02:00";18,724.114
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:46:20+02:00";15,849.62
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:46:30+02:00";13,416.414
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:46:40+02:00";11,356.749
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:46:50+02:00";9,613.28
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:47:00+02:00";8,137.466
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:47:10+02:00";6,888.216
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:47:20+02:00";5,830.749
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:47:30+02:00";4,935.623
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:47:40+02:00";4,177.914
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:47:50+02:00";3,843.867
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:33:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:33:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:33:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:33:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:33:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:33:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:34:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:34:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:34:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:34:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:34:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:34:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:35:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:35:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:35:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:35:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:35:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:35:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:36:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:36:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:36:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:36:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:36:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:36:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:37:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:37:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:37:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:37:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:37:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:37:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:38:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:38:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:38:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:38:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:38:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:38:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:39:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:39:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:39:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:39:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:39:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:39:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:40:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:40:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:40:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:40:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:40:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:40:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:41:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:41:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:41:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:41:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:41:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:41:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:42:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:42:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:42:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:42:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:42:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:42:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:43:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:43:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:43:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:43:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:43:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:43:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:44:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:44:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:44:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:44:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:44:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:44:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:45:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:45:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:45:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:45:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:45:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:45:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:46:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:46:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:46:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:46:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:46:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:46:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:47:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:47:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:47:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:47:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:47:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:47:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:33:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:33:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:33:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:33:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:33:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:33:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:34:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:34:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:34:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:34:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:34:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:34:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:35:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:35:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:35:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:35:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:35:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:35:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:36:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:36:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:36:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:36:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:36:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:36:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:37:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:37:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:37:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:37:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:37:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:37:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:38:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:38:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:38:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:38:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:38:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:38:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:39:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:39:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:39:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:39:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:39:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:39:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:40:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:40:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:40:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:40:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:40:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:40:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:41:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:41:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:41:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:41:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:41:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:41:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:42:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:42:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:42:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:42:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:42:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:42:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:43:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:43:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:43:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:43:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:43:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:43:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:44:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:44:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:44:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:44:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:44:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:44:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:45:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:45:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:45:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:45:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:45:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:45:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:46:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:46:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:46:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:46:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:46:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:46:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:47:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:47:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:47:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:47:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:47:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:47:50+02:00";0

==> perf_analysis/config2/1topic_1ns/grafana_data_export-3.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:33:10+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:33:20+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:33:30+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:33:40+02:00";3,487,054.479
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:33:50+02:00";10,366,075.011
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:34:00+02:00";16,894,035.541
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:34:10+02:00";22,932,463.854
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:34:20+02:00";27,947,368.981
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:34:30+02:00";32,070,806.694
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:34:40+02:00";35,607,352.481
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:34:50+02:00";38,934,360.402
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:35:00+02:00";41,278,036.361
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:35:10+02:00";43,247,420.883
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:35:20+02:00";45,122,514.499
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:35:30+02:00";46,786,335.848
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:35:40+02:00";47,900,175.059
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:35:50+02:00";49,164,414.922
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:36:00+02:00";49,885,298.01
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:36:10+02:00";50,551,250.482
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:36:20+02:00";51,021,771.084
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:36:30+02:00";51,320,529.123
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:36:40+02:00";51,725,914.552
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:36:50+02:00";52,143,024.833
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:37:00+02:00";52,791,056.385
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:37:10+02:00";53,249,039.464
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:37:20+02:00";53,388,706.4
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:37:30+02:00";53,548,278.973
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:37:40+02:00";53,778,887.379
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:37:50+02:00";53,767,287.651
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:38:00+02:00";53,933,049.167
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:38:10+02:00";53,781,679.829
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:38:20+02:00";53,877,954.943
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:38:30+02:00";54,020,192.795
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:38:40+02:00";53,915,328.029
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:38:50+02:00";54,066,252.11
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:39:00+02:00";54,226,682.657
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:39:10+02:00";54,220,119.558
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:39:20+02:00";54,081,719.826
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:39:30+02:00";54,274,672.634
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:39:40+02:00";54,384,147.222
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:39:50+02:00";54,323,433.539
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:40:00+02:00";54,451,056.446
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:40:10+02:00";54,591,551.137
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:40:20+02:00";55,127,389.075
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:40:30+02:00";55,171,898.619
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:40:40+02:00";55,077,975.896
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:40:50+02:00";55,271,915.037
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:41:00+02:00";55,289,309.659
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:41:10+02:00";55,163,740.928
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:41:20+02:00";55,223,057.114
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:41:30+02:00";55,254,070.944
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:41:40+02:00";55,300,587.01
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:41:50+02:00";55,418,047.619
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:42:00+02:00";55,437,000.844
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:42:10+02:00";55,490,905.03
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:42:20+02:00";55,503,956.955
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:42:30+02:00";55,313,497.666
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:42:40+02:00";55,246,717.281
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:42:50+02:00";54,540,045.781
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:43:00+02:00";54,525,227.095
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:43:10+02:00";54,635,554.452
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:43:20+02:00";54,934,586.202
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:43:30+02:00";55,203,201.336
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:43:40+02:00";49,725,271.326
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:43:50+02:00";42,091,533.443
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:44:00+02:00";35,629,713.832
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:44:10+02:00";30,159,901.622
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:44:20+02:00";25,529,805.547
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:44:30+02:00";21,610,513.836
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:44:40+02:00";18,292,905.028
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:44:50+02:00";15,484,609.801
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:45:00+02:00";13,107,439.214
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:45:10+02:00";11,095,207.754
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:45:20+02:00";9,391,890.598
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:45:30+02:00";7,950,063.753
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:45:40+02:00";6,729,583.679
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:45:50+02:00";5,696,469.6
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:46:00+02:00";4,821,957.413
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:46:10+02:00";4,081,698.828
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:46:20+02:00";3,455,083.465
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:46:30+02:00";2,924,665.011
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:46:40+02:00";2,475,675.483
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:46:50+02:00";2,095,614.053
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:47:00+02:00";1,773,898.998
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:47:10+02:00";1,501,573.084
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:47:20+02:00";1,271,054.174
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:47:30+02:00";1,075,924.13
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:47:40+02:00";910,750.113
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:47:50+02:00";770,933.327
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:48:00+02:00";null
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:33:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:33:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:33:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:33:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:33:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:34:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:34:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:34:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:34:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:34:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:34:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:35:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:35:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:35:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:35:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:35:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:35:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:36:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:36:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:36:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:36:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:36:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:36:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:37:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:37:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:37:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:37:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:37:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:37:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:38:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:38:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:38:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:38:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:38:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:38:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:39:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:39:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:39:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:39:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:39:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:39:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:40:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:40:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:40:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:40:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:40:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:40:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:41:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:41:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:41:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:41:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:41:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:41:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:42:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:42:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:42:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:42:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:42:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:42:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:43:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:43:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:43:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:43:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:43:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:43:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:44:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:44:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:44:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:44:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:44:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:44:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:45:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:45:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:45:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:45:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:45:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:45:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:46:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:46:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:46:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:46:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:46:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:46:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:47:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:47:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:47:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:47:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:47:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:47:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:48:00+02:00";null
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:33:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:33:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:33:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:33:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:33:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:34:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:34:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:34:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:34:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:34:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:34:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:35:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:35:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:35:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:35:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:35:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:35:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:36:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:36:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:36:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:36:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:36:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:36:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:37:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:37:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:37:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:37:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:37:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:37:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:38:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:38:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:38:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:38:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:38:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:38:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:39:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:39:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:39:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:39:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:39:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:39:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:40:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:40:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:40:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:40:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:40:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:40:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:41:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:41:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:41:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:41:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:41:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:41:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:42:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:42:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:42:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:42:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:42:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:42:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:43:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:43:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:43:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:43:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:43:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:43:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:44:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:44:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:44:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:44:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:44:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:44:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:45:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:45:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:45:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:45:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:45:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:45:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:46:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:46:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:46:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:46:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:46:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:46:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:47:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:47:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:47:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:47:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:47:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:47:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:48:00+02:00";null

==> perf_analysis/config2/1topic_1ns/grafana_data_export-4.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:33:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:33:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:33:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:33:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:33:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:34:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:34:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:34:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:34:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:34:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:34:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:35:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:35:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:35:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:35:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:35:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:35:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:36:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:36:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:36:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:36:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:36:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:36:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:37:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:37:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:37:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:37:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:37:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:37:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:38:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:38:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:38:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:38:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:38:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:38:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:39:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:39:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:39:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:39:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:39:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:39:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:40:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:40:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:40:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:40:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:40:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:40:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:41:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:41:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:41:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:41:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:41:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:41:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:42:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:42:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:42:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:42:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:42:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:42:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:43:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:43:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:43:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:43:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:43:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:43:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:44:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:44:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:44:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:44:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:44:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:44:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:45:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:45:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:45:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:45:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:45:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:45:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:46:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:46:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:46:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:46:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:46:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:46:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:47:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:47:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:47:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:47:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:47:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:47:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:48:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:33:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:33:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:33:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:33:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:33:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:34:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:34:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:34:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:34:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:34:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:34:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:35:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:35:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:35:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:35:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:35:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:35:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:36:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:36:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:36:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:36:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:36:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:36:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:37:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:37:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:37:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:37:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:37:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:37:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:38:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:38:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:38:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:38:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:38:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:38:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:39:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:39:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:39:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:39:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:39:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:39:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:40:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:40:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:40:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:40:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:40:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:40:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:41:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:41:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:41:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:41:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:41:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:41:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:42:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:42:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:42:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:42:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:42:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:42:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:43:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:43:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:43:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:43:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:43:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:43:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:44:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:44:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:44:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:44:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:44:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:44:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:45:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:45:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:45:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:45:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:45:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:45:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:46:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:46:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:46:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:46:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:46:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:46:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:47:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:47:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:47:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:47:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:47:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:47:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:48:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:33:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:33:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:33:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:33:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:33:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:34:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:34:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:34:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:34:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:34:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:34:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:35:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:35:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:35:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:35:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:35:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:35:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:36:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:36:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:36:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:36:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:36:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:36:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:37:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:37:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:37:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:37:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:37:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:37:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:38:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:38:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:38:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:38:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:38:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:38:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:39:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:39:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:39:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:39:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:39:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:39:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:40:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:40:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:40:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:40:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:40:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:40:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:41:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:41:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:41:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:41:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:41:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:41:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:42:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:42:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:42:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:42:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:42:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:42:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:43:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:43:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:43:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:43:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:43:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:43:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:44:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:44:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:44:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:44:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:44:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:44:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:45:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:45:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:45:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:45:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:45:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:45:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:46:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:46:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:46:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:46:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:46:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:46:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:47:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:47:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:47:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:47:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:47:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:47:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:48:00+02:00";0

==> perf_analysis/config2/1topic_1ns/grafana_data_export-5.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:33:10+02:00";4.828
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:33:20+02:00";6.968
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:33:30+02:00";4.843
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:33:40+02:00";9.515
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:33:50+02:00";14.547
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:34:00+02:00";14.931
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:34:10+02:00";14.509
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:34:20+02:00";14.18
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:34:30+02:00";13.795
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:34:40+02:00";13.41
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:34:50+02:00";13.209
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:35:00+02:00";13.123
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:35:10+02:00";13.113
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:35:20+02:00";13.109
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:35:30+02:00";13.105
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:35:40+02:00";13.106
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:35:50+02:00";13.105
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:36:00+02:00";13.104
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:36:10+02:00";13.104
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:36:20+02:00";13.104
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:36:30+02:00";13.105
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:36:40+02:00";13.103
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:36:50+02:00";13.105
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:37:00+02:00";13.105
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:37:10+02:00";13.105
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:37:20+02:00";13.105
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:37:30+02:00";13.106
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:37:40+02:00";13.106
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:37:50+02:00";13.107
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:38:00+02:00";13.107
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:38:10+02:00";13.108
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:38:20+02:00";13.109
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:38:30+02:00";13.108
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:38:40+02:00";13.112
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:38:50+02:00";13.11
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:39:00+02:00";13.112
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:39:10+02:00";13.111
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:39:20+02:00";13.111
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:39:30+02:00";13.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:39:40+02:00";13.098
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:39:50+02:00";13.094
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:40:00+02:00";13.095
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:40:10+02:00";13.094
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:40:20+02:00";13.092
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:40:30+02:00";13.093
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:40:40+02:00";13.091
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:40:50+02:00";13.092
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:41:00+02:00";13.092
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:41:10+02:00";13.091
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:41:20+02:00";13.09
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:41:30+02:00";13.093
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:41:40+02:00";13.092
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:41:50+02:00";13.094
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:42:00+02:00";13.096
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:42:10+02:00";13.096
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:42:20+02:00";13.095
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:42:30+02:00";13.094
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:42:40+02:00";13.103
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:42:50+02:00";13.105
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:43:00+02:00";13.108
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:43:10+02:00";13.106
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:43:20+02:00";13.107
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:43:30+02:00";13.105
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:43:40+02:00";6.094
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:43:50+02:00";6.094
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:44:00+02:00";6.094
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:44:10+02:00";6.093
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:44:20+02:00";6.093
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:44:30+02:00";6.094
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:44:40+02:00";6.094
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:44:50+02:00";6.094
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:45:00+02:00";6.094
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:45:10+02:00";6.093
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:45:20+02:00";6.093
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:45:30+02:00";6.093
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:45:40+02:00";6.093
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:45:50+02:00";6.093
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:46:00+02:00";6.093
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:46:10+02:00";6.094
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:46:20+02:00";6.094
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:46:30+02:00";6.094
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:46:40+02:00";6.093
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:46:50+02:00";6.093
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:47:00+02:00";6.093
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:47:10+02:00";6.093
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:47:20+02:00";6.094
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:47:30+02:00";6.094
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:47:40+02:00";6.094
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:47:50+02:00";6.094
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:48:00+02:00";6.094
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:33:10+02:00";3.361
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:33:20+02:00";3.366
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:33:30+02:00";3.426
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:33:40+02:00";3.457
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:33:50+02:00";3.451
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:34:00+02:00";3.455
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:34:10+02:00";3.458
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:34:20+02:00";3.467
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:34:30+02:00";3.473
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:34:40+02:00";3.479
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:34:50+02:00";3.485
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:35:00+02:00";3.491
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:35:10+02:00";3.496
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:35:20+02:00";3.502
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:35:30+02:00";3.507
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:35:40+02:00";3.513
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:35:50+02:00";3.519
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:36:00+02:00";3.524
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:36:10+02:00";3.53
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:36:20+02:00";3.535
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:36:30+02:00";3.541
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:36:40+02:00";3.547
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:36:50+02:00";3.553
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:37:00+02:00";3.559
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:37:10+02:00";3.562
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:37:20+02:00";3.569
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:37:30+02:00";3.575
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:37:40+02:00";3.581
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:37:50+02:00";3.586
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:38:00+02:00";3.747
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:38:10+02:00";3.606
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:38:20+02:00";3.608
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:38:30+02:00";3.613
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:38:40+02:00";3.617
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:38:50+02:00";3.623
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:39:00+02:00";3.628
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:39:10+02:00";3.633
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:39:20+02:00";3.64
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:39:30+02:00";3.644
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:39:40+02:00";3.65
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:39:50+02:00";3.656
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:40:00+02:00";3.661
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:40:10+02:00";3.665
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:40:20+02:00";3.672
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:40:30+02:00";3.678
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:40:40+02:00";3.683
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:40:50+02:00";3.69
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:41:00+02:00";3.695
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:41:10+02:00";3.701
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:41:20+02:00";3.705
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:41:30+02:00";3.713
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:41:40+02:00";3.718
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:41:50+02:00";3.721
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:42:00+02:00";3.729
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:42:10+02:00";3.735
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:42:20+02:00";3.74
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:42:30+02:00";3.747
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:42:40+02:00";3.751
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:42:50+02:00";3.758
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:43:00+02:00";3.764
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:43:10+02:00";3.768
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:43:20+02:00";3.775
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:43:30+02:00";3.781
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:43:40+02:00";3.786
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:43:50+02:00";3.792
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:44:00+02:00";3.798
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:44:10+02:00";3.801
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:44:20+02:00";3.81
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:44:30+02:00";3.815
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:44:40+02:00";3.821
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:44:50+02:00";3.827
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:45:00+02:00";3.833
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:45:10+02:00";3.839
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:45:20+02:00";3.845
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:45:30+02:00";3.849
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:45:40+02:00";3.855
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:45:50+02:00";3.861
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:46:00+02:00";3.863
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:46:10+02:00";3.872
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:46:20+02:00";3.878
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:46:30+02:00";3.883
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:46:40+02:00";3.888
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:46:50+02:00";3.895
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:47:00+02:00";3.899
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:47:10+02:00";3.906
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:47:20+02:00";3.912
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:47:30+02:00";3.916
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:47:40+02:00";3.922
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:47:50+02:00";3.926
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:48:00+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:33:10+02:00";2.746
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:33:20+02:00";2.746
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:33:30+02:00";2.802
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:33:40+02:00";2.802
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:33:50+02:00";2.803
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:34:00+02:00";2.803
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:34:10+02:00";2.803
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:34:20+02:00";2.811
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:34:30+02:00";2.812
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:34:40+02:00";2.812
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:34:50+02:00";2.812
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:35:00+02:00";2.812
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:35:10+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:35:20+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:35:30+02:00";2.814
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:35:40+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:35:50+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:36:00+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:36:10+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:36:20+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:36:30+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:36:40+02:00";2.812
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:36:50+02:00";2.812
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:37:00+02:00";2.812
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:37:10+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:37:20+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:37:30+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:37:40+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:37:50+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:38:00+02:00";2.812
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:38:10+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:38:20+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:38:30+02:00";2.814
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:38:40+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:38:50+02:00";2.814
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:39:00+02:00";2.814
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:39:10+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:39:20+02:00";2.812
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:39:30+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:39:40+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:39:50+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:40:00+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:40:10+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:40:20+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:40:30+02:00";2.812
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:40:40+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:40:50+02:00";2.812
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:41:00+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:41:10+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:41:20+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:41:30+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:41:40+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:41:50+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:42:00+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:42:10+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:42:20+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:42:30+02:00";2.812
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:42:40+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:42:50+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:43:00+02:00";2.814
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:43:10+02:00";2.814
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:43:20+02:00";2.814
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:43:30+02:00";2.814
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:43:40+02:00";2.815
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:43:50+02:00";2.815
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:44:00+02:00";2.815
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:44:10+02:00";2.815
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:44:20+02:00";2.815
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:44:30+02:00";2.815
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:44:40+02:00";2.815
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:44:50+02:00";2.816
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:45:00+02:00";2.816
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:45:10+02:00";2.816
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:45:20+02:00";2.816
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:45:30+02:00";2.817
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:45:40+02:00";2.817
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:45:50+02:00";2.817
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:46:00+02:00";2.817
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:46:10+02:00";2.817
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:46:20+02:00";2.817
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:46:30+02:00";2.817
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:46:40+02:00";2.817
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:46:50+02:00";2.817
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:47:00+02:00";2.817
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:47:10+02:00";2.816
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:47:20+02:00";2.817
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:47:30+02:00";2.816
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:47:40+02:00";2.816
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:47:50+02:00";2.816
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:48:00+02:00";null

==> perf_analysis/config2/1topic_1ns/grafana_data_export-6.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:33:20+02:00";0.97
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:33:30+02:00";0.97
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:33:40+02:00";1.54
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:33:50+02:00";1.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:34:00+02:00";1.49
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:34:10+02:00";1.33
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:34:20+02:00";1.59
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:34:30+02:00";1.73
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:34:40+02:00";1.62
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:34:50+02:00";1.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:35:00+02:00";1.51
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:35:10+02:00";1.74
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:35:20+02:00";1.78
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:35:30+02:00";1.82
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:35:40+02:00";1.78
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:35:50+02:00";1.81
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:36:00+02:00";1.85
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:36:10+02:00";1.72
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:36:20+02:00";1.69
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:36:30+02:00";1.73
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:36:40+02:00";1.63
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:36:50+02:00";1.91
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:37:00+02:00";1.99
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:37:10+02:00";1.84
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:37:20+02:00";1.78
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:37:30+02:00";1.81
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:37:40+02:00";1.92
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:37:50+02:00";1.87
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:38:00+02:00";1.87
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:38:10+02:00";1.75
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:38:20+02:00";1.79
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:38:30+02:00";1.52
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:38:40+02:00";1.63
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:38:50+02:00";1.54
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:39:00+02:00";1.61
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:39:10+02:00";1.58
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:39:20+02:00";1.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:39:30+02:00";1.35
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:39:40+02:00";1.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:39:50+02:00";1.81
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:40:00+02:00";1.99
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:40:10+02:00";2.07
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:40:20+02:00";2.29
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:40:30+02:00";2.26
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:40:40+02:00";2.13
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:40:50+02:00";2.19
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:41:00+02:00";2.25
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:41:10+02:00";2.12
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:41:20+02:00";2.09
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:41:30+02:00";1.92
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:41:40+02:00";1.94
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:41:50+02:00";1.87
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:42:00+02:00";1.73
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:42:10+02:00";1.46
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:42:20+02:00";1.63
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:42:30+02:00";1.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:42:40+02:00";1.44
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:42:50+02:00";1.44
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:43:00+02:00";1.89
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:43:10+02:00";1.83
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:43:20+02:00";2.09
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:43:30+02:00";2.23
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:43:40+02:00";1.97
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:43:50+02:00";1.66
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:44:00+02:00";1.41
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:44:10+02:00";1.19
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:44:20+02:00";1.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:44:30+02:00";0.85
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:44:40+02:00";0.72
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:44:50+02:00";0.61
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:45:00+02:00";0.52
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:45:10+02:00";0.44
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:45:20+02:00";0.37
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:45:30+02:00";0.31
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:45:40+02:00";0.26
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:45:50+02:00";0.22
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:46:00+02:00";0.19
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:46:10+02:00";0.16
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:46:20+02:00";0.13
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:46:30+02:00";0.11
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:46:40+02:00";0.09
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:46:50+02:00";0.08
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:47:00+02:00";0.07
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:47:10+02:00";0.06
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:47:20+02:00";0.05
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:47:30+02:00";0.04
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:47:40+02:00";0.03
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:47:50+02:00";0.03
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:48:00+02:00";0.02
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:48:10+02:00";null
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:33:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:33:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:33:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:33:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:34:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:34:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:34:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:34:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:34:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:34:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:35:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:35:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:35:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:35:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:35:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:35:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:36:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:36:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:36:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:36:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:36:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:36:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:37:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:37:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:37:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:37:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:37:40+02:00";0.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:37:50+02:00";0.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:38:00+02:00";0.13
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:38:10+02:00";0.19
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:38:20+02:00";0.16
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:38:30+02:00";0.14
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:38:40+02:00";0.11
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:38:50+02:00";0.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:39:00+02:00";0.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:39:10+02:00";0.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:39:20+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:39:30+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:39:40+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:39:50+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:40:00+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:40:10+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:40:20+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:40:30+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:40:40+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:40:50+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:41:00+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:41:10+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:41:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:41:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:41:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:41:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:42:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:42:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:42:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:42:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:42:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:42:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:43:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:43:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:43:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:43:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:43:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:43:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:44:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:44:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:44:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:44:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:44:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:44:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:45:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:45:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:45:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:45:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:45:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:45:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:46:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:46:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:46:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:46:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:46:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:46:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:47:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:47:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:47:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:47:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:47:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:47:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:48:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:48:10+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:33:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:33:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:33:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:33:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:34:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:34:10+02:00";0.08
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:34:20+02:00";0.07
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:34:30+02:00";0.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:34:40+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:34:50+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:35:00+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:35:10+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:35:20+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:35:30+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:35:40+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:35:50+02:00";0.09
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:36:00+02:00";0.08
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:36:10+02:00";0.07
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:36:20+02:00";0.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:36:30+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:36:40+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:36:50+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:37:00+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:37:10+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:37:20+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:37:30+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:37:40+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:37:50+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:38:00+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:38:10+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:38:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:38:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:38:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:38:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:39:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:39:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:39:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:39:30+02:00";0.15
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:39:40+02:00";0.12
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:39:50+02:00";0.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:40:00+02:00";0.09
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:40:10+02:00";0.07
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:40:20+02:00";0.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:40:30+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:40:40+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:40:50+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:41:00+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:41:10+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:41:20+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:41:30+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:41:40+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:41:50+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:42:00+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:42:10+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:42:20+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:42:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:42:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:42:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:43:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:43:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:43:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:43:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:43:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:43:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:44:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:44:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:44:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:44:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:44:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:44:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:45:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:45:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:45:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:45:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:45:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:45:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:46:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:46:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:46:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:46:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:46:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:46:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:47:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:47:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:47:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:47:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:47:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:47:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:48:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:48:10+02:00";null

==> perf_analysis/config2/1topic_1ns/grafana_data_export-7.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:33:20+02:00";31.801
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:33:30+02:00";59.698
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:33:40+02:00";47.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:33:50+02:00";38.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:34:00+02:00";44.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:34:10+02:00";37.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:34:20+02:00";38.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:34:30+02:00";33.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:34:40+02:00";43.399
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:34:50+02:00";34.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:35:00+02:00";37.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:35:10+02:00";35.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:35:20+02:00";41.797
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:35:30+02:00";31.203
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:35:40+02:00";34.201
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:35:50+02:00";34.299
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:36:00+02:00";39.196
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:36:10+02:00";41.202
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:36:20+02:00";46.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:36:30+02:00";35.352
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:36:40+02:00";35.349
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:36:50+02:00";33.897
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:37:00+02:00";32.65
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:37:10+02:00";36.061
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:37:20+02:00";44.891
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:37:30+02:00";40.898
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:37:40+02:00";31.702
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:37:50+02:00";34.499
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:38:00+02:00";33.304
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:38:10+02:00";39
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:38:20+02:00";36.596
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:38:30+02:00";38.105
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:38:40+02:00";33.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:38:50+02:00";32.802
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:39:00+02:00";33.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:39:10+02:00";38.999
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:39:20+02:00";36.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:39:30+02:00";35.599
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:39:40+02:00";43.802
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:39:50+02:00";33.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:40:00+02:00";32.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:40:10+02:00";38.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:40:20+02:00";36.499
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:40:30+02:00";33.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:40:40+02:00";38.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:40:50+02:00";40.102
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:41:00+02:00";34.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:41:10+02:00";45.695
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:41:20+02:00";41.204
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:41:30+02:00";36.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:41:40+02:00";42.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:41:50+02:00";38.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:42:00+02:00";30.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:42:10+02:00";35.698
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:42:20+02:00";43.202
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:42:30+02:00";32.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:42:40+02:00";35.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:42:50+02:00";44.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:43:00+02:00";37.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:43:10+02:00";33.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:43:20+02:00";38.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:43:30+02:00";31.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:43:40+02:00";36.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:43:50+02:00";35.196
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:44:00+02:00";38.403
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:44:10+02:00";33.199
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:44:20+02:00";52.594
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:44:30+02:00";32.407
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:44:40+02:00";37.299
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:44:50+02:00";36.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:45:00+02:00";36.199
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:45:10+02:00";42.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:45:20+02:00";44
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:45:30+02:00";33.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:45:40+02:00";31.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:45:50+02:00";36.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:46:00+02:00";37.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:46:10+02:00";37.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:46:20+02:00";37.199
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:46:30+02:00";35.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:46:40+02:00";39.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:46:50+02:00";37.199
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:47:00+02:00";32.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:47:10+02:00";36.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:47:20+02:00";37.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:47:30+02:00";37.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:47:40+02:00";33.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:47:50+02:00";32.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:48:00+02:00";38
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:48:10+02:00";38.701
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:33:20+02:00";30.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:33:30+02:00";80
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:33:40+02:00";34.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:33:50+02:00";33.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:34:00+02:00";39.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:34:10+02:00";33.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:34:20+02:00";30.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:34:30+02:00";29.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:34:40+02:00";40.101
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:34:50+02:00";29.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:35:00+02:00";34.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:35:10+02:00";30.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:35:20+02:00";34
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:35:30+02:00";28.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:35:40+02:00";29.999
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:35:50+02:00";33.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:36:00+02:00";40
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:36:10+02:00";31
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:36:20+02:00";44.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:36:30+02:00";29.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:36:40+02:00";32
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:36:50+02:00";29.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:37:00+02:00";32.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:37:10+02:00";30.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:37:20+02:00";43.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:37:30+02:00";32.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:37:40+02:00";28.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:37:50+02:00";28.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:38:00+02:00";31.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:38:10+02:00";38.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:38:20+02:00";31.599
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:38:30+02:00";34.301
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:38:40+02:00";28.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:38:50+02:00";31
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:39:00+02:00";28.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:39:10+02:00";35
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:39:20+02:00";32.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:39:30+02:00";37.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:39:40+02:00";35.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:39:50+02:00";28
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:40:00+02:00";30.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:40:10+02:00";33
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:40:20+02:00";31.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:40:30+02:00";28.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:40:40+02:00";37.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:40:50+02:00";31.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:41:00+02:00";31.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:41:10+02:00";40.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:41:20+02:00";29.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:41:30+02:00";35.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:41:40+02:00";37.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:41:50+02:00";30.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:42:00+02:00";28.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:42:10+02:00";37.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:42:20+02:00";32.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:42:30+02:00";29.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:42:40+02:00";31.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:42:50+02:00";42.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:43:00+02:00";29.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:43:10+02:00";30.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:43:20+02:00";33.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:43:30+02:00";30.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:43:40+02:00";30.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:43:50+02:00";31.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:44:00+02:00";31.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:44:10+02:00";33.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:44:20+02:00";45.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:44:30+02:00";30.199
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:44:40+02:00";37.002
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:44:50+02:00";32.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:45:00+02:00";35.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:45:10+02:00";36.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:45:20+02:00";37.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:45:30+02:00";28.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:45:40+02:00";28.399
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:45:50+02:00";37.601
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:46:00+02:00";35.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:46:10+02:00";30.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:46:20+02:00";34.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:46:30+02:00";29.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:46:40+02:00";36.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:46:50+02:00";31.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:47:00+02:00";29
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:47:10+02:00";34.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:47:20+02:00";38.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:47:30+02:00";29.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:47:40+02:00";30.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:47:50+02:00";28.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:48:00+02:00";35.299
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:48:10+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:33:20+02:00";31.699
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:33:30+02:00";67.704
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:33:40+02:00";37.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:33:50+02:00";38.699
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:34:00+02:00";40.701
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:34:10+02:00";34.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:34:20+02:00";33.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:34:30+02:00";33.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:34:40+02:00";40.999
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:34:50+02:00";29
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:35:00+02:00";38.898
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:35:10+02:00";36.002
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:35:20+02:00";39.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:35:30+02:00";31.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:35:40+02:00";33.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:35:50+02:00";36.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:36:00+02:00";43.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:36:10+02:00";33.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:36:20+02:00";47.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:36:30+02:00";29.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:36:40+02:00";33
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:36:50+02:00";31.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:37:00+02:00";35.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:37:10+02:00";34.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:37:20+02:00";49
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:37:30+02:00";33.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:37:40+02:00";30.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:37:50+02:00";31.196
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:38:00+02:00";32.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:38:10+02:00";36.304
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:38:20+02:00";36.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:38:30+02:00";37.599
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:38:40+02:00";31.601
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:38:50+02:00";31.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:39:00+02:00";31.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:39:10+02:00";38
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:39:20+02:00";34.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:39:30+02:00";41.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:39:40+02:00";36
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:39:50+02:00";30.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:40:00+02:00";33.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:40:10+02:00";35.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:40:20+02:00";35.499
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:40:30+02:00";33.401
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:40:40+02:00";40.797
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:40:50+02:00";33.801
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:41:00+02:00";34.701
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:41:10+02:00";42.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:41:20+02:00";34.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:41:30+02:00";38.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:41:40+02:00";40.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:41:50+02:00";32
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:42:00+02:00";31.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:42:10+02:00";39.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:42:20+02:00";33.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:42:30+02:00";32.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:42:40+02:00";33.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:42:50+02:00";46.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:43:00+02:00";29.601
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:43:10+02:00";33.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:43:20+02:00";35.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:43:30+02:00";32.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:43:40+02:00";35
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:43:50+02:00";35.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:44:00+02:00";33.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:44:10+02:00";37.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:44:20+02:00";48.401
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:44:30+02:00";33.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:44:40+02:00";40.096
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:44:50+02:00";32.103
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:45:00+02:00";40.601
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:45:10+02:00";37.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:45:20+02:00";41.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:45:30+02:00";32.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:45:40+02:00";33.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:45:50+02:00";40.301
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:46:00+02:00";38.399
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:46:10+02:00";32.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:46:20+02:00";39.901
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:46:30+02:00";32.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:46:40+02:00";39.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:46:50+02:00";33.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:47:00+02:00";31.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:47:10+02:00";35.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:47:20+02:00";43.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:47:30+02:00";33.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:47:40+02:00";31.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:47:50+02:00";32.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:48:00+02:00";39.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:48:10+02:00";null

==> perf_analysis/config2/1topic_1ns/grafana_data_export-8.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:33:30+02:00";49.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:33:40+02:00";37.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:33:50+02:00";23.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:34:00+02:00";24.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:34:10+02:00";23.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:34:20+02:00";26.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:34:30+02:00";24.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:34:40+02:00";24.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:34:50+02:00";23.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:35:00+02:00";24.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:35:10+02:00";23.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:35:20+02:00";26.298
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:35:30+02:00";23.802
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:35:40+02:00";24.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:35:50+02:00";23
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:36:00+02:00";24.197
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:36:10+02:00";23.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:36:20+02:00";26.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:36:30+02:00";22.569
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:36:40+02:00";25.636
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:36:50+02:00";23.498
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:37:00+02:00";24.362
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:37:10+02:00";21.536
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:37:20+02:00";26.494
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:37:30+02:00";23.599
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:37:40+02:00";24.201
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:37:50+02:00";25.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:38:00+02:00";23.803
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:38:10+02:00";23.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:38:20+02:00";24.797
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:38:30+02:00";25.003
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:38:40+02:00";22.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:38:50+02:00";23.602
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:39:00+02:00";23.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:39:10+02:00";23.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:39:20+02:00";26.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:39:30+02:00";23.799
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:39:40+02:00";23.801
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:39:50+02:00";26
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:40:00+02:00";24.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:40:10+02:00";24.199
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:40:20+02:00";26.999
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:40:30+02:00";24.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:40:40+02:00";23.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:40:50+02:00";23.901
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:41:00+02:00";25.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:41:10+02:00";25.397
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:41:20+02:00";27.303
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:41:30+02:00";24.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:41:40+02:00";25.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:41:50+02:00";24.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:42:00+02:00";23.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:42:10+02:00";24.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:42:20+02:00";25.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:42:30+02:00";24.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:42:40+02:00";24.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:42:50+02:00";25
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:43:00+02:00";24.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:43:10+02:00";23.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:43:20+02:00";25.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:43:30+02:00";22.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:43:40+02:00";25.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:43:50+02:00";24.597
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:44:00+02:00";24.002
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:44:10+02:00";23.599
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:44:20+02:00";25.797
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:44:30+02:00";22.505
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:44:40+02:00";23.399
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:44:50+02:00";22.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:45:00+02:00";22
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:45:10+02:00";24.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:45:20+02:00";26.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:45:30+02:00";23.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:45:40+02:00";22.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:45:50+02:00";22.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:46:00+02:00";23.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:46:10+02:00";23.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:46:20+02:00";25.599
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:46:30+02:00";23.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:46:40+02:00";25.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:46:50+02:00";23.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:47:00+02:00";23.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:47:10+02:00";22.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:47:20+02:00";24.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:47:30+02:00";23.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:47:40+02:00";23.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:47:50+02:00";24.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:48:00+02:00";24.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:48:10+02:00";23.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:48:20+02:00";null
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:33:30+02:00";74
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:33:40+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:33:50+02:00";21.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:34:00+02:00";21.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:34:10+02:00";22.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:34:20+02:00";24.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:34:30+02:00";22.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:34:40+02:00";22.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:34:50+02:00";23.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:35:00+02:00";21.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:35:10+02:00";22.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:35:20+02:00";24.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:35:30+02:00";22.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:35:40+02:00";22.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:35:50+02:00";22.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:36:00+02:00";23.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:36:10+02:00";22.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:36:20+02:00";25.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:36:30+02:00";23.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:36:40+02:00";23.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:36:50+02:00";23
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:37:00+02:00";22.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:37:10+02:00";22.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:37:20+02:00";23.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:37:30+02:00";23.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:37:40+02:00";22.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:37:50+02:00";21.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:38:00+02:00";25.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:38:10+02:00";27
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:38:20+02:00";23.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:38:30+02:00";22.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:38:40+02:00";22.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:38:50+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:39:00+02:00";21.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:39:10+02:00";22.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:39:20+02:00";25
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:39:30+02:00";22.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:39:40+02:00";22.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:39:50+02:00";22.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:40:00+02:00";22.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:40:10+02:00";22.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:40:20+02:00";24.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:40:30+02:00";22.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:40:40+02:00";21.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:40:50+02:00";22.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:41:00+02:00";21.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:41:10+02:00";21.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:41:20+02:00";23.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:41:30+02:00";22.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:41:40+02:00";23.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:41:50+02:00";22.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:42:00+02:00";22.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:42:10+02:00";23.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:42:20+02:00";25.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:42:30+02:00";22.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:42:40+02:00";22.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:42:50+02:00";22.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:43:00+02:00";23.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:43:10+02:00";21.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:43:20+02:00";25.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:43:30+02:00";23.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:43:40+02:00";21.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:43:50+02:00";21.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:44:00+02:00";22.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:44:10+02:00";23.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:44:20+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:44:30+02:00";23.199
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:44:40+02:00";22.901
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:44:50+02:00";23.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:45:00+02:00";21.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:45:10+02:00";23.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:45:20+02:00";25
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:45:30+02:00";21.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:45:40+02:00";21.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:45:50+02:00";23
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:46:00+02:00";23.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:46:10+02:00";22.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:46:20+02:00";23.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:46:30+02:00";22.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:46:40+02:00";22
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:46:50+02:00";22.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:47:00+02:00";22.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:47:10+02:00";23.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:47:20+02:00";24.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:47:30+02:00";22.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:47:40+02:00";22.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:47:50+02:00";22.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:48:00+02:00";21.999
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:48:10+02:00";22.101
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:48:20+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:33:30+02:00";52.403
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:33:40+02:00";22.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:33:50+02:00";22.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:34:00+02:00";19.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:34:10+02:00";19.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:34:20+02:00";23.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:34:30+02:00";21.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:34:40+02:00";21.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:34:50+02:00";19.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:35:00+02:00";22.299
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:35:10+02:00";23.501
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:35:20+02:00";26.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:35:30+02:00";22.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:35:40+02:00";22.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:35:50+02:00";20.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:36:00+02:00";23.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:36:10+02:00";20.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:36:20+02:00";25
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:36:30+02:00";20.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:36:40+02:00";20.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:36:50+02:00";22.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:37:00+02:00";21.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:37:10+02:00";22
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:37:20+02:00";24.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:37:30+02:00";21.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:37:40+02:00";21.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:37:50+02:00";20.798
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:38:00+02:00";20.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:38:10+02:00";21.302
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:38:20+02:00";24.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:38:30+02:00";22.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:38:40+02:00";21.701
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:38:50+02:00";21.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:39:00+02:00";20.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:39:10+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:39:20+02:00";23.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:39:30+02:00";22.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:39:40+02:00";21.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:39:50+02:00";21.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:40:00+02:00";23
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:40:10+02:00";21.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:40:20+02:00";24
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:40:30+02:00";23.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:40:40+02:00";22.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:40:50+02:00";21.701
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:41:00+02:00";20.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:41:10+02:00";21
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:41:20+02:00";24.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:41:30+02:00";21.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:41:40+02:00";23.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:41:50+02:00";21.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:42:00+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:42:10+02:00";22
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:42:20+02:00";21.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:42:30+02:00";21.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:42:40+02:00";21.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:42:50+02:00";22.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:43:00+02:00";20.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:43:10+02:00";20.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:43:20+02:00";24.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:43:30+02:00";22.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:43:40+02:00";22.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:43:50+02:00";21.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:44:00+02:00";20.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:44:10+02:00";22.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:44:20+02:00";24.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:44:30+02:00";22.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:44:40+02:00";21.798
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:44:50+02:00";19.602
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:45:00+02:00";21.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:45:10+02:00";21.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:45:20+02:00";23.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:45:30+02:00";21.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:45:40+02:00";23.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:45:50+02:00";21.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:46:00+02:00";23.399
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:46:10+02:00";22.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:46:20+02:00";24.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:46:30+02:00";21.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:46:40+02:00";20.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:46:50+02:00";21.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:47:00+02:00";21
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:47:10+02:00";21.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:47:20+02:00";25.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:47:30+02:00";23.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:47:40+02:00";20.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:47:50+02:00";22.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:48:00+02:00";22.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:48:10+02:00";21.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:48:20+02:00";null

==> perf_analysis/config2/1topic_4000ns/grafana_data_export-2.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:49:20+02:00";74,214.271
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:49:30+02:00";102,684.612
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:49:40+02:00";125,455.168
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:49:50+02:00";144,226.858
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:50:00+02:00";160,679.402
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:50:10+02:00";174,460.393
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:50:20+02:00";185,929.724
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:50:30+02:00";196,468.954
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:50:40+02:00";205,464.733
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:50:50+02:00";212,319.765
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:51:00+02:00";218,160.487
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:51:10+02:00";224,251.497
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:51:20+02:00";228,717.728
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:51:30+02:00";231,707.673
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:51:40+02:00";233,435.157
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:51:50+02:00";238,120.061
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:52:00+02:00";240,862.25
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:52:10+02:00";242,596.422
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:52:20+02:00";243,957.755
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:52:30+02:00";245,413.635
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:52:40+02:00";247,151.694
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:52:50+02:00";248,967.838
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:53:00+02:00";249,121.431
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:53:10+02:00";249,133.443
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:53:20+02:00";249,390.073
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:53:30+02:00";249,485.199
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:53:40+02:00";249,497.622
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:53:50+02:00";249,602.521
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:54:00+02:00";249,693.832
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:54:10+02:00";249,737.191
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:54:20+02:00";249,809.157
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:54:30+02:00";249,806.051
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:54:40+02:00";249,787.079
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:54:50+02:00";249,889.458
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:55:00+02:00";249,907.57
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:55:10+02:00";249,949.32
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:55:20+02:00";249,965.229
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:55:30+02:00";249,885.545
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:55:40+02:00";249,693.439
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:55:50+02:00";249,987.593
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:56:00+02:00";250,015.347
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:56:10+02:00";249,461.733
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:56:20+02:00";248,454.955
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:56:30+02:00";250,463.227
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:56:40+02:00";250,258.682
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:56:50+02:00";250,339.281
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:57:00+02:00";250,123.364
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:57:10+02:00";250,258.038
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:57:20+02:00";250,234.086
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:57:30+02:00";250,193.652
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:57:40+02:00";250,160.376
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:57:50+02:00";250,146.308
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:58:00+02:00";250,130.805
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:58:10+02:00";249,989.003
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:58:20+02:00";249,871.315
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:58:30+02:00";249,705.246
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:58:40+02:00";250,037.849
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:58:50+02:00";249,896.994
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:59:00+02:00";233,904.064
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:59:10+02:00";215,202.128
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:49:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:49:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:49:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:49:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:50:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:50:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:50:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:50:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:50:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:50:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:51:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:51:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:51:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:51:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:51:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:51:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:52:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:52:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:52:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:52:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:52:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:52:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:53:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:53:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:53:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:53:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:53:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:53:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:54:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:54:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:54:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:54:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:54:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:54:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:55:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:55:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:55:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:55:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:55:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:55:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:56:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:56:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:56:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:56:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:56:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:56:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:57:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:57:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:57:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:57:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:57:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:57:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:58:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:58:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:58:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:58:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:58:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:58:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:59:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:59:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:49:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:49:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:49:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:49:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:50:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:50:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:50:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:50:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:50:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:50:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:51:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:51:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:51:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:51:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:51:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:51:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:52:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:52:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:52:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:52:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:52:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:52:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:53:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:53:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:53:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:53:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:53:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:53:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:54:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:54:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:54:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:54:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:54:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:54:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:55:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:55:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:55:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:55:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:55:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:55:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:56:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:56:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:56:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:56:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:56:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:56:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:57:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:57:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:57:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:57:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:57:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:57:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:58:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:58:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:58:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:58:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:58:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:58:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:59:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:59:10+02:00";0

==> perf_analysis/config2/1topic_4000ns/grafana_data_export-3.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:49:20+02:00";16,018,323.718
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:49:30+02:00";22,172,189.895
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:49:40+02:00";27,103,008.005
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:49:50+02:00";31,198,701.103
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:50:00+02:00";34,786,155.898
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:50:10+02:00";37,792,148.789
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:50:20+02:00";40,293,519.591
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:50:30+02:00";42,592,207.213
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:50:40+02:00";44,554,277.83
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:50:50+02:00";46,052,560.256
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:51:00+02:00";47,326,316.335
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:51:10+02:00";48,652,965.703
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:51:20+02:00";49,626,382.923
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:51:30+02:00";50,281,408.738
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:51:40+02:00";50,660,216.703
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:51:50+02:00";51,678,115.284
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:52:00+02:00";52,274,240.581
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:52:10+02:00";52,654,435.213
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:52:20+02:00";52,949,227.432
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:52:30+02:00";53,268,678.717
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:52:40+02:00";53,645,933.441
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:52:50+02:00";54,039,689.252
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:53:00+02:00";54,074,169.475
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:53:10+02:00";54,078,380.16
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:53:20+02:00";54,134,165.044
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:53:30+02:00";54,157,123.131
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:53:40+02:00";54,161,400.931
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:53:50+02:00";54,184,784.91
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:54:00+02:00";54,205,000.527
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:54:10+02:00";54,214,600.292
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:54:20+02:00";54,229,880.495
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:54:30+02:00";54,229,460.821
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:54:40+02:00";54,223,891.106
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:54:50+02:00";54,246,889
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:55:00+02:00";54,251,493.212
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:55:10+02:00";54,263,613.09
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:55:20+02:00";54,268,118.791
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:55:30+02:00";54,251,883.478
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:55:40+02:00";54,223,022.966
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:55:50+02:00";54,322,995.856
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:56:00+02:00";54,360,380.758
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:56:10+02:00";54,265,326.499
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:56:20+02:00";54,065,972.711
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:56:30+02:00";54,519,161.965
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:56:40+02:00";54,490,055.543
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:56:50+02:00";54,522,585.511
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:57:00+02:00";54,486,936.681
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:57:10+02:00";54,526,280.724
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:57:20+02:00";54,529,779.766
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:57:30+02:00";54,526,860.502
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:57:40+02:00";54,525,421.486
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:57:50+02:00";54,527,156.041
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:58:00+02:00";54,526,304.73
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:58:10+02:00";54,498,784.256
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:58:20+02:00";54,476,063.789
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:58:30+02:00";54,441,911.826
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:58:40+02:00";54,515,265.265
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:58:50+02:00";54,486,417.54
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:59:00+02:00";50,999,728.826
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:59:10+02:00";46,922,015.654
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:49:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:49:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:49:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:49:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:50:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:50:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:50:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:50:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:50:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:50:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:51:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:51:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:51:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:51:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:51:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:51:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:52:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:52:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:52:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:52:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:52:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:52:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:53:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:53:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:53:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:53:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:53:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:53:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:54:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:54:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:54:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:54:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:54:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:54:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:55:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:55:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:55:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:55:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:55:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:55:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:56:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:56:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:56:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:56:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:56:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:56:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:57:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:57:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:57:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:57:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:57:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:57:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:58:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:58:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:58:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:58:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:58:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:58:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:59:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:59:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:49:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:49:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:49:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:49:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:50:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:50:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:50:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:50:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:50:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:50:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:51:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:51:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:51:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:51:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:51:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:51:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:52:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:52:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:52:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:52:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:52:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:52:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:53:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:53:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:53:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:53:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:53:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:53:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:54:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:54:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:54:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:54:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:54:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:54:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:55:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:55:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:55:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:55:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:55:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:55:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:56:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:56:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:56:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:56:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:56:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:56:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:57:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:57:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:57:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:57:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:57:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:57:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:58:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:58:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:58:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:58:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:58:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:58:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:59:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:59:10+02:00";0

==> perf_analysis/config2/1topic_4000ns/grafana_data_export-4.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:49:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:49:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:49:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:50:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:50:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:50:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:50:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:50:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:50:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:51:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:51:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:51:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:51:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:51:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:51:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:52:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:52:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:52:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:52:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:52:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:52:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:53:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:53:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:53:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:53:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:53:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:53:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:54:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:54:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:54:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:54:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:54:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:54:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:55:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:55:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:55:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:55:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:55:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:55:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:56:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:56:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:56:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:56:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:56:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:56:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:57:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:57:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:57:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:57:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:57:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:57:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:58:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:58:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:58:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:58:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:58:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:58:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:59:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:59:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:59:20+02:00";null
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:49:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:49:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:49:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:50:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:50:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:50:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:50:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:50:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:50:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:51:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:51:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:51:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:51:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:51:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:51:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:52:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:52:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:52:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:52:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:52:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:52:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:53:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:53:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:53:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:53:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:53:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:53:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:54:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:54:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:54:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:54:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:54:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:54:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:55:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:55:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:55:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:55:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:55:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:55:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:56:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:56:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:56:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:56:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:56:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:56:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:57:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:57:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:57:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:57:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:57:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:57:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:58:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:58:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:58:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:58:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:58:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:58:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:59:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:59:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:59:20+02:00";null
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:49:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:49:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:49:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:50:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:50:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:50:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:50:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:50:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:50:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:51:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:51:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:51:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:51:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:51:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:51:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:52:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:52:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:52:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:52:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:52:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:52:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:53:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:53:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:53:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:53:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:53:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:53:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:54:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:54:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:54:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:54:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:54:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:54:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:55:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:55:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:55:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:55:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:55:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:55:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:56:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:56:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:56:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:56:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:56:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:56:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:57:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:57:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:57:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:57:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:57:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:57:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:58:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:58:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:58:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:58:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:58:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:58:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:59:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:59:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:59:20+02:00";null

==> perf_analysis/config2/1topic_4000ns/grafana_data_export-5.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:49:30+02:00";14.676
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:49:40+02:00";14.45
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:49:50+02:00";14.206
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:50:00+02:00";14.006
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:50:10+02:00";13.857
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:50:20+02:00";13.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:50:30+02:00";13.795
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:50:40+02:00";13.794
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:50:50+02:00";13.789
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:51:00+02:00";13.787
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:51:10+02:00";13.79
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:51:20+02:00";13.79
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:51:30+02:00";13.79
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:51:40+02:00";13.791
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:51:50+02:00";13.791
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:52:00+02:00";13.791
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:52:10+02:00";13.789
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:52:20+02:00";13.793
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:52:30+02:00";13.792
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:52:40+02:00";13.792
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:52:50+02:00";13.793
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:53:00+02:00";13.793
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:53:10+02:00";13.795
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:53:20+02:00";13.793
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:53:30+02:00";13.796
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:53:40+02:00";13.795
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:53:50+02:00";13.795
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:54:00+02:00";13.804
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:54:10+02:00";13.802
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:54:20+02:00";13.803
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:54:30+02:00";13.803
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:54:40+02:00";13.804
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:54:50+02:00";13.804
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:55:00+02:00";13.804
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:55:10+02:00";13.806
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:55:20+02:00";13.805
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:55:30+02:00";13.802
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:55:40+02:00";13.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:55:50+02:00";13.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:56:00+02:00";13.799
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:56:10+02:00";13.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:56:20+02:00";13.802
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:56:30+02:00";13.803
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:56:40+02:00";13.803
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:56:50+02:00";13.805
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:57:00+02:00";13.804
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:57:10+02:00";13.808
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:57:20+02:00";13.806
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:57:30+02:00";13.807
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:57:40+02:00";13.808
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:57:50+02:00";13.809
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:58:00+02:00";13.809
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:58:10+02:00";13.81
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:58:20+02:00";13.811
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:58:30+02:00";13.81
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:58:40+02:00";13.811
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:58:50+02:00";13.813
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:59:00+02:00";6.086
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:59:10+02:00";6.086
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:59:20+02:00";6.086
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:49:30+02:00";3.117
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:49:40+02:00";3.117
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:49:50+02:00";3.117
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:50:00+02:00";3.117
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:50:10+02:00";3.117
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:50:20+02:00";3.121
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:50:30+02:00";3.125
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:50:40+02:00";3.13
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:50:50+02:00";3.135
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:51:00+02:00";3.141
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:51:10+02:00";3.146
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:51:20+02:00";3.15
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:51:30+02:00";3.166
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:51:40+02:00";3.167
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:51:50+02:00";3.167
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:52:00+02:00";3.167
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:52:10+02:00";3.167
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:52:20+02:00";3.168
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:52:30+02:00";3.167
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:52:40+02:00";3.168
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:52:50+02:00";3.168
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:53:00+02:00";3.167
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:53:10+02:00";3.167
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:53:20+02:00";3.168
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:53:30+02:00";3.167
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:53:40+02:00";3.168
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:53:50+02:00";3.167
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:54:00+02:00";3.167
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:54:10+02:00";3.168
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:54:20+02:00";3.168
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:54:30+02:00";3.168
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:54:40+02:00";3.167
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:54:50+02:00";3.168
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:55:00+02:00";3.167
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:55:10+02:00";3.167
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:55:20+02:00";3.167
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:55:30+02:00";3.167
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:55:40+02:00";3.167
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:55:50+02:00";3.167
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:56:00+02:00";3.167
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:56:10+02:00";3.169
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:56:20+02:00";3.17
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:56:30+02:00";3.172
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:56:40+02:00";3.173
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:56:50+02:00";3.173
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:57:00+02:00";3.173
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:57:10+02:00";3.173
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:57:20+02:00";3.174
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:57:30+02:00";3.174
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:57:40+02:00";3.177
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:57:50+02:00";3.179
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:58:00+02:00";3.185
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:58:10+02:00";3.191
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:58:20+02:00";3.195
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:58:30+02:00";3.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:58:40+02:00";3.205
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:58:50+02:00";3.211
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:59:00+02:00";3.216
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:59:10+02:00";3.222
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:59:20+02:00";3.228
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:49:30+02:00";2.844
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:49:40+02:00";2.844
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:49:50+02:00";2.845
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:50:00+02:00";2.845
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:50:10+02:00";2.845
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:50:20+02:00";2.845
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:50:30+02:00";2.845
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:50:40+02:00";2.845
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:50:50+02:00";2.845
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:51:00+02:00";2.845
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:51:10+02:00";2.845
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:51:20+02:00";2.845
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:51:30+02:00";2.845
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:51:40+02:00";2.845
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:51:50+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:52:00+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:52:10+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:52:20+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:52:30+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:52:40+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:52:50+02:00";2.847
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:53:00+02:00";2.847
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:53:10+02:00";2.847
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:53:20+02:00";2.847
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:53:30+02:00";2.847
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:53:40+02:00";2.847
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:53:50+02:00";2.847
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:54:00+02:00";2.847
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:54:10+02:00";2.847
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:54:20+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:54:30+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:54:40+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:54:50+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:55:00+02:00";2.847
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:55:10+02:00";2.847
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:55:20+02:00";2.847
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:55:30+02:00";2.847
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:55:40+02:00";2.847
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:55:50+02:00";2.847
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:56:00+02:00";2.848
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:56:10+02:00";2.847
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:56:20+02:00";2.847
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:56:30+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:56:40+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:56:50+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:57:00+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:57:10+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:57:20+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:57:30+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:57:40+02:00";2.845
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:57:50+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:58:00+02:00";2.845
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:58:10+02:00";2.845
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:58:20+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:58:30+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:58:40+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:58:50+02:00";2.847
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:59:00+02:00";2.847
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:59:10+02:00";2.847
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:59:20+02:00";null

==> perf_analysis/config2/1topic_4000ns/grafana_data_export-6.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:49:30+02:00";1.19
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:49:40+02:00";1.31
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:49:50+02:00";1.49
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:50:00+02:00";1.65
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:50:10+02:00";1.48
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:50:20+02:00";1.57
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:50:30+02:00";1.56
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:50:40+02:00";1.63
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:50:50+02:00";1.92
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:51:00+02:00";2.71
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:51:10+02:00";2.66
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:51:20+02:00";2.63
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:51:30+02:00";2.54
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:51:40+02:00";2.39
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:51:50+02:00";2.18
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:52:00+02:00";2.07
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:52:10+02:00";2.14
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:52:20+02:00";2.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:52:30+02:00";2.17
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:52:40+02:00";2.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:52:50+02:00";2.41
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:53:00+02:00";2.26
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:53:10+02:00";1.99
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:53:20+02:00";1.91
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:53:30+02:00";1.99
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:53:40+02:00";2.06
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:53:50+02:00";2.05
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:54:00+02:00";1.81
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:54:10+02:00";1.92
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:54:20+02:00";2.16
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:54:30+02:00";2.05
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:54:40+02:00";2.04
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:54:50+02:00";1.89
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:55:00+02:00";1.82
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:55:10+02:00";1.76
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:55:20+02:00";1.88
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:55:30+02:00";1.82
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:55:40+02:00";1.77
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:55:50+02:00";1.79
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:56:00+02:00";1.66
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:56:10+02:00";1.64
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:56:20+02:00";1.62
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:56:30+02:00";1.76
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:56:40+02:00";1.65
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:56:50+02:00";1.78
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:57:00+02:00";1.74
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:57:10+02:00";1.79
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:57:20+02:00";1.98
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:57:30+02:00";1.92
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:57:40+02:00";2.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:57:50+02:00";1.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:58:00+02:00";1.82
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:58:10+02:00";1.85
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:58:20+02:00";1.64
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:58:30+02:00";1.71
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:58:40+02:00";1.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:58:50+02:00";1.89
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:59:00+02:00";1.74
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:59:10+02:00";1.47
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:59:20+02:00";1.25
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:49:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:49:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:49:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:50:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:50:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:50:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:50:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:50:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:50:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:51:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:51:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:51:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:51:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:51:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:51:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:52:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:52:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:52:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:52:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:52:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:52:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:53:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:53:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:53:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:53:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:53:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:53:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:54:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:54:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:54:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:54:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:54:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:54:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:55:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:55:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:55:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:55:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:55:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:55:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:56:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:56:10+02:00";0.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:56:20+02:00";0.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:56:30+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:56:40+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:56:50+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:57:00+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:57:10+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:57:20+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:57:30+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:57:40+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:57:50+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:58:00+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:58:10+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:58:20+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:58:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:58:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:58:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:59:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:59:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:59:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:49:30+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:49:40+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:49:50+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:50:00+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:50:10+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:50:20+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:50:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:50:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:50:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:51:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:51:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:51:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:51:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:51:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:51:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:52:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:52:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:52:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:52:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:52:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:52:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:53:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:53:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:53:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:53:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:53:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:53:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:54:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:54:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:54:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:54:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:54:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:54:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:55:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:55:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:55:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:55:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:55:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:55:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:56:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:56:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:56:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:56:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:56:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:56:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:57:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:57:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:57:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:57:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:57:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:57:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:58:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:58:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:58:20+02:00";0.08
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:58:30+02:00";0.07
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:58:40+02:00";0.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:58:50+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:59:00+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:59:10+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:59:20+02:00";null

==> perf_analysis/config2/1topic_4000ns/grafana_data_export-7.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:49:40+02:00";37.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:49:50+02:00";33.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:50:00+02:00";34.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:50:10+02:00";31.699
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:50:20+02:00";32.301
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:50:30+02:00";37.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:50:40+02:00";39.495
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:50:50+02:00";32.103
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:51:00+02:00";42
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:51:10+02:00";39.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:51:20+02:00";34.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:51:30+02:00";38.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:51:40+02:00";44.738
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:51:50+02:00";38.553
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:52:00+02:00";33.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:52:10+02:00";34.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:52:20+02:00";35.07
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:52:30+02:00";39.434
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:52:40+02:00";35.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:52:50+02:00";40.194
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:53:00+02:00";36.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:53:10+02:00";36.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:53:20+02:00";39.599
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:53:30+02:00";42.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:53:40+02:00";38.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:53:50+02:00";36.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:54:00+02:00";35.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:54:10+02:00";34.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:54:20+02:00";34.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:54:30+02:00";34.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:54:40+02:00";37.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:54:50+02:00";33.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:55:00+02:00";38.299
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:55:10+02:00";34.298
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:55:20+02:00";35.002
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:55:30+02:00";33.903
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:55:40+02:00";43.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:55:50+02:00";32.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:56:00+02:00";34.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:56:10+02:00";36
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:56:20+02:00";38.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:56:30+02:00";35
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:56:40+02:00";48.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:56:50+02:00";35.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:57:00+02:00";33.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:57:10+02:00";38.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:57:20+02:00";34.499
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:57:30+02:00";33.301
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:57:40+02:00";39.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:57:50+02:00";36.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:58:00+02:00";37.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:58:10+02:00";45.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:58:20+02:00";36
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:58:30+02:00";36.399
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:58:40+02:00";44.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:58:50+02:00";43.396
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:59:00+02:00";34.002
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:59:10+02:00";33.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:59:20+02:00";36.396
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:59:30+02:00";38.904
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:49:40+02:00";29.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:49:50+02:00";28.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:50:00+02:00";28
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:50:10+02:00";30.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:50:20+02:00";31.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:50:30+02:00";32
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:50:40+02:00";35.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:50:50+02:00";31.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:51:00+02:00";35.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:51:10+02:00";37.698
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:51:20+02:00";29.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:51:30+02:00";32.001
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:51:40+02:00";43.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:51:50+02:00";29.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:52:00+02:00";31.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:52:10+02:00";29.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:52:20+02:00";29.296
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:52:30+02:00";34.502
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:52:40+02:00";32.902
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:52:50+02:00";36.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:53:00+02:00";31.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:53:10+02:00";34.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:53:20+02:00";32.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:53:30+02:00";41.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:53:40+02:00";34.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:53:50+02:00";33.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:54:00+02:00";28.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:54:10+02:00";32.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:54:20+02:00";30
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:54:30+02:00";32.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:54:40+02:00";30.999
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:54:50+02:00";30.801
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:55:00+02:00";33.696
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:55:10+02:00";28.804
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:55:20+02:00";30.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:55:30+02:00";35.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:55:40+02:00";30
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:55:50+02:00";28.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:56:00+02:00";35.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:56:10+02:00";30.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:56:20+02:00";38.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:56:30+02:00";31.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:56:40+02:00";42.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:56:50+02:00";27.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:57:00+02:00";31.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:57:10+02:00";33.199
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:57:20+02:00";30.401
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:57:30+02:00";29.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:57:40+02:00";36.897
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:57:50+02:00";33.203
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:58:00+02:00";34.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:58:10+02:00";38.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:58:20+02:00";30.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:58:30+02:00";30.696
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:58:40+02:00";40.305
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:58:50+02:00";37
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:59:00+02:00";28.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:59:10+02:00";31.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:59:20+02:00";32.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:59:30+02:00";29.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:49:40+02:00";34.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:49:50+02:00";31.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:50:00+02:00";29.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:50:10+02:00";31.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:50:20+02:00";35.101
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:50:30+02:00";31.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:50:40+02:00";38
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:50:50+02:00";33.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:51:00+02:00";35.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:51:10+02:00";36.298
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:51:20+02:00";33.701
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:51:30+02:00";34.399
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:51:40+02:00";47.202
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:51:50+02:00";30.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:52:00+02:00";32.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:52:10+02:00";31.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:52:20+02:00";31.499
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:52:30+02:00";36.001
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:52:40+02:00";37.501
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:52:50+02:00";39.397
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:53:00+02:00";32.302
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:53:10+02:00";36.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:53:20+02:00";34.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:53:30+02:00";42.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:53:40+02:00";35.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:53:50+02:00";34.899
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:54:00+02:00";31.201
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:54:10+02:00";31.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:54:20+02:00";30.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:54:30+02:00";34.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:54:40+02:00";33
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:54:50+02:00";33.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:55:00+02:00";34.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:55:10+02:00";32.599
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:55:20+02:00";32.101
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:55:30+02:00";35.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:55:40+02:00";33.699
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:55:50+02:00";30.601
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:56:00+02:00";36.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:56:10+02:00";33.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:56:20+02:00";39.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:56:30+02:00";34.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:56:40+02:00";44.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:56:50+02:00";29.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:57:00+02:00";33.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:57:10+02:00";34
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:57:20+02:00";32
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:57:30+02:00";30.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:57:40+02:00";38.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:57:50+02:00";35.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:58:00+02:00";36.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:58:10+02:00";39.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:58:20+02:00";32.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:58:30+02:00";30.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:58:40+02:00";46.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:58:50+02:00";36.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:59:00+02:00";28.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:59:10+02:00";33
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:59:20+02:00";34.499
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:59:30+02:00";null

==> perf_analysis/config2/1topic_4000ns/grafana_data_export-8.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:49:40+02:00";25.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:49:50+02:00";25
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:50:00+02:00";25
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:50:10+02:00";22.299
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:50:20+02:00";22.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:50:30+02:00";23.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:50:40+02:00";25.997
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:50:50+02:00";23.202
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:51:00+02:00";23.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:51:10+02:00";23.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:51:20+02:00";23.301
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:51:30+02:00";24.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:51:40+02:00";24.866
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:51:50+02:00";24.434
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:52:00+02:00";22.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:52:10+02:00";23.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:52:20+02:00";24.179
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:52:30+02:00";23.62
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:52:40+02:00";24.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:52:50+02:00";23.397
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:53:00+02:00";23
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:53:10+02:00";23.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:53:20+02:00";22.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:53:30+02:00";22.801
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:53:40+02:00";24.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:53:50+02:00";23.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:54:00+02:00";23.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:54:10+02:00";23.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:54:20+02:00";23.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:54:30+02:00";23.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:54:40+02:00";26.499
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:54:50+02:00";23.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:55:00+02:00";24.199
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:55:10+02:00";23.999
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:55:20+02:00";23.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:55:30+02:00";24.402
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:55:40+02:00";27.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:55:50+02:00";22.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:56:00+02:00";22.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:56:10+02:00";22.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:56:20+02:00";22.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:56:30+02:00";22.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:56:40+02:00";26.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:56:50+02:00";23.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:57:00+02:00";24.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:57:10+02:00";24.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:57:20+02:00";23.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:57:30+02:00";22.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:57:40+02:00";24.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:57:50+02:00";23.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:58:00+02:00";24
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:58:10+02:00";24.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:58:20+02:00";23.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:58:30+02:00";24.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:58:40+02:00";27.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:58:50+02:00";24.598
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:59:00+02:00";25.301
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:59:10+02:00";23.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:59:20+02:00";21.798
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:59:30+02:00";24.502
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:49:40+02:00";24.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:49:50+02:00";22.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:50:00+02:00";23.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:50:10+02:00";23.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:50:20+02:00";23
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:50:30+02:00";24.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:50:40+02:00";26.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:50:50+02:00";23.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:51:00+02:00";23.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:51:10+02:00";24.099
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:51:20+02:00";23.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:51:30+02:00";22.901
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:51:40+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:51:50+02:00";23.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:52:00+02:00";24.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:52:10+02:00";22.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:52:20+02:00";22.797
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:52:30+02:00";23.001
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:52:40+02:00";24.502
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:52:50+02:00";22.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:53:00+02:00";24.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:53:10+02:00";23
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:53:20+02:00";23.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:53:30+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:53:40+02:00";25.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:53:50+02:00";23.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:54:00+02:00";21.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:54:10+02:00";24.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:54:20+02:00";24.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:54:30+02:00";23.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:54:40+02:00";25.699
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:54:50+02:00";23.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:55:00+02:00";24.297
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:55:10+02:00";22.103
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:55:20+02:00";23.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:55:30+02:00";24.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:55:40+02:00";23.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:55:50+02:00";23.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:56:00+02:00";24.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:56:10+02:00";23.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:56:20+02:00";23.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:56:30+02:00";23.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:56:40+02:00";25.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:56:50+02:00";23.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:57:00+02:00";23.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:57:10+02:00";24.099
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:57:20+02:00";23.001
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:57:30+02:00";23.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:57:40+02:00";25.698
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:57:50+02:00";23.602
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:58:00+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:58:10+02:00";23.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:58:20+02:00";22.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:58:30+02:00";23.397
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:58:40+02:00";24.603
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:58:50+02:00";25.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:59:00+02:00";23.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:59:10+02:00";22.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:59:20+02:00";23.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:59:30+02:00";23.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:49:40+02:00";24.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:49:50+02:00";21.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:50:00+02:00";21.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:50:10+02:00";21.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:50:20+02:00";21.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:50:30+02:00";21.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:50:40+02:00";24
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:50:50+02:00";21
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:51:00+02:00";20.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:51:10+02:00";20.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:51:20+02:00";22.201
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:51:30+02:00";22.399
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:51:40+02:00";23.301
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:51:50+02:00";21.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:52:00+02:00";21.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:52:10+02:00";20.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:52:20+02:00";21.799
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:52:30+02:00";21.201
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:52:40+02:00";23.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:52:50+02:00";22.399
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:53:00+02:00";21.201
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:53:10+02:00";22
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:53:20+02:00";21.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:53:30+02:00";20.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:53:40+02:00";22.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:53:50+02:00";21.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:54:00+02:00";21.401
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:54:10+02:00";20.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:54:20+02:00";21.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:54:30+02:00";22.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:54:40+02:00";22.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:54:50+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:55:00+02:00";22.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:55:10+02:00";22.199
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:55:20+02:00";22.201
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:55:30+02:00";20.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:55:40+02:00";22.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:55:50+02:00";21.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:56:00+02:00";22.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:56:10+02:00";22.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:56:20+02:00";22
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:56:30+02:00";21
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:56:40+02:00";23.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:56:50+02:00";21.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:57:00+02:00";22.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:57:10+02:00";21.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:57:20+02:00";21.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:57:30+02:00";20.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:57:40+02:00";23.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:57:50+02:00";21.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:58:00+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:58:10+02:00";21.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:58:20+02:00";21.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:58:30+02:00";20.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:58:40+02:00";24.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:58:50+02:00";22.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:59:00+02:00";20.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:59:10+02:00";20.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:59:20+02:00";22.599
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:59:30+02:00";null

==> perf_analysis/config2/1topic_5000ns/grafana_data_export-2.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:22:00+02:00";78,551.26
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:22:10+02:00";97,194.549
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:22:20+02:00";112,978.935
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:22:30+02:00";126,330.961
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:22:40+02:00";137,652.465
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:22:50+02:00";147,215.971
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:23:00+02:00";155,314.354
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:23:10+02:00";162,182.467
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:23:20+02:00";167,987.753
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:23:30+02:00";172,905.232
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:23:40+02:00";177,060.915
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:23:50+02:00";180,579.216
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:24:00+02:00";183,563.875
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:24:10+02:00";186,091.595
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:24:20+02:00";188,224.117
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:24:30+02:00";190,032.229
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:24:40+02:00";191,562.862
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:24:50+02:00";192,851.559
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:25:00+02:00";193,953.277
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:25:10+02:00";194,882.943
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:25:20+02:00";195,665.408
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:25:30+02:00";196,330.464
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:25:40+02:00";196,894.173
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:25:50+02:00";197,381.473
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:26:00+02:00";197,769.926
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:26:10+02:00";198,117.831
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:26:20+02:00";198,406.664
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:26:30+02:00";198,650.755
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:26:40+02:00";198,872.982
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:26:50+02:00";199,040.009
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:27:00+02:00";199,185.422
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:27:10+02:00";199,319.502
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:27:20+02:00";199,419.118
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:27:30+02:00";199,508.859
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:27:40+02:00";199,590.802
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:27:50+02:00";199,638.977
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:28:00+02:00";199,701.813
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:28:10+02:00";199,752.757
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:28:20+02:00";199,784.403
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:28:30+02:00";199,811.958
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:28:40+02:00";199,844.737
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:28:50+02:00";199,864.354
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:29:00+02:00";199,888.452
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:29:10+02:00";199,907.022
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:29:20+02:00";199,934.107
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:29:30+02:00";199,934.58
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:29:40+02:00";199,945.433
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:29:50+02:00";199,956.425
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:30:00+02:00";199,957.565
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:30:10+02:00";199,963.569
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:30:20+02:00";199,973.862
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:30:30+02:00";199,976.437
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:30:40+02:00";199,979.041
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:30:50+02:00";199,978.382
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:31:00+02:00";199,986.458
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:31:10+02:00";199,990.674
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:31:20+02:00";199,991.671
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:31:30+02:00";199,996.628
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:31:40+02:00";169,665.409
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:31:50+02:00";156,099.712
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:22:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:22:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:22:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:22:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:22:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:22:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:23:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:23:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:23:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:23:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:23:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:23:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:24:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:24:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:24:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:24:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:24:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:24:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:25:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:25:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:25:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:25:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:25:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:25:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:26:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:26:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:26:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:26:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:26:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:26:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:27:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:27:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:27:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:27:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:27:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:27:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:28:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:28:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:28:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:28:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:28:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:28:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:29:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:29:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:29:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:29:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:29:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:29:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:30:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:30:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:30:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:30:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:30:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:30:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:31:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:31:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:31:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:31:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:31:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:31:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:22:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:22:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:22:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:22:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:22:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:22:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:23:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:23:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:23:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:23:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:23:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:23:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:24:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:24:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:24:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:24:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:24:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:24:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:25:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:25:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:25:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:25:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:25:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:25:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:26:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:26:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:26:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:26:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:26:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:26:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:27:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:27:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:27:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:27:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:27:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:27:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:28:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:28:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:28:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:28:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:28:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:28:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:29:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:29:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:29:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:29:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:29:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:29:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:30:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:30:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:30:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:30:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:30:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:30:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:31:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:31:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:31:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:31:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:31:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T11:31:50+02:00";0

==> perf_analysis/config2/1topic_5000ns/grafana_data_export-3.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:22:10+02:00";21,035,633.899
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:22:20+02:00";24,462,081.672
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:22:30+02:00";27,389,253.779
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:22:40+02:00";29,874,764.435
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:22:50+02:00";31,972,532.503
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:23:00+02:00";33,749,524.431
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:23:10+02:00";35,257,550.153
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:23:20+02:00";36,530,628.668
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:23:30+02:00";37,608,738.751
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:23:40+02:00";38,520,889.964
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:23:50+02:00";39,294,378.836
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:24:00+02:00";39,950,389.537
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:24:10+02:00";40,503,907.285
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:24:20+02:00";40,971,783.429
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:24:30+02:00";41,365,861.763
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:24:40+02:00";41,701,263.772
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:24:50+02:00";41,985,335.631
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:25:00+02:00";42,226,908.909
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:25:10+02:00";42,430,952.784
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:25:20+02:00";42,600,510.306
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:25:30+02:00";42,746,767.83
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:25:40+02:00";42,869,279.878
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:25:50+02:00";42,977,006.69
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:26:00+02:00";43,064,944.858
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:26:10+02:00";43,139,268.628
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:26:20+02:00";43,200,661.155
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:26:30+02:00";43,254,323.252
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:26:40+02:00";43,301,529.142
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:26:50+02:00";43,338,957.601
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:27:00+02:00";43,370,766.507
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:27:10+02:00";43,399,960.019
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:27:20+02:00";43,421,799.063
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:27:30+02:00";43,442,243.682
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:27:40+02:00";43,459,177.144
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:27:50+02:00";43,467,695.018
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:28:00+02:00";43,484,634.902
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:28:10+02:00";43,492,552.057
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:28:20+02:00";43,501,796.821
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:28:30+02:00";43,507,911.989
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:28:40+02:00";43,515,331.842
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:28:50+02:00";43,518,608.063
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:29:00+02:00";43,522,761.993
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:29:10+02:00";43,527,180.896
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:29:20+02:00";43,533,589.708
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:29:30+02:00";43,532,407.772
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:29:40+02:00";43,535,274.378
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:29:50+02:00";43,538,545.27
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:30:00+02:00";43,569,129.371
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:30:10+02:00";43,596,592.092
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:30:20+02:00";43,621,835.52
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:30:30+02:00";43,641,707.443
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:30:40+02:00";43,658,322.209
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:30:50+02:00";43,671,438.811
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:31:00+02:00";43,685,115.997
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:31:10+02:00";43,695,092.414
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:31:20+02:00";43,703,910.696
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:31:30+02:00";43,709,501.129
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:31:40+02:00";37,080,409.811
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:31:50+02:00";31,387,889.256
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T11:32:00+02:00";null
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:22:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:22:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:22:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:22:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:22:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:23:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:23:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:23:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:23:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:23:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:23:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:24:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:24:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:24:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:24:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:24:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:24:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:25:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:25:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:25:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:25:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:25:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:25:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:26:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:26:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:26:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:26:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:26:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:26:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:27:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:27:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:27:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:27:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:27:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:27:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:28:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:28:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:28:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:28:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:28:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:28:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:29:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:29:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:29:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:29:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:29:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:29:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:30:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:30:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:30:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:30:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:30:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:30:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:31:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:31:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:31:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:31:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:31:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:31:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T11:32:00+02:00";null
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:22:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:22:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:22:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:22:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:22:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:23:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:23:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:23:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:23:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:23:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:23:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:24:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:24:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:24:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:24:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:24:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:24:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:25:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:25:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:25:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:25:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:25:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:25:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:26:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:26:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:26:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:26:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:26:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:26:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:27:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:27:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:27:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:27:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:27:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:27:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:28:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:28:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:28:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:28:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:28:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:28:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:29:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:29:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:29:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:29:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:29:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:29:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:30:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:30:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:30:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:30:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:30:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:30:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:31:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:31:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:31:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:31:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:31:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:31:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T11:32:00+02:00";null

==> perf_analysis/config2/1topic_5000ns/grafana_data_export-4.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:22:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:22:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:22:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:22:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:22:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:23:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:23:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:23:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:23:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:23:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:23:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:24:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:24:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:24:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:24:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:24:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:24:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:25:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:25:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:25:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:25:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:25:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:25:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:26:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:26:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:26:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:26:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:26:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:26:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:27:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:27:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:27:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:27:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:27:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:27:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:28:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:28:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:28:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:28:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:28:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:28:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:29:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:29:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:29:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:29:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:29:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:29:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:30:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:30:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:30:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:30:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:30:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:30:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:31:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:31:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:31:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:31:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:31:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:31:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T11:32:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:22:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:22:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:22:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:22:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:22:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:23:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:23:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:23:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:23:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:23:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:23:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:24:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:24:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:24:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:24:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:24:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:24:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:25:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:25:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:25:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:25:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:25:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:25:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:26:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:26:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:26:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:26:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:26:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:26:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:27:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:27:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:27:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:27:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:27:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:27:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:28:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:28:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:28:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:28:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:28:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:28:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:29:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:29:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:29:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:29:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:29:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:29:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:30:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:30:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:30:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:30:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:30:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:30:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:31:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:31:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:31:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:31:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:31:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:31:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T11:32:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:22:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:22:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:22:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:22:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:22:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:23:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:23:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:23:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:23:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:23:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:23:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:24:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:24:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:24:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:24:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:24:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:24:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:25:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:25:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:25:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:25:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:25:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:25:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:26:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:26:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:26:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:26:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:26:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:26:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:27:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:27:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:27:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:27:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:27:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:27:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:28:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:28:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:28:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:28:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:28:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:28:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:29:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:29:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:29:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:29:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:29:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:29:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:30:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:30:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:30:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:30:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:30:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:30:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:31:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:31:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:31:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:31:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:31:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:31:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T11:32:00+02:00";0

==> perf_analysis/config2/1topic_5000ns/grafana_data_export-5.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:22:10+02:00";14.804
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:22:20+02:00";14.549
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:22:30+02:00";14.335
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:22:40+02:00";14.091
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:22:50+02:00";13.887
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:23:00+02:00";13.757
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:23:10+02:00";13.686
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:23:20+02:00";13.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:23:30+02:00";13.665
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:23:40+02:00";13.659
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:23:50+02:00";13.662
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:24:00+02:00";13.661
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:24:10+02:00";13.662
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:24:20+02:00";13.67
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:24:30+02:00";13.668
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:24:40+02:00";13.67
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:24:50+02:00";13.629
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:25:00+02:00";13.631
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:25:10+02:00";13.63
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:25:20+02:00";13.63
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:25:30+02:00";13.631
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:25:40+02:00";13.629
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:25:50+02:00";13.63
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:26:00+02:00";13.632
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:26:10+02:00";13.631
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:26:20+02:00";13.63
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:26:30+02:00";13.632
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:26:40+02:00";13.635
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:26:50+02:00";13.633
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:27:00+02:00";13.635
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:27:10+02:00";13.635
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:27:20+02:00";13.635
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:27:30+02:00";13.635
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:27:40+02:00";13.634
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:27:50+02:00";13.635
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:28:00+02:00";13.636
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:28:10+02:00";13.634
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:28:20+02:00";13.636
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:28:30+02:00";13.637
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:28:40+02:00";13.637
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:28:50+02:00";13.638
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:29:00+02:00";13.639
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:29:10+02:00";13.638
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:29:20+02:00";13.639
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:29:30+02:00";13.641
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:29:40+02:00";13.637
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:29:50+02:00";13.637
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:30:00+02:00";13.639
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:30:10+02:00";13.64
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:30:20+02:00";13.641
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:30:30+02:00";13.64
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:30:40+02:00";13.642
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:30:50+02:00";13.643
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:31:00+02:00";13.644
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:31:10+02:00";13.644
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:31:20+02:00";13.646
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:31:30+02:00";13.645
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:31:40+02:00";6.054
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:31:50+02:00";6.054
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:32:00+02:00";6.054
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:22:10+02:00";3.095
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:22:20+02:00";3.095
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:22:30+02:00";3.095
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:22:40+02:00";3.095
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:22:50+02:00";3.096
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:23:00+02:00";3.096
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:23:10+02:00";3.097
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:23:20+02:00";3.139
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:23:30+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:23:40+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:23:50+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:24:00+02:00";3.114
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:24:10+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:24:20+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:24:30+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:24:40+02:00";3.116
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:24:50+02:00";3.116
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:25:00+02:00";3.116
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:25:10+02:00";3.117
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:25:20+02:00";3.117
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:25:30+02:00";3.117
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:25:40+02:00";3.117
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:25:50+02:00";3.117
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:26:00+02:00";3.117
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:26:10+02:00";3.118
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:26:20+02:00";3.117
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:26:30+02:00";3.117
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:26:40+02:00";3.117
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:26:50+02:00";3.117
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:27:00+02:00";3.117
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:27:10+02:00";3.117
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:27:20+02:00";3.117
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:27:30+02:00";3.117
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:27:40+02:00";3.117
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:27:50+02:00";3.118
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:28:00+02:00";3.118
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:28:10+02:00";3.118
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:28:20+02:00";3.118
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:28:30+02:00";3.118
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:28:40+02:00";3.118
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:28:50+02:00";3.118
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:29:00+02:00";3.118
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:29:10+02:00";3.118
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:29:20+02:00";3.118
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:29:30+02:00";3.117
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:29:40+02:00";3.118
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:29:50+02:00";3.118
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:30:00+02:00";3.118
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:30:10+02:00";3.118
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:30:20+02:00";3.118
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:30:30+02:00";3.117
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:30:40+02:00";3.118
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:30:50+02:00";3.118
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:31:00+02:00";3.118
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:31:10+02:00";3.118
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:31:20+02:00";3.118
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:31:30+02:00";3.119
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:31:40+02:00";3.118
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:31:50+02:00";3.119
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T11:32:00+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:22:10+02:00";2.814
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:22:20+02:00";2.814
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:22:30+02:00";2.815
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:22:40+02:00";2.815
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:22:50+02:00";2.815
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:23:00+02:00";2.811
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:23:10+02:00";2.811
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:23:20+02:00";2.811
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:23:30+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:23:40+02:00";2.812
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:23:50+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:24:00+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:24:10+02:00";2.845
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:24:20+02:00";2.812
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:24:30+02:00";2.812
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:24:40+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:24:50+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:25:00+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:25:10+02:00";2.817
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:25:20+02:00";2.817
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:25:30+02:00";2.83
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:25:40+02:00";2.83
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:25:50+02:00";2.831
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:26:00+02:00";2.831
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:26:10+02:00";2.831
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:26:20+02:00";2.831
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:26:30+02:00";2.831
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:26:40+02:00";2.831
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:26:50+02:00";2.831
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:27:00+02:00";2.831
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:27:10+02:00";2.831
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:27:20+02:00";2.83
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:27:30+02:00";2.83
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:27:40+02:00";2.829
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:27:50+02:00";2.83
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:28:00+02:00";2.83
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:28:10+02:00";2.83
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:28:20+02:00";2.83
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:28:30+02:00";2.83
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:28:40+02:00";2.83
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:28:50+02:00";2.83
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:29:00+02:00";2.83
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:29:10+02:00";2.831
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:29:20+02:00";2.831
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:29:30+02:00";2.831
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:29:40+02:00";2.83
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:29:50+02:00";2.831
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:30:00+02:00";2.831
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:30:10+02:00";2.832
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:30:20+02:00";2.832
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:30:30+02:00";2.832
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:30:40+02:00";2.832
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:30:50+02:00";2.832
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:31:00+02:00";2.832
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:31:10+02:00";2.832
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:31:20+02:00";2.832
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:31:30+02:00";2.831
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:31:40+02:00";2.832
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:31:50+02:00";2.832
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T11:32:00+02:00";null

==> perf_analysis/config2/1topic_5000ns/grafana_data_export-6.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:22:20+02:00";1.32
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:22:30+02:00";1.11
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:22:40+02:00";1.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:22:50+02:00";1.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:23:00+02:00";1.26
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:23:10+02:00";1.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:23:20+02:00";1.66
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:23:30+02:00";1.56
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:23:40+02:00";1.54
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:23:50+02:00";1.84
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:24:00+02:00";1.95
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:24:10+02:00";2.04
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:24:20+02:00";1.97
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:24:30+02:00";2.13
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:24:40+02:00";2.05
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:24:50+02:00";1.96
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:25:00+02:00";1.95
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:25:10+02:00";1.96
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:25:20+02:00";1.89
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:25:30+02:00";1.91
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:25:40+02:00";1.78
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:25:50+02:00";1.97
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:26:00+02:00";2.13
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:26:10+02:00";2.26
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:26:20+02:00";2.23
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:26:30+02:00";2.27
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:26:40+02:00";1.92
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:26:50+02:00";1.78
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:27:00+02:00";1.88
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:27:10+02:00";2.54
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:27:20+02:00";2.45
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:27:30+02:00";2.39
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:27:40+02:00";2.48
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:27:50+02:00";2.26
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:28:00+02:00";2.23
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:28:10+02:00";2.27
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:28:20+02:00";2.07
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:28:30+02:00";2.12
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:28:40+02:00";1.96
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:28:50+02:00";2.05
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:29:00+02:00";2.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:29:10+02:00";2.32
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:29:20+02:00";2.18
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:29:30+02:00";2.15
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:29:40+02:00";2.05
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:29:50+02:00";1.98
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:30:00+02:00";1.83
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:30:10+02:00";1.93
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:30:20+02:00";2.09
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:30:30+02:00";2.16
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:30:40+02:00";2.14
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:30:50+02:00";2.04
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:31:00+02:00";2.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:31:10+02:00";1.85
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:31:20+02:00";1.88
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:31:30+02:00";1.66
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:31:40+02:00";1.63
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:31:50+02:00";1.38
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:32:00+02:00";1.16
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:32:10+02:00";null
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:22:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:22:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:22:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:22:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:23:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:23:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:23:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:23:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:23:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:23:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:24:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:24:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:24:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:24:30+02:00";0.48
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:24:40+02:00";0.48
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:24:50+02:00";0.41
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:25:00+02:00";0.42
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:25:10+02:00";0.67
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:25:20+02:00";0.56
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:25:30+02:00";0.48
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:25:40+02:00";0.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:25:50+02:00";0.34
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:26:00+02:00";0.29
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:26:10+02:00";0.24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:26:20+02:00";0.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:26:30+02:00";0.25
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:26:40+02:00";0.21
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:26:50+02:00";0.18
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:27:00+02:00";0.15
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:27:10+02:00";0.13
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:27:20+02:00";0.11
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:27:30+02:00";0.09
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:27:40+02:00";0.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:27:50+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:28:00+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:28:10+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:28:20+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:28:30+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:28:40+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:28:50+02:00";0.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:29:00+02:00";0.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:29:10+02:00";0.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:29:20+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:29:30+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:29:40+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:29:50+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:30:00+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:30:10+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:30:20+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:30:30+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:30:40+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:30:50+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:31:00+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:31:10+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:31:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:31:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:31:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:31:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:32:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T11:32:10+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:22:20+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:22:30+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:22:40+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:22:50+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:23:00+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:23:10+02:00";0.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:23:20+02:00";0.09
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:23:30+02:00";0.07
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:23:40+02:00";0.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:23:50+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:24:00+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:24:10+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:24:20+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:24:30+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:24:40+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:24:50+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:25:00+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:25:10+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:25:20+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:25:30+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:25:40+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:25:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:26:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:26:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:26:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:26:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:26:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:26:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:27:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:27:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:27:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:27:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:27:40+02:00";0.07
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:27:50+02:00";0.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:28:00+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:28:10+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:28:20+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:28:30+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:28:40+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:28:50+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:29:00+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:29:10+02:00";0.16
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:29:20+02:00";0.14
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:29:30+02:00";0.11
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:29:40+02:00";0.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:29:50+02:00";0.08
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:30:00+02:00";0.07
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:30:10+02:00";0.13
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:30:20+02:00";0.11
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:30:30+02:00";0.09
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:30:40+02:00";0.08
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:30:50+02:00";0.07
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:31:00+02:00";0.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:31:10+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:31:20+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:31:30+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:31:40+02:00";0.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:31:50+02:00";0.08
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:32:00+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T11:32:10+02:00";null

==> perf_analysis/config2/1topic_5000ns/grafana_data_export-7.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:22:20+02:00";37.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:22:30+02:00";36.197
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:22:40+02:00";43.904
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:22:50+02:00";36.197
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:23:00+02:00";34.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:23:10+02:00";31.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:23:20+02:00";29.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:23:30+02:00";33.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:23:40+02:00";41.897
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:23:50+02:00";39.004
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:24:00+02:00";32.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:24:10+02:00";30.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:24:20+02:00";28.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:24:30+02:00";29.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:24:40+02:00";42.699
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:24:50+02:00";32.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:25:00+02:00";31.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:25:10+02:00";32.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:25:20+02:00";29.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:25:30+02:00";31.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:25:40+02:00";42.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:25:50+02:00";37.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:26:00+02:00";31
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:26:10+02:00";32.499
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:26:20+02:00";37.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:26:30+02:00";37.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:26:40+02:00";38
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:26:50+02:00";38.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:27:00+02:00";34.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:27:10+02:00";37.801
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:27:20+02:00";32.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:27:30+02:00";31.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:27:40+02:00";42.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:27:50+02:00";35.298
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:28:00+02:00";34.302
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:28:10+02:00";30
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:28:20+02:00";31.901
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:28:30+02:00";30.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:28:40+02:00";40.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:28:50+02:00";39.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:29:00+02:00";31.699
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:29:10+02:00";37.199
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:29:20+02:00";33.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:29:30+02:00";32.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:29:40+02:00";33.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:29:50+02:00";37
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:30:00+02:00";30.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:30:10+02:00";36.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:30:20+02:00";28.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:30:30+02:00";30.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:30:40+02:00";34.698
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:30:50+02:00";42.202
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:31:00+02:00";30.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:31:10+02:00";34.598
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:31:20+02:00";32.801
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:31:30+02:00";39.801
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:31:40+02:00";34.699
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:31:50+02:00";35.793
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:32:00+02:00";31.906
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:32:10+02:00";31.196
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:22:20+02:00";41.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:22:30+02:00";40.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:22:40+02:00";37.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:22:50+02:00";41.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:23:00+02:00";32
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:23:10+02:00";29.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:23:20+02:00";29.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:23:30+02:00";33.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:23:40+02:00";41.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:23:50+02:00";37.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:24:00+02:00";32.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:24:10+02:00";29.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:24:20+02:00";28.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:24:30+02:00";31.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:24:40+02:00";42.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:24:50+02:00";32.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:25:00+02:00";30.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:25:10+02:00";29.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:25:20+02:00";29.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:25:30+02:00";30.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:25:40+02:00";42.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:25:50+02:00";34.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:26:00+02:00";28.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:26:10+02:00";37.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:26:20+02:00";37.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:26:30+02:00";37.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:26:40+02:00";41.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:26:50+02:00";36.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:27:00+02:00";35.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:27:10+02:00";36.199
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:27:20+02:00";30.201
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:27:30+02:00";35.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:27:40+02:00";42.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:27:50+02:00";31.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:28:00+02:00";33.599
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:28:10+02:00";30.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:28:20+02:00";32.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:28:30+02:00";32.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:28:40+02:00";43.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:28:50+02:00";34.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:29:00+02:00";35
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:29:10+02:00";37.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:29:20+02:00";32.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:29:30+02:00";32.099
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:29:40+02:00";30.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:29:50+02:00";35.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:30:00+02:00";30.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:30:10+02:00";33
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:30:20+02:00";30.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:30:30+02:00";30.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:30:40+02:00";37.101
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:30:50+02:00";39.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:31:00+02:00";28.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:31:10+02:00";33.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:31:20+02:00";34.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:31:30+02:00";36.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:31:40+02:00";34.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:31:50+02:00";37
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:32:00+02:00";29.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T11:32:10+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:22:20+02:00";38.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:22:30+02:00";41
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:22:40+02:00";37.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:22:50+02:00";36.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:23:00+02:00";31.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:23:10+02:00";29.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:23:20+02:00";30.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:23:30+02:00";34.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:23:40+02:00";41.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:23:50+02:00";38.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:24:00+02:00";31.699
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:24:10+02:00";30.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:24:20+02:00";30.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:24:30+02:00";30.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:24:40+02:00";41.501
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:24:50+02:00";31.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:25:00+02:00";32.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:25:10+02:00";31.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:25:20+02:00";27.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:25:30+02:00";31.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:25:40+02:00";44.299
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:25:50+02:00";34.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:26:00+02:00";30.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:26:10+02:00";33.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:26:20+02:00";36.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:26:30+02:00";36
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:26:40+02:00";42.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:26:50+02:00";33
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:27:00+02:00";35.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:27:10+02:00";33.698
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:27:20+02:00";30.102
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:27:30+02:00";34.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:27:40+02:00";45.199
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:27:50+02:00";32.101
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:28:00+02:00";33.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:28:10+02:00";27
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:28:20+02:00";31.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:28:30+02:00";30.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:28:40+02:00";49.301
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:28:50+02:00";32.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:29:00+02:00";34.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:29:10+02:00";36.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:29:20+02:00";31.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:29:30+02:00";29.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:29:40+02:00";35
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:29:50+02:00";34
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:30:00+02:00";31.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:30:10+02:00";32.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:30:20+02:00";29.901
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:30:30+02:00";30.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:30:40+02:00";37.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:30:50+02:00";40.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:31:00+02:00";27.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:31:10+02:00";33
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:31:20+02:00";35.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:31:30+02:00";34.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:31:40+02:00";34.899
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:31:50+02:00";36.401
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:32:00+02:00";29.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T11:32:10+02:00";null

==> perf_analysis/config2/1topic_5000ns/grafana_data_export-8.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:22:30+02:00";21.398
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:22:40+02:00";23.402
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:22:50+02:00";21.698
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:23:00+02:00";22
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:23:10+02:00";21.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:23:20+02:00";21.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:23:30+02:00";24.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:23:40+02:00";23.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:23:50+02:00";23.102
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:24:00+02:00";20.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:24:10+02:00";21.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:24:20+02:00";21.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:24:30+02:00";21.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:24:40+02:00";23.999
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:24:50+02:00";21.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:25:00+02:00";22.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:25:10+02:00";22.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:25:20+02:00";22.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:25:30+02:00";22.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:25:40+02:00";24.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:25:50+02:00";22.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:26:00+02:00";22.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:26:10+02:00";20.999
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:26:20+02:00";22.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:26:30+02:00";21.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:26:40+02:00";25
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:26:50+02:00";22.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:27:00+02:00";21
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:27:10+02:00";21.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:27:20+02:00";22.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:27:30+02:00";22.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:27:40+02:00";23
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:27:50+02:00";21.299
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:28:00+02:00";20.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:28:10+02:00";22.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:28:20+02:00";22.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:28:30+02:00";21.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:28:40+02:00";24.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:28:50+02:00";20.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:29:00+02:00";20.299
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:29:10+02:00";21.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:29:20+02:00";21.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:29:30+02:00";22.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:29:40+02:00";24
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:29:50+02:00";23.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:30:00+02:00";22.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:30:10+02:00";22.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:30:20+02:00";20.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:30:30+02:00";20.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:30:40+02:00";24.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:30:50+02:00";20.901
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:31:00+02:00";22.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:31:10+02:00";22.199
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:31:20+02:00";22.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:31:30+02:00";21.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:31:40+02:00";23.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:31:50+02:00";21.796
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:32:00+02:00";21.804
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:32:10+02:00";20.898
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:32:20+02:00";null
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:22:30+02:00";25.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:22:40+02:00";27.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:22:50+02:00";26.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:23:00+02:00";25.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:23:10+02:00";24.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:23:20+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:23:30+02:00";25.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:23:40+02:00";27
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:23:50+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:24:00+02:00";25.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:24:10+02:00";25.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:24:20+02:00";23.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:24:30+02:00";25.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:24:40+02:00";27.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:24:50+02:00";25.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:25:00+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:25:10+02:00";24.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:25:20+02:00";24.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:25:30+02:00";25.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:25:40+02:00";25.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:25:50+02:00";24.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:26:00+02:00";23.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:26:10+02:00";26.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:26:20+02:00";25.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:26:30+02:00";26.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:26:40+02:00";28.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:26:50+02:00";26.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:27:00+02:00";24.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:27:10+02:00";26.099
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:27:20+02:00";23.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:27:30+02:00";26.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:27:40+02:00";26.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:27:50+02:00";23.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:28:00+02:00";24.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:28:10+02:00";27
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:28:20+02:00";25.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:28:30+02:00";25.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:28:40+02:00";27
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:28:50+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:29:00+02:00";25.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:29:10+02:00";25.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:29:20+02:00";26
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:29:30+02:00";26.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:29:40+02:00";25
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:29:50+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:30:00+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:30:10+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:30:20+02:00";25
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:30:30+02:00";24.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:30:40+02:00";27.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:30:50+02:00";24.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:31:00+02:00";23.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:31:10+02:00";24.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:31:20+02:00";24.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:31:30+02:00";24.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:31:40+02:00";26.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:31:50+02:00";25.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:32:00+02:00";25.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:32:10+02:00";27
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T11:32:20+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:22:30+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:22:40+02:00";21.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:22:50+02:00";19.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:23:00+02:00";20.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:23:10+02:00";21.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:23:20+02:00";21.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:23:30+02:00";21.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:23:40+02:00";22.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:23:50+02:00";21.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:24:00+02:00";21.299
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:24:10+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:24:20+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:24:30+02:00";21.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:24:40+02:00";21.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:24:50+02:00";20.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:25:00+02:00";22.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:25:10+02:00";21.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:25:20+02:00";18.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:25:30+02:00";22.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:25:40+02:00";22.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:25:50+02:00";21.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:26:00+02:00";20.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:26:10+02:00";19.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:26:20+02:00";20.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:26:30+02:00";21.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:26:40+02:00";23.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:26:50+02:00";18.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:27:00+02:00";19.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:27:10+02:00";20.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:27:20+02:00";20.201
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:27:30+02:00";20.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:27:40+02:00";23.299
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:27:50+02:00";20.301
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:28:00+02:00";21.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:28:10+02:00";19.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:28:20+02:00";20.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:28:30+02:00";19.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:28:40+02:00";25.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:28:50+02:00";20.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:29:00+02:00";20.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:29:10+02:00";20.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:29:20+02:00";20.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:29:30+02:00";19.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:29:40+02:00";23.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:29:50+02:00";19.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:30:00+02:00";20.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:30:10+02:00";21
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:30:20+02:00";20.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:30:30+02:00";19.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:30:40+02:00";22.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:30:50+02:00";22.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:31:00+02:00";19
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:31:10+02:00";19.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:31:20+02:00";20.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:31:30+02:00";19.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:31:40+02:00";22
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:31:50+02:00";20.501
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:32:00+02:00";20.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:32:10+02:00";21.299
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T11:32:20+02:00";null

==> perf_analysis/config3/1topic_10000ns/grafana_data_export-2.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:56:50+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:57:00+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:57:10+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:57:20+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:57:30+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:57:40+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:57:50+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:58:00+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:58:10+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:58:20+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:58:30+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:58:40+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:58:50+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:59:00+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:59:10+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:59:20+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:59:30+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:59:40+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:59:50+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:00:00+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:00:10+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:00:20+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:00:30+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:00:40+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:00:50+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:01:00+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:01:10+02:00";7,091.693
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:01:20+02:00";21,355.391
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:01:30+02:00";33,428.852
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:01:40+02:00";43,648.861
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:01:50+02:00";52,299.681
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:02:00+02:00";59,622.476
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:02:10+02:00";65,821.162
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:02:20+02:00";71,068.348
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:02:30+02:00";75,509.795
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:02:40+02:00";79,269.485
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:02:50+02:00";82,451.605
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:03:00+02:00";85,146.116
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:03:10+02:00";87,426.53
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:03:20+02:00";89,356.814
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:03:30+02:00";90,990.499
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:03:40+02:00";92,373.577
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:03:50+02:00";93,544.406
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:04:00+02:00";94,535.799
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:04:10+02:00";95,374.314
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:04:20+02:00";96,084.464
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:04:30+02:00";96,685.551
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:04:40+02:00";97,194.382
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:04:50+02:00";97,625.169
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:05:00+02:00";97,989.55
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:05:10+02:00";98,298.552
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:05:20+02:00";98,559.479
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:05:30+02:00";98,780.768
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:05:40+02:00";98,967.766
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:05:50+02:00";99,126.219
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:06:00+02:00";99,260.392
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:06:10+02:00";99,374.069
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:06:20+02:00";99,470.151
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:06:30+02:00";99,551.459
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:06:40+02:00";99,620.356
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:06:50+02:00";99,678.68
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:07:00+02:00";99,727.845
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:07:10+02:00";99,769.641
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:07:20+02:00";99,804.94
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:07:30+02:00";99,834.988
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:07:40+02:00";99,860.379
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:07:50+02:00";99,881.888
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:08:00+02:00";99,900.051
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:08:10+02:00";99,915.574
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:08:20+02:00";99,928.171
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:08:30+02:00";99,939.465
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:08:40+02:00";99,948.698
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:08:50+02:00";99,956.511
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:09:00+02:00";99,963.107
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:09:10+02:00";99,968.779
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:09:20+02:00";99,973.534
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:09:30+02:00";99,977.711
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:09:40+02:00";99,980.939
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:09:50+02:00";99,983.868
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:10:00+02:00";99,986.347
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:10:10+02:00";99,988.713
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:10:20+02:00";99,990.426
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:10:30+02:00";99,991.821
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:10:40+02:00";99,992.87
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:10:50+02:00";99,994.088
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:11:00+02:00";99,995.13
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:11:10+02:00";92,681.481
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:11:20+02:00";78,453.18
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:11:30+02:00";66,409.183
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:11:40+02:00";61,099.398
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:56:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:57:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:57:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:57:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:57:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:57:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:57:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:58:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:58:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:58:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:58:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:58:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:58:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:59:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:59:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:59:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:59:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:59:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:59:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:00:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:00:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:00:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:00:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:00:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:00:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:01:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:01:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:01:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:01:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:01:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:01:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:02:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:02:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:02:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:02:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:02:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:02:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:03:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:03:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:03:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:03:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:03:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:03:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:04:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:04:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:04:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:04:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:04:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:04:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:05:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:05:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:05:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:05:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:05:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:05:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:06:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:06:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:06:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:06:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:06:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:06:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:07:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:07:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:07:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:07:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:07:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:07:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:08:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:08:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:08:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:08:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:08:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:08:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:09:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:09:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:09:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:09:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:09:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:09:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:10:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:10:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:10:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:10:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:10:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:10:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:11:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:11:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:11:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:11:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:11:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:56:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:57:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:57:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:57:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:57:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:57:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:57:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:58:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:58:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:58:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:58:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:58:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:58:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:59:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:59:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:59:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:59:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:59:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T15:59:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:00:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:00:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:00:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:00:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:00:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:00:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:01:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:01:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:01:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:01:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:01:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:01:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:02:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:02:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:02:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:02:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:02:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:02:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:03:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:03:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:03:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:03:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:03:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:03:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:04:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:04:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:04:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:04:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:04:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:04:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:05:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:05:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:05:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:05:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:05:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:05:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:06:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:06:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:06:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:06:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:06:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:06:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:07:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:07:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:07:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:07:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:07:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:07:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:08:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:08:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:08:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:08:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:08:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:08:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:09:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:09:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:09:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:09:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:09:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:09:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:10:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:10:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:10:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:10:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:10:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:10:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:11:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:11:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:11:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:11:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:11:40+02:00";0

==> perf_analysis/config3/1topic_10000ns/grafana_data_export-3.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:57:00+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:57:10+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:57:20+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:57:30+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:57:40+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:57:50+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:58:00+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:58:10+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:58:20+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:58:30+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:58:40+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:58:50+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:59:00+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:59:10+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:59:20+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:59:30+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:59:40+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T15:59:50+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:00:00+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:00:10+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:00:20+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:00:30+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:00:40+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:00:50+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:01:00+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:01:10+02:00";1,519,821.896
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:01:20+02:00";4,612,656.797
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:01:30+02:00";7,244,269.206
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:01:40+02:00";9,474,153.998
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:01:50+02:00";11,362,779.262
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:02:00+02:00";12,960,810.274
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:02:10+02:00";14,313,177.078
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:02:20+02:00";15,459,575.712
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:02:30+02:00";16,428,914.637
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:02:40+02:00";17,250,519.598
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:02:50+02:00";17,951,049.023
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:03:00+02:00";18,552,826.658
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:03:10+02:00";19,062,284.104
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:03:20+02:00";19,493,052.904
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:03:30+02:00";19,857,971.874
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:03:40+02:00";20,166,869.209
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:03:50+02:00";20,428,668.498
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:04:00+02:00";20,649,284.491
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:04:10+02:00";20,836,689.155
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:04:20+02:00";20,994,869.025
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:04:30+02:00";21,129,392.546
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:04:40+02:00";21,242,591.957
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:04:50+02:00";21,339,925.738
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:05:00+02:00";21,420,419.561
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:05:10+02:00";21,488,855.521
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:05:20+02:00";21,547,204.368
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:05:30+02:00";21,597,665.775
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:05:40+02:00";21,639,773.867
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:05:50+02:00";21,675,729.779
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:06:00+02:00";21,705,992.265
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:06:10+02:00";21,727,863.841
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:06:20+02:00";21,748,604.728
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:06:30+02:00";21,766,318.969
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:06:40+02:00";21,780,380.739
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:06:50+02:00";21,792,231.515
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:07:00+02:00";21,802,542.979
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:07:10+02:00";21,812,984.015
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:07:20+02:00";21,823,073.799
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:07:30+02:00";21,830,712.909
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:07:40+02:00";21,836,301.535
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:07:50+02:00";21,842,472.314
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:08:00+02:00";21,846,139.419
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:08:10+02:00";21,848,959.435
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:08:20+02:00";21,851,796.743
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:08:30+02:00";21,853,263.874
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:08:40+02:00";21,856,442.011
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:08:50+02:00";21,858,911.271
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:09:00+02:00";21,861,250.249
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:09:10+02:00";21,862,003.52
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:09:20+02:00";21,862,879.722
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:09:30+02:00";21,864,621.406
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:09:40+02:00";21,866,333.789
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:09:50+02:00";21,866,401.603
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:10:00+02:00";21,866,134.712
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:10:10+02:00";21,865,322.297
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:10:20+02:00";21,864,993.971
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:10:30+02:00";21,864,518.48
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:10:40+02:00";21,864,541.223
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:10:50+02:00";21,865,956.054
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:11:00+02:00";21,866,278.735
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:11:10+02:00";20,267,144.028
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:11:20+02:00";17,155,767.035
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:11:30+02:00";14,522,043.272
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:11:40+02:00";12,292,644.238
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:11:50+02:00";null
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:57:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:57:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:57:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:57:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:57:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:57:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:58:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:58:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:58:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:58:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:58:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:58:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:59:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:59:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:59:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:59:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:59:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T15:59:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:00:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:00:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:00:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:00:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:00:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:00:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:01:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:01:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:01:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:01:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:01:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:01:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:02:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:02:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:02:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:02:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:02:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:02:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:03:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:03:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:03:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:03:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:03:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:03:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:04:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:04:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:04:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:04:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:04:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:04:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:05:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:05:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:05:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:05:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:05:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:05:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:06:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:06:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:06:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:06:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:06:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:06:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:07:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:07:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:07:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:07:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:07:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:07:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:08:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:08:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:08:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:08:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:08:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:08:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:09:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:09:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:09:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:09:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:09:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:09:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:10:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:10:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:10:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:10:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:10:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:10:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:11:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:11:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:11:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:11:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:11:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:11:50+02:00";null
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:57:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:57:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:57:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:57:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:57:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:57:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:58:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:58:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:58:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:58:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:58:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:58:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:59:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:59:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:59:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:59:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:59:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T15:59:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:00:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:00:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:00:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:00:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:00:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:00:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:01:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:01:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:01:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:01:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:01:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:01:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:02:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:02:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:02:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:02:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:02:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:02:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:03:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:03:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:03:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:03:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:03:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:03:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:04:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:04:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:04:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:04:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:04:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:04:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:05:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:05:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:05:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:05:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:05:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:05:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:06:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:06:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:06:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:06:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:06:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:06:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:07:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:07:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:07:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:07:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:07:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:07:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:08:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:08:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:08:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:08:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:08:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:08:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:09:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:09:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:09:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:09:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:09:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:09:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:10:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:10:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:10:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:10:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:10:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:10:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:11:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:11:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:11:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:11:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:11:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:11:50+02:00";null

==> perf_analysis/config3/1topic_10000ns/grafana_data_export-4.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:57:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:57:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:57:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:57:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:57:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:57:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:58:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:58:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:58:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:58:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:58:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:58:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:59:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:59:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:59:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:59:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:59:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T15:59:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:00:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:00:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:00:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:00:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:00:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:00:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:01:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:01:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:01:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:01:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:01:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:01:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:02:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:02:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:02:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:02:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:02:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:02:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:03:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:03:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:03:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:03:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:03:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:03:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:04:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:04:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:04:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:04:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:04:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:04:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:05:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:05:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:05:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:05:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:05:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:05:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:06:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:06:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:06:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:06:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:06:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:06:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:07:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:07:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:07:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:07:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:07:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:07:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:08:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:08:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:08:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:08:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:08:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:08:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:09:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:09:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:09:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:09:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:09:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:09:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:10:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:10:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:10:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:10:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:10:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:10:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:11:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:11:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:11:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:11:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:11:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:11:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:57:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:57:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:57:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:57:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:57:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:57:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:58:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:58:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:58:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:58:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:58:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:58:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:59:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:59:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:59:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:59:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:59:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T15:59:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:00:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:00:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:00:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:00:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:00:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:00:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:01:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:01:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:01:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:01:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:01:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:01:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:02:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:02:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:02:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:02:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:02:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:02:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:03:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:03:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:03:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:03:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:03:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:03:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:04:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:04:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:04:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:04:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:04:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:04:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:05:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:05:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:05:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:05:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:05:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:05:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:06:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:06:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:06:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:06:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:06:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:06:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:07:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:07:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:07:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:07:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:07:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:07:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:08:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:08:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:08:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:08:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:08:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:08:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:09:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:09:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:09:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:09:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:09:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:09:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:10:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:10:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:10:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:10:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:10:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:10:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:11:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:11:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:11:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:11:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:11:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:11:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:57:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:57:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:57:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:57:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:57:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:57:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:58:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:58:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:58:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:58:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:58:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:58:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:59:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:59:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:59:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:59:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:59:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T15:59:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:00:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:00:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:00:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:00:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:00:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:00:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:01:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:01:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:01:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:01:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:01:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:01:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:02:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:02:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:02:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:02:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:02:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:02:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:03:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:03:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:03:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:03:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:03:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:03:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:04:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:04:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:04:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:04:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:04:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:04:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:05:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:05:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:05:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:05:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:05:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:05:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:06:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:06:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:06:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:06:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:06:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:06:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:07:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:07:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:07:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:07:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:07:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:07:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:08:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:08:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:08:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:08:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:08:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:08:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:09:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:09:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:09:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:09:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:09:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:09:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:10:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:10:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:10:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:10:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:10:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:10:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:11:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:11:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:11:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:11:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:11:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:11:50+02:00";0

==> perf_analysis/config3/1topic_10000ns/grafana_data_export-5.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:57:10+02:00";4.14
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:57:20+02:00";4.199
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:57:30+02:00";4.186
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:57:40+02:00";4.182
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:57:50+02:00";4.182
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:58:00+02:00";4.182
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:58:10+02:00";4.185
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:58:20+02:00";4.189
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:58:30+02:00";4.213
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:58:40+02:00";4.213
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:58:50+02:00";4.213
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:59:00+02:00";4.213
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:59:10+02:00";4.213
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:59:20+02:00";4.223
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:59:30+02:00";4.221
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:59:40+02:00";4.213
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:59:50+02:00";4.222
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:00:00+02:00";4.222
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:00:10+02:00";4.223
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:00:20+02:00";4.215
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:00:30+02:00";4.219
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:00:40+02:00";4.521
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:00:50+02:00";6.235
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:01:00+02:00";4.719
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:01:10+02:00";6.617
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:01:20+02:00";9.771
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:01:30+02:00";13.289
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:01:40+02:00";14.859
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:01:50+02:00";14.845
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:02:00+02:00";14.755
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:02:10+02:00";14.566
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:02:20+02:00";14.438
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:02:30+02:00";14.298
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:02:40+02:00";14.172
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:02:50+02:00";14.058
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:03:00+02:00";13.955
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:03:10+02:00";13.786
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:03:20+02:00";13.656
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:03:30+02:00";13.587
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:03:40+02:00";13.46
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:03:50+02:00";13.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:04:00+02:00";13.356
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:04:10+02:00";13.34
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:04:20+02:00";13.338
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:04:30+02:00";13.335
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:04:40+02:00";13.332
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:04:50+02:00";13.331
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:05:00+02:00";13.327
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:05:10+02:00";13.326
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:05:20+02:00";13.327
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:05:30+02:00";13.326
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:05:40+02:00";13.322
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:05:50+02:00";13.324
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:06:00+02:00";13.325
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:06:10+02:00";13.337
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:06:20+02:00";13.337
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:06:30+02:00";13.338
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:06:40+02:00";13.339
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:06:50+02:00";13.34
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:07:00+02:00";13.34
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:07:10+02:00";13.341
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:07:20+02:00";13.342
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:07:30+02:00";13.343
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:07:40+02:00";13.342
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:07:50+02:00";13.344
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:08:00+02:00";13.343
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:08:10+02:00";13.344
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:08:20+02:00";13.346
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:08:30+02:00";13.345
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:08:40+02:00";13.346
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:08:50+02:00";13.347
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:09:00+02:00";13.348
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:09:10+02:00";13.347
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:09:20+02:00";13.35
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:09:30+02:00";13.35
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:09:40+02:00";13.349
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:09:50+02:00";13.35
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:10:00+02:00";13.351
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:10:10+02:00";13.351
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:10:20+02:00";13.353
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:10:30+02:00";13.351
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:10:40+02:00";13.352
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:10:50+02:00";13.355
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:11:00+02:00";13.354
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:11:10+02:00";6.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:11:20+02:00";6.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:11:30+02:00";6.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:11:40+02:00";6.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:11:50+02:00";6.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:12:00+02:00";null
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:57:10+02:00";3.006
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:57:20+02:00";3.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:57:30+02:00";3.057
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:57:40+02:00";3.053
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:57:50+02:00";3.056
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:58:00+02:00";3.056
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:58:10+02:00";3.068
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:58:20+02:00";3.069
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:58:30+02:00";3.086
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:58:40+02:00";3.065
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:58:50+02:00";3.065
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:59:00+02:00";3.065
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:59:10+02:00";3.065
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:59:20+02:00";3.065
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:59:30+02:00";3.071
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:59:40+02:00";3.069
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T15:59:50+02:00";3.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:00:00+02:00";3.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:00:10+02:00";3.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:00:20+02:00";3.072
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:00:30+02:00";3.072
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:00:40+02:00";3.072
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:00:50+02:00";3.072
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:01:00+02:00";3.077
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:01:10+02:00";3.084
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:01:20+02:00";3.084
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:01:30+02:00";3.084
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:01:40+02:00";3.101
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:01:50+02:00";3.085
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:02:00+02:00";3.085
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:02:10+02:00";3.086
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:02:20+02:00";3.095
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:02:30+02:00";3.095
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:02:40+02:00";3.095
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:02:50+02:00";3.095
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:03:00+02:00";3.095
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:03:10+02:00";3.095
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:03:20+02:00";3.095
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:03:30+02:00";3.095
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:03:40+02:00";3.095
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:03:50+02:00";3.095
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:04:00+02:00";3.096
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:04:10+02:00";3.095
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:04:20+02:00";3.099
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:04:30+02:00";3.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:04:40+02:00";3.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:04:50+02:00";3.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:05:00+02:00";3.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:05:10+02:00";3.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:05:20+02:00";3.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:05:30+02:00";3.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:05:40+02:00";3.074
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:05:50+02:00";3.074
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:06:00+02:00";3.074
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:06:10+02:00";3.074
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:06:20+02:00";3.074
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:06:30+02:00";3.074
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:06:40+02:00";3.074
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:06:50+02:00";3.074
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:07:00+02:00";3.074
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:07:10+02:00";3.073
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:07:20+02:00";3.073
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:07:30+02:00";3.073
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:07:40+02:00";3.073
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:07:50+02:00";3.074
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:08:00+02:00";3.073
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:08:10+02:00";3.074
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:08:20+02:00";3.074
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:08:30+02:00";3.074
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:08:40+02:00";3.074
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:08:50+02:00";3.074
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:09:00+02:00";3.074
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:09:10+02:00";3.074
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:09:20+02:00";3.074
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:09:30+02:00";3.074
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:09:40+02:00";3.074
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:09:50+02:00";3.074
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:10:00+02:00";3.074
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:10:10+02:00";3.074
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:10:20+02:00";3.074
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:10:30+02:00";3.075
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:10:40+02:00";3.074
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:10:50+02:00";3.075
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:11:00+02:00";3.075
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:11:10+02:00";3.074
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:11:20+02:00";3.074
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:11:30+02:00";3.075
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:11:40+02:00";3.075
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:11:50+02:00";3.075
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:12:00+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:57:10+02:00";2.778
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:57:20+02:00";2.82
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:57:30+02:00";2.802
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:57:40+02:00";2.802
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:57:50+02:00";2.802
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:58:00+02:00";2.803
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:58:10+02:00";2.803
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:58:20+02:00";2.804
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:58:30+02:00";2.804
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:58:40+02:00";2.805
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:58:50+02:00";2.822
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:59:00+02:00";2.838
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:59:10+02:00";2.812
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:59:20+02:00";2.812
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:59:30+02:00";2.812
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:59:40+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T15:59:50+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:00:00+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:00:10+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:00:20+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:00:30+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:00:40+02:00";2.813
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:00:50+02:00";2.814
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:01:00+02:00";2.922
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:01:10+02:00";2.852
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:01:20+02:00";2.852
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:01:30+02:00";2.855
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:01:40+02:00";2.855
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:01:50+02:00";2.867
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:02:00+02:00";2.854
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:02:10+02:00";2.855
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:02:20+02:00";2.863
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:02:30+02:00";2.864
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:02:40+02:00";2.863
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:02:50+02:00";2.893
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:03:00+02:00";2.865
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:03:10+02:00";2.864
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:03:20+02:00";2.865
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:03:30+02:00";2.864
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:03:40+02:00";2.864
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:03:50+02:00";2.865
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:04:00+02:00";2.865
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:04:10+02:00";2.872
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:04:20+02:00";2.856
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:04:30+02:00";2.855
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:04:40+02:00";2.856
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:04:50+02:00";2.856
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:05:00+02:00";3.011
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:05:10+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:05:20+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:05:30+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:05:40+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:05:50+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:06:00+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:06:10+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:06:20+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:06:30+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:06:40+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:06:50+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:07:00+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:07:10+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:07:20+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:07:30+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:07:40+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:07:50+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:08:00+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:08:10+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:08:20+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:08:30+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:08:40+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:08:50+02:00";2.865
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:09:00+02:00";2.865
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:09:10+02:00";2.865
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:09:20+02:00";2.865
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:09:30+02:00";2.865
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:09:40+02:00";2.865
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:09:50+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:10:00+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:10:10+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:10:20+02:00";2.865
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:10:30+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:10:40+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:10:50+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:11:00+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:11:10+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:11:20+02:00";2.865
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:11:30+02:00";2.865
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:11:40+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:11:50+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:12:00+02:00";null

==> perf_analysis/config3/1topic_10000ns/grafana_data_export-6.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:57:10+02:00";0.21
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:57:20+02:00";0.18
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:57:30+02:00";0.15
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:57:40+02:00";0.12
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:57:50+02:00";0.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:58:00+02:00";0.09
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:58:10+02:00";0.07
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:58:20+02:00";0.06
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:58:30+02:00";0.05
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:58:40+02:00";0.04
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:58:50+02:00";0.04
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:59:00+02:00";0.03
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:59:10+02:00";0.03
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:59:20+02:00";0.02
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:59:30+02:00";0.02
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:59:40+02:00";0.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:59:50+02:00";0.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:00:00+02:00";0.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:00:10+02:00";0.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:00:20+02:00";0.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:00:30+02:00";0.08
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:00:40+02:00";0.23
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:00:50+02:00";0.66
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:01:00+02:00";1.31
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:01:10+02:00";1.34
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:01:20+02:00";1.66
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:01:30+02:00";1.63
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:01:40+02:00";1.62
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:01:50+02:00";1.52
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:02:00+02:00";1.52
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:02:10+02:00";1.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:02:20+02:00";1.42
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:02:30+02:00";1.44
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:02:40+02:00";1.52
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:02:50+02:00";1.67
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:03:00+02:00";1.49
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:03:10+02:00";1.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:03:20+02:00";1.58
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:03:30+02:00";1.55
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:03:40+02:00";1.62
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:03:50+02:00";1.53
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:04:00+02:00";1.61
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:04:10+02:00";1.43
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:04:20+02:00";1.67
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:04:30+02:00";1.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:04:40+02:00";1.68
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:04:50+02:00";1.81
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:05:00+02:00";1.76
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:05:10+02:00";1.56
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:05:20+02:00";1.71
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:05:30+02:00";1.59
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:05:40+02:00";1.49
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:05:50+02:00";1.58
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:06:00+02:00";1.48
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:06:10+02:00";1.56
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:06:20+02:00";1.64
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:06:30+02:00";1.54
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:06:40+02:00";1.53
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:06:50+02:00";1.45
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:07:00+02:00";1.45
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:07:10+02:00";1.46
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:07:20+02:00";1.46
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:07:30+02:00";2.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:07:40+02:00";1.85
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:07:50+02:00";1.65
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:08:00+02:00";1.39
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:08:10+02:00";1.49
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:08:20+02:00";1.56
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:08:30+02:00";1.48
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:08:40+02:00";1.33
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:08:50+02:00";1.35
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:09:00+02:00";1.37
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:09:10+02:00";1.55
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:09:20+02:00";1.55
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:09:30+02:00";1.54
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:09:40+02:00";1.61
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:09:50+02:00";1.36
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:10:00+02:00";1.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:10:10+02:00";1.26
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:10:20+02:00";1.22
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:10:30+02:00";1.35
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:10:40+02:00";1.45
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:10:50+02:00";1.31
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:11:00+02:00";1.58
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:11:10+02:00";1.72
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:11:20+02:00";1.46
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:11:30+02:00";1.31
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:11:40+02:00";1.11
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:11:50+02:00";0.94
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:12:00+02:00";null
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:57:10+02:00";0.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:57:20+02:00";0.09
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:57:30+02:00";0.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:57:40+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:57:50+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:58:00+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:58:10+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:58:20+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:58:30+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:58:40+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:58:50+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:59:00+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:59:10+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:59:20+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:59:30+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:59:40+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T15:59:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:00:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:00:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:00:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:00:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:00:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:00:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:01:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:01:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:01:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:01:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:01:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:01:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:02:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:02:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:02:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:02:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:02:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:02:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:03:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:03:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:03:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:03:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:03:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:03:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:04:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:04:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:04:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:04:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:04:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:04:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:05:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:05:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:05:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:05:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:05:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:05:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:06:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:06:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:06:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:06:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:06:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:06:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:07:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:07:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:07:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:07:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:07:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:07:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:08:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:08:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:08:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:08:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:08:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:08:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:09:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:09:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:09:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:09:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:09:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:09:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:10:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:10:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:10:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:10:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:10:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:10:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:11:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:11:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:11:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:11:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:11:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:11:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:12:00+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:57:10+02:00";0.08
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:57:20+02:00";0.14
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:57:30+02:00";0.12
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:57:40+02:00";0.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:57:50+02:00";0.09
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:58:00+02:00";0.07
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:58:10+02:00";0.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:58:20+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:58:30+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:58:40+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:58:50+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:59:00+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:59:10+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:59:20+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:59:30+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:59:40+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T15:59:50+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:00:00+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:00:10+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:00:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:00:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:00:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:00:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:01:00+02:00";0.08
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:01:10+02:00";0.07
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:01:20+02:00";0.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:01:30+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:01:40+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:01:50+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:02:00+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:02:10+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:02:20+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:02:30+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:02:40+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:02:50+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:03:00+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:03:10+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:03:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:03:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:03:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:03:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:04:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:04:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:04:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:04:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:04:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:04:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:05:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:05:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:05:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:05:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:05:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:05:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:06:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:06:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:06:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:06:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:06:40+02:00";0.07
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:06:50+02:00";0.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:07:00+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:07:10+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:07:20+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:07:30+02:00";0.26
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:07:40+02:00";0.29
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:07:50+02:00";0.25
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:08:00+02:00";0.21
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:08:10+02:00";0.18
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:08:20+02:00";0.15
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:08:30+02:00";0.12
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:08:40+02:00";0.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:08:50+02:00";0.09
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:09:00+02:00";0.07
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:09:10+02:00";0.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:09:20+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:09:30+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:09:40+02:00";0.36
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:09:50+02:00";0.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:10:00+02:00";0.25
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:10:10+02:00";0.22
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:10:20+02:00";0.18
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:10:30+02:00";0.15
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:10:40+02:00";0.13
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:10:50+02:00";0.11
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:11:00+02:00";0.09
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:11:10+02:00";0.08
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:11:20+02:00";0.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:11:30+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:11:40+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:11:50+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:12:00+02:00";null

==> perf_analysis/config3/1topic_10000ns/grafana_data_export-7.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:57:10+02:00";32
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:57:20+02:00";36.399
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:57:30+02:00";32
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:57:40+02:00";37.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:57:50+02:00";30.797
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:58:00+02:00";41.603
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:58:10+02:00";34.499
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:58:20+02:00";31.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:58:30+02:00";27.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:58:40+02:00";33.799
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:58:50+02:00";35.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:59:00+02:00";31.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:59:10+02:00";31.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:59:20+02:00";35.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:59:30+02:00";39.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:59:40+02:00";36.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:59:50+02:00";38.801
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:00:00+02:00";33.898
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:00:10+02:00";44.702
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:00:20+02:00";29.295
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:00:30+02:00";40.107
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:00:40+02:00";36.654
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:00:50+02:00";35.144
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:01:00+02:00";40.499
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:01:10+02:00";62.402
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:01:20+02:00";32.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:01:30+02:00";30.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:01:40+02:00";35.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:01:50+02:00";44.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:02:00+02:00";32.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:02:10+02:00";33.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:02:20+02:00";39.299
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:02:30+02:00";31.301
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:02:40+02:00";35.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:02:50+02:00";38.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:03:00+02:00";38.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:03:10+02:00";34.201
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:03:20+02:00";34.399
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:03:30+02:00";35.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:03:40+02:00";42.399
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:03:50+02:00";34.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:04:00+02:00";35.496
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:04:10+02:00";35.103
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:04:20+02:00";30.595
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:04:30+02:00";40.959
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:04:40+02:00";39.942
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:04:50+02:00";31.269
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:05:00+02:00";44.749
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:05:10+02:00";38.499
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:05:20+02:00";37.799
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:05:30+02:00";36.002
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:05:40+02:00";35.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:05:50+02:00";31.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:06:00+02:00";37.797
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:06:10+02:00";32.403
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:06:20+02:00";31.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:06:30+02:00";32.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:06:40+02:00";40.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:06:50+02:00";34.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:07:00+02:00";43.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:07:10+02:00";34.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:07:20+02:00";33.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:07:30+02:00";31.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:07:40+02:00";39.998
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:07:50+02:00";32.402
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:08:00+02:00";35.999
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:08:10+02:00";34.301
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:08:20+02:00";38.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:08:30+02:00";32.799
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:08:40+02:00";41.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:08:50+02:00";41.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:09:00+02:00";36.194
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:09:10+02:00";34.906
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:09:20+02:00";32.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:09:30+02:00";32.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:09:40+02:00";33.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:09:50+02:00";33.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:10:00+02:00";37.799
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:10:10+02:00";41.493
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:10:20+02:00";33.599
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:10:30+02:00";31.406
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:10:40+02:00";35.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:10:50+02:00";30.656
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:11:00+02:00";40.553
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:11:10+02:00";41.302
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:11:20+02:00";31.695
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:11:30+02:00";31.307
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:11:40+02:00";36.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:11:50+02:00";31.398
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:12:00+02:00";43.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:57:10+02:00";37.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:57:20+02:00";44.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:57:30+02:00";32.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:57:40+02:00";44
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:57:50+02:00";37.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:58:00+02:00";44.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:58:10+02:00";37.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:58:20+02:00";32.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:58:30+02:00";32.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:58:40+02:00";44.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:58:50+02:00";31.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:59:00+02:00";38.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:59:10+02:00";32.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:59:20+02:00";33
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:59:30+02:00";32.899
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:59:40+02:00";38.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T15:59:50+02:00";34.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:00:00+02:00";42.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:00:10+02:00";39.799
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:00:20+02:00";34.001
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:00:30+02:00";36.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:00:40+02:00";34.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:00:50+02:00";41.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:01:00+02:00";98.201
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:01:10+02:00";37.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:01:20+02:00";30.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:01:30+02:00";32.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:01:40+02:00";40.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:01:50+02:00";45.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:02:00+02:00";35
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:02:10+02:00";36.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:02:20+02:00";35.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:02:30+02:00";32.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:02:40+02:00";35
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:02:50+02:00";39.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:03:00+02:00";42.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:03:10+02:00";33.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:03:20+02:00";35.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:03:30+02:00";37.201
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:03:40+02:00";40.199
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:03:50+02:00";37.501
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:04:00+02:00";34
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:04:10+02:00";36.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:04:20+02:00";34.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:04:30+02:00";44.401
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:04:40+02:00";39.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:04:50+02:00";37.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:05:00+02:00";45.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:05:10+02:00";40.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:05:20+02:00";35.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:05:30+02:00";37.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:05:40+02:00";35.199
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:05:50+02:00";35.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:06:00+02:00";37
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:06:10+02:00";35.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:06:20+02:00";32.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:06:30+02:00";32.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:06:40+02:00";40.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:06:50+02:00";38.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:07:00+02:00";41.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:07:10+02:00";34.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:07:20+02:00";36.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:07:30+02:00";35
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:07:40+02:00";39.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:07:50+02:00";32.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:08:00+02:00";39.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:08:10+02:00";38.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:08:20+02:00";36.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:08:30+02:00";32.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:08:40+02:00";46.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:08:50+02:00";36.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:09:00+02:00";44.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:09:10+02:00";38.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:09:20+02:00";33.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:09:30+02:00";33.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:09:40+02:00";34.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:09:50+02:00";37.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:10:00+02:00";47.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:10:10+02:00";36.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:10:20+02:00";32.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:10:30+02:00";33
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:10:40+02:00";34.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:10:50+02:00";34.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:11:00+02:00";45.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:11:10+02:00";35.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:11:20+02:00";35.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:11:30+02:00";32.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:11:40+02:00";36.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:11:50+02:00";29.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:12:00+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:57:10+02:00";34
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:57:20+02:00";40.399
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:57:30+02:00";31.601
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:57:40+02:00";41.999
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:57:50+02:00";34.601
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:58:00+02:00";41.197
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:58:10+02:00";31.502
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:58:20+02:00";30.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:58:30+02:00";30.898
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:58:40+02:00";42.102
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:58:50+02:00";30.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:59:00+02:00";34.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:59:10+02:00";30.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:59:20+02:00";31.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:59:30+02:00";29.701
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:59:40+02:00";40.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T15:59:50+02:00";30.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:00:00+02:00";41.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:00:10+02:00";34.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:00:20+02:00";32.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:00:30+02:00";35.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:00:40+02:00";34.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:00:50+02:00";38.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:01:00+02:00";85.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:01:10+02:00";37.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:01:20+02:00";30.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:01:30+02:00";31.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:01:40+02:00";38.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:01:50+02:00";41.997
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:02:00+02:00";32.102
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:02:10+02:00";37.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:02:20+02:00";33.299
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:02:30+02:00";31.101
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:02:40+02:00";34.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:02:50+02:00";37.301
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:03:00+02:00";41.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:03:10+02:00";32.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:03:20+02:00";35.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:03:30+02:00";36.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:03:40+02:00";40.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:03:50+02:00";36.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:04:00+02:00";33.499
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:04:10+02:00";35.301
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:04:20+02:00";35.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:04:30+02:00";39.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:04:40+02:00";37.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:04:50+02:00";38.101
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:05:00+02:00";44.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:05:10+02:00";41.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:05:20+02:00";34.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:05:30+02:00";35.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:05:40+02:00";32.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:05:50+02:00";36.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:06:00+02:00";36.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:06:10+02:00";34.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:06:20+02:00";32.299
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:06:30+02:00";34.501
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:06:40+02:00";37
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:06:50+02:00";38.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:07:00+02:00";40.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:07:10+02:00";32.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:07:20+02:00";33.699
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:07:30+02:00";31.201
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:07:40+02:00";40.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:07:50+02:00";30.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:08:00+02:00";38.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:08:10+02:00";34.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:08:20+02:00";39.201
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:08:30+02:00";31.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:08:40+02:00";47.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:08:50+02:00";31.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:09:00+02:00";40.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:09:10+02:00";33.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:09:20+02:00";31.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:09:30+02:00";31.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:09:40+02:00";34.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:09:50+02:00";35.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:10:00+02:00";48.601
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:10:10+02:00";33
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:10:20+02:00";30.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:10:30+02:00";31.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:10:40+02:00";34.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:10:50+02:00";35.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:11:00+02:00";46.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:11:10+02:00";36.698
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:11:20+02:00";33.601
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:11:30+02:00";32.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:11:40+02:00";38.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:11:50+02:00";32.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:12:00+02:00";null

==> perf_analysis/config3/1topic_10000ns/grafana_data_export-8.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:57:20+02:00";20.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:57:30+02:00";20
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:57:40+02:00";22.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:57:50+02:00";20.098
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:58:00+02:00";20.902
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:58:10+02:00";21.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:58:20+02:00";20.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:58:30+02:00";19.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:58:40+02:00";21.799
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:58:50+02:00";19.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:59:00+02:00";20.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:59:10+02:00";19.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:59:20+02:00";25.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:59:30+02:00";25.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:59:40+02:00";25.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:59:50+02:00";22.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:00:00+02:00";20.999
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:00:10+02:00";23.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:00:20+02:00";21.297
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:00:30+02:00";21.304
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:00:40+02:00";25.068
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:00:50+02:00";20.025
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:01:00+02:00";23.799
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:01:10+02:00";52.502
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:01:20+02:00";22.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:01:30+02:00";22.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:01:40+02:00";23.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:01:50+02:00";21.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:02:00+02:00";23
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:02:10+02:00";23.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:02:20+02:00";24.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:02:30+02:00";23.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:02:40+02:00";24.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:02:50+02:00";23.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:03:00+02:00";23.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:03:10+02:00";22.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:03:20+02:00";23
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:03:30+02:00";24.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:03:40+02:00";24.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:03:50+02:00";23.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:04:00+02:00";23.498
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:04:10+02:00";24.102
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:04:20+02:00";21.197
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:04:30+02:00";23.976
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:04:40+02:00";24.025
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:04:50+02:00";22.178
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:05:00+02:00";22.925
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:05:10+02:00";22.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:05:20+02:00";23.399
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:05:30+02:00";24.402
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:05:40+02:00";25
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:05:50+02:00";22.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:06:00+02:00";21.998
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:06:10+02:00";21.602
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:06:20+02:00";22.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:06:30+02:00";24
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:06:40+02:00";25.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:06:50+02:00";24.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:07:00+02:00";23.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:07:10+02:00";24.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:07:20+02:00";21.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:07:30+02:00";23.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:07:40+02:00";25.398
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:07:50+02:00";22.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:08:00+02:00";22.299
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:08:10+02:00";22.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:08:20+02:00";22.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:08:30+02:00";23.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:08:40+02:00";25.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:08:50+02:00";23.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:09:00+02:00";22.896
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:09:10+02:00";21.404
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:09:20+02:00";24.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:09:30+02:00";22.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:09:40+02:00";24.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:09:50+02:00";22.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:10:00+02:00";22.199
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:10:10+02:00";22.696
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:10:20+02:00";24.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:10:30+02:00";23.305
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:10:40+02:00";24.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:10:50+02:00";21.469
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:11:00+02:00";22.53
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:11:10+02:00";24.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:11:20+02:00";21.597
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:11:30+02:00";22.605
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:11:40+02:00";24.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:11:50+02:00";22.799
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:12:00+02:00";25.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:12:10+02:00";null
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:57:20+02:00";27.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:57:30+02:00";26.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:57:40+02:00";29.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:57:50+02:00";27.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:58:00+02:00";26
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:58:10+02:00";28.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:58:20+02:00";25.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:58:30+02:00";25.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:58:40+02:00";29
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:58:50+02:00";24.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:59:00+02:00";25.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:59:10+02:00";26.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:59:20+02:00";26.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:59:30+02:00";25.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:59:40+02:00";27.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T15:59:50+02:00";26
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:00:00+02:00";26
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:00:10+02:00";26.899
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:00:20+02:00";25.901
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:00:30+02:00";23.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:00:40+02:00";27
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:00:50+02:00";25
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:01:00+02:00";87.701
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:01:10+02:00";25.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:01:20+02:00";24.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:01:30+02:00";25.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:01:40+02:00";28.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:01:50+02:00";27.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:02:00+02:00";27.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:02:10+02:00";25.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:02:20+02:00";25.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:02:30+02:00";26.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:02:40+02:00";26.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:02:50+02:00";27.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:03:00+02:00";26.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:03:10+02:00";25.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:03:20+02:00";24.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:03:30+02:00";27.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:03:40+02:00";27.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:03:50+02:00";26
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:04:00+02:00";26.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:04:10+02:00";27.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:04:20+02:00";25.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:04:30+02:00";28.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:04:40+02:00";29
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:04:50+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:05:00+02:00";27.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:05:10+02:00";26.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:05:20+02:00";26.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:05:30+02:00";26.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:05:40+02:00";29.199
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:05:50+02:00";25.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:06:00+02:00";25.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:06:10+02:00";26.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:06:20+02:00";26.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:06:30+02:00";23.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:06:40+02:00";30.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:06:50+02:00";27.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:07:00+02:00";25.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:07:10+02:00";25.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:07:20+02:00";25.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:07:30+02:00";26.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:07:40+02:00";27.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:07:50+02:00";26.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:08:00+02:00";25.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:08:10+02:00";26.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:08:20+02:00";25.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:08:30+02:00";25.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:08:40+02:00";27.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:08:50+02:00";26.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:09:00+02:00";27
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:09:10+02:00";27.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:09:20+02:00";27.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:09:30+02:00";26.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:09:40+02:00";27.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:09:50+02:00";27.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:10:00+02:00";26.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:10:10+02:00";25.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:10:20+02:00";26
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:10:30+02:00";26
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:10:40+02:00";27.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:10:50+02:00";24.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:11:00+02:00";24.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:11:10+02:00";25.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:11:20+02:00";27.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:11:30+02:00";26.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:11:40+02:00";27.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:11:50+02:00";23.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:12:00+02:00";24.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:12:10+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:57:20+02:00";22
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:57:30+02:00";23
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:57:40+02:00";24.599
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:57:50+02:00";21
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:58:00+02:00";21.799
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:58:10+02:00";19.702
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:58:20+02:00";21.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:58:30+02:00";21.699
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:58:40+02:00";23.101
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:58:50+02:00";21
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:59:00+02:00";19.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:59:10+02:00";21.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:59:20+02:00";22.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:59:30+02:00";20.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:59:40+02:00";24.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T15:59:50+02:00";21
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:00:00+02:00";20.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:00:10+02:00";20.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:00:20+02:00";21.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:00:30+02:00";20.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:00:40+02:00";23.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:00:50+02:00";20.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:01:00+02:00";69.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:01:10+02:00";22.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:01:20+02:00";22.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:01:30+02:00";21.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:01:40+02:00";24
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:01:50+02:00";21.599
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:02:00+02:00";22.002
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:02:10+02:00";23.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:02:20+02:00";21.999
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:02:30+02:00";22.201
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:02:40+02:00";24
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:02:50+02:00";21.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:03:00+02:00";23.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:03:10+02:00";22.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:03:20+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:03:30+02:00";23.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:03:40+02:00";25.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:03:50+02:00";22.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:04:00+02:00";23.599
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:04:10+02:00";24.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:04:20+02:00";23
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:04:30+02:00";21.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:04:40+02:00";24.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:04:50+02:00";21.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:05:00+02:00";26.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:05:10+02:00";25.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:05:20+02:00";22.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:05:30+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:05:40+02:00";23.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:05:50+02:00";22.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:06:00+02:00";23.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:06:10+02:00";24
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:06:20+02:00";23.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:06:30+02:00";22.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:06:40+02:00";24.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:06:50+02:00";23.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:07:00+02:00";23.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:07:10+02:00";21
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:07:20+02:00";22.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:07:30+02:00";22.001
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:07:40+02:00";25
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:07:50+02:00";22.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:08:00+02:00";22
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:08:10+02:00";21
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:08:20+02:00";24.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:08:30+02:00";22.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:08:40+02:00";24.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:08:50+02:00";21.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:09:00+02:00";23.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:09:10+02:00";22.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:09:20+02:00";22.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:09:30+02:00";22.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:09:40+02:00";24.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:09:50+02:00";22.999
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:10:00+02:00";24.501
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:10:10+02:00";21.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:10:20+02:00";22.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:10:30+02:00";22.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:10:40+02:00";24.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:10:50+02:00";22.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:11:00+02:00";23.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:11:10+02:00";24.199
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:11:20+02:00";23.401
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:11:30+02:00";23.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:11:40+02:00";25.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:11:50+02:00";23.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:12:00+02:00";23.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:12:10+02:00";null

==> perf_analysis/config3/1topic_1000ns/grafana_data_export-2.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:40:50+02:00";105,168.219
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:41:00+02:00";141,995.736
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:41:10+02:00";173,942.543
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:41:20+02:00";199,470.808
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:41:30+02:00";219,901.894
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:41:40+02:00";236,936.581
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:41:50+02:00";254,252.616
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:42:00+02:00";268,594.659
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:42:10+02:00";279,069.35
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:42:20+02:00";290,119.512
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:42:30+02:00";299,461.762
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:42:40+02:00";307,280.553
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:42:50+02:00";308,471.241
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:43:00+02:00";312,005.917
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:43:10+02:00";317,064.611
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:43:20+02:00";321,717.732
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:43:30+02:00";325,604.366
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:43:40+02:00";328,227.764
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:43:50+02:00";330,059.377
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:44:00+02:00";330,863.338
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:44:10+02:00";331,771.064
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:44:20+02:00";333,648.46
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:44:30+02:00";331,887.857
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:44:40+02:00";330,987.116
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:44:50+02:00";332,909.431
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:45:00+02:00";333,130.378
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:45:10+02:00";333,740.633
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:45:20+02:00";332,103.872
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:45:30+02:00";331,721.539
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:45:40+02:00";333,789.95
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:45:50+02:00";334,483.651
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:46:00+02:00";335,316.955
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:46:10+02:00";334,785.596
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:46:20+02:00";334,945.277
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:46:30+02:00";335,364.531
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:46:40+02:00";336,365.187
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:46:50+02:00";336,540.527
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:47:00+02:00";337,182.415
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:47:10+02:00";337,727.733
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:47:20+02:00";338,286.569
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:47:30+02:00";338,562.791
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:47:40+02:00";340,041.636
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:47:50+02:00";341,068.515
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:48:00+02:00";340,963.675
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:48:10+02:00";338,905.232
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:48:20+02:00";340,507.033
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:48:30+02:00";341,158.316
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:48:40+02:00";337,317.772
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:48:50+02:00";338,055.157
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:49:00+02:00";338,120.292
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:49:10+02:00";337,109.45
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:49:20+02:00";338,230.298
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:49:30+02:00";338,252.28
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:49:40+02:00";339,540.789
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:49:50+02:00";336,778.731
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:50:00+02:00";336,624.848
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:50:10+02:00";336,277.234
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:50:20+02:00";332,246.377
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:50:30+02:00";295,541
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:50:40+02:00";271,910.846
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:40:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:41:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:41:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:41:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:41:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:41:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:41:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:42:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:42:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:42:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:42:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:42:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:42:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:43:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:43:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:43:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:43:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:43:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:43:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:44:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:44:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:44:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:44:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:44:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:44:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:45:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:45:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:45:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:45:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:45:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:45:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:46:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:46:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:46:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:46:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:46:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:46:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:47:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:47:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:47:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:47:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:47:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:47:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:48:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:48:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:48:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:48:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:48:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:48:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:49:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:49:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:49:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:49:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:49:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:49:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:50:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:50:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:50:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:50:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:50:40+02:00";null
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:40:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:41:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:41:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:41:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:41:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:41:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:41:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:42:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:42:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:42:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:42:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:42:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:42:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:43:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:43:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:43:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:43:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:43:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:43:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:44:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:44:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:44:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:44:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:44:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:44:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:45:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:45:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:45:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:45:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:45:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:45:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:46:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:46:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:46:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:46:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:46:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:46:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:47:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:47:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:47:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:47:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:47:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:47:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:48:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:48:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:48:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:48:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:48:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:48:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:49:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:49:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:49:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:49:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:49:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:49:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:50:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:50:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:50:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:50:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:50:40+02:00";null

==> perf_analysis/config3/1topic_1000ns/grafana_data_export-3.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:40:50+02:00";22,623,960.911
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:41:00+02:00";30,569,031.462
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:41:10+02:00";37,497,187.616
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:41:20+02:00";43,034,834.434
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:41:30+02:00";47,467,406.967
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:41:40+02:00";51,163,259.747
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:41:50+02:00";54,918,054.212
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:42:00+02:00";58,028,191.561
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:42:10+02:00";60,300,708.557
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:42:20+02:00";62,696,427.827
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:42:30+02:00";64,721,951.904
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:42:40+02:00";66,416,875.366
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:42:50+02:00";66,678,544.208
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:43:00+02:00";67,446,143.772
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:43:10+02:00";68,542,766.532
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:43:20+02:00";69,551,277.375
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:43:30+02:00";70,393,624.575
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:43:40+02:00";70,962,307.506
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:43:50+02:00";71,359,816.136
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:44:00+02:00";71,535,123.606
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:44:10+02:00";71,732,471.776
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:44:20+02:00";72,139,294.345
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:44:30+02:00";71,759,341.847
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:44:40+02:00";71,565,155.625
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:44:50+02:00";71,981,084.201
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:45:00+02:00";72,029,581.773
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:45:10+02:00";72,161,898.681
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:45:20+02:00";71,808,349.137
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:45:30+02:00";71,764,700.337
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:45:40+02:00";72,258,905.729
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:45:50+02:00";72,448,167.911
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:46:00+02:00";72,661,243.296
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:46:10+02:00";72,573,527.343
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:46:20+02:00";72,631,424.121
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:46:30+02:00";72,742,105.322
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:46:40+02:00";72,976,031.284
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:46:50+02:00";73,028,446.466
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:47:00+02:00";73,179,808.823
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:47:10+02:00";73,308,301.833
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:47:20+02:00";73,438,237.332
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:47:30+02:00";73,505,451.424
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:47:40+02:00";73,832,762.173
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:47:50+02:00";74,061,052.319
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:48:00+02:00";74,042,892.004
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:48:10+02:00";73,599,147.133
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:48:20+02:00";73,950,214.923
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:48:30+02:00";74,094,118.598
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:48:40+02:00";73,262,323.913
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:48:50+02:00";73,424,641.69
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:49:00+02:00";73,440,152.053
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:49:10+02:00";73,221,899.205
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:49:20+02:00";73,466,613.379
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:49:30+02:00";73,472,348.276
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:49:40+02:00";73,753,123.598
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:49:50+02:00";73,153,819.053
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:50:00+02:00";73,120,989.035
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:50:10+02:00";73,045,724.967
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:50:20+02:00";72,170,515.571
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:50:30+02:00";64,197,494.108
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:50:40+02:00";54,342,005.546
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:40:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:41:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:41:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:41:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:41:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:41:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:41:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:42:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:42:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:42:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:42:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:42:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:42:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:43:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:43:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:43:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:43:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:43:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:43:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:44:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:44:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:44:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:44:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:44:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:44:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:45:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:45:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:45:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:45:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:45:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:45:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:46:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:46:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:46:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:46:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:46:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:46:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:47:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:47:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:47:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:47:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:47:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:47:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:48:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:48:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:48:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:48:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:48:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:48:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:49:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:49:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:49:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:49:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:49:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:49:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:50:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:50:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:50:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:50:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:50:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:40:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:41:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:41:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:41:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:41:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:41:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:41:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:42:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:42:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:42:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:42:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:42:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:42:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:43:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:43:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:43:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:43:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:43:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:43:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:44:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:44:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:44:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:44:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:44:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:44:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:45:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:45:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:45:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:45:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:45:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:45:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:46:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:46:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:46:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:46:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:46:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:46:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:47:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:47:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:47:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:47:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:47:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:47:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:48:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:48:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:48:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:48:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:48:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:48:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:49:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:49:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:49:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:49:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:49:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:49:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:50:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:50:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:50:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:50:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:50:40+02:00";0

==> perf_analysis/config3/1topic_1000ns/grafana_data_export-4.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:41:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:41:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:41:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:41:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:41:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:41:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:42:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:42:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:42:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:42:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:42:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:42:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:43:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:43:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:43:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:43:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:43:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:43:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:44:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:44:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:44:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:44:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:44:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:44:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:45:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:45:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:45:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:45:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:45:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:45:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:46:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:46:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:46:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:46:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:46:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:46:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:47:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:47:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:47:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:47:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:47:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:47:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:48:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:48:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:48:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:48:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:48:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:48:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:49:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:49:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:49:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:49:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:49:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:49:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:50:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:50:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:50:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:50:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:50:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:50:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:41:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:41:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:41:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:41:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:41:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:41:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:42:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:42:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:42:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:42:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:42:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:42:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:43:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:43:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:43:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:43:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:43:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:43:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:44:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:44:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:44:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:44:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:44:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:44:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:45:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:45:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:45:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:45:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:45:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:45:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:46:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:46:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:46:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:46:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:46:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:46:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:47:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:47:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:47:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:47:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:47:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:47:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:48:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:48:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:48:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:48:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:48:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:48:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:49:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:49:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:49:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:49:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:49:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:49:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:50:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:50:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:50:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:50:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:50:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:50:50+02:00";null
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:41:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:41:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:41:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:41:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:41:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:41:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:42:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:42:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:42:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:42:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:42:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:42:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:43:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:43:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:43:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:43:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:43:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:43:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:44:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:44:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:44:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:44:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:44:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:44:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:45:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:45:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:45:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:45:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:45:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:45:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:46:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:46:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:46:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:46:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:46:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:46:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:47:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:47:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:47:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:47:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:47:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:47:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:48:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:48:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:48:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:48:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:48:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:48:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:49:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:49:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:49:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:49:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:49:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:49:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:50:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:50:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:50:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:50:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:50:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:50:50+02:00";null

==> perf_analysis/config3/1topic_1000ns/grafana_data_export-5.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:41:00+02:00";14.344
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:41:10+02:00";13.588
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:41:20+02:00";12.99
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:41:30+02:00";12.693
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:41:40+02:00";12.639
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:41:50+02:00";12.627
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:42:00+02:00";12.619
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:42:10+02:00";12.619
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:42:20+02:00";12.621
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:42:30+02:00";12.619
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:42:40+02:00";12.619
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:42:50+02:00";12.631
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:43:00+02:00";12.586
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:43:10+02:00";12.571
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:43:20+02:00";12.569
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:43:30+02:00";12.568
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:43:40+02:00";12.568
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:43:50+02:00";12.568
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:44:00+02:00";12.57
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:44:10+02:00";12.57
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:44:20+02:00";12.571
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:44:30+02:00";12.569
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:44:40+02:00";12.571
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:44:50+02:00";12.571
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:45:00+02:00";12.572
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:45:10+02:00";12.572
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:45:20+02:00";12.599
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:45:30+02:00";12.513
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:45:40+02:00";12.473
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:45:50+02:00";12.463
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:46:00+02:00";12.46
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:46:10+02:00";12.466
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:46:20+02:00";12.457
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:46:30+02:00";12.445
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:46:40+02:00";12.436
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:46:50+02:00";12.435
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:47:00+02:00";12.436
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:47:10+02:00";12.436
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:47:20+02:00";12.438
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:47:30+02:00";12.438
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:47:40+02:00";12.438
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:47:50+02:00";12.438
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:48:00+02:00";12.439
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:48:10+02:00";12.444
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:48:20+02:00";12.438
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:48:30+02:00";12.434
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:48:40+02:00";12.428
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:48:50+02:00";12.415
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:49:00+02:00";12.413
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:49:10+02:00";12.409
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:49:20+02:00";12.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:49:30+02:00";12.399
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:49:40+02:00";12.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:49:50+02:00";12.409
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:50:00+02:00";12.39
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:50:10+02:00";12.382
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:50:20+02:00";12.381
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:50:30+02:00";6.114
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:50:40+02:00";6.114
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:50:50+02:00";6.114
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:41:00+02:00";3.155
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:41:10+02:00";3.154
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:41:20+02:00";3.157
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:41:30+02:00";3.158
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:41:40+02:00";3.158
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:41:50+02:00";3.158
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:42:00+02:00";3.157
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:42:10+02:00";3.158
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:42:20+02:00";3.159
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:42:30+02:00";3.159
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:42:40+02:00";3.159
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:42:50+02:00";3.159
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:43:00+02:00";3.159
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:43:10+02:00";3.159
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:43:20+02:00";3.158
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:43:30+02:00";3.159
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:43:40+02:00";3.159
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:43:50+02:00";3.159
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:44:00+02:00";3.159
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:44:10+02:00";3.16
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:44:20+02:00";3.162
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:44:30+02:00";3.167
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:44:40+02:00";3.172
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:44:50+02:00";3.177
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:45:00+02:00";3.183
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:45:10+02:00";3.188
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:45:20+02:00";3.195
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:45:30+02:00";3.201
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:45:40+02:00";3.207
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:45:50+02:00";3.213
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:46:00+02:00";3.219
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:46:10+02:00";3.225
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:46:20+02:00";3.232
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:46:30+02:00";3.237
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:46:40+02:00";3.243
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:46:50+02:00";3.249
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:47:00+02:00";3.255
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:47:10+02:00";3.261
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:47:20+02:00";3.268
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:47:30+02:00";3.275
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:47:40+02:00";3.281
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:47:50+02:00";3.287
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:48:00+02:00";3.294
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:48:10+02:00";3.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:48:20+02:00";3.306
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:48:30+02:00";3.313
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:48:40+02:00";3.318
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:48:50+02:00";3.325
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:49:00+02:00";3.331
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:49:10+02:00";3.337
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:49:20+02:00";3.343
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:49:30+02:00";3.35
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:49:40+02:00";3.356
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:49:50+02:00";3.362
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:50:00+02:00";3.368
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:50:10+02:00";3.375
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:50:20+02:00";3.381
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:50:30+02:00";3.393
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:50:40+02:00";3.398
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:50:50+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:41:00+02:00";2.828
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:41:10+02:00";2.829
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:41:20+02:00";2.83
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:41:30+02:00";2.83
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:41:40+02:00";2.83
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:41:50+02:00";2.829
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:42:00+02:00";2.829
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:42:10+02:00";2.855
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:42:20+02:00";2.855
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:42:30+02:00";2.854
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:42:40+02:00";2.829
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:42:50+02:00";2.829
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:43:00+02:00";2.829
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:43:10+02:00";2.83
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:43:20+02:00";2.83
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:43:30+02:00";2.83
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:43:40+02:00";2.83
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:43:50+02:00";2.83
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:44:00+02:00";2.829
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:44:10+02:00";2.83
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:44:20+02:00";2.829
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:44:30+02:00";2.829
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:44:40+02:00";2.833
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:44:50+02:00";2.834
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:45:00+02:00";2.834
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:45:10+02:00";2.834
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:45:20+02:00";2.834
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:45:30+02:00";2.834
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:45:40+02:00";2.834
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:45:50+02:00";2.835
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:46:00+02:00";2.835
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:46:10+02:00";2.834
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:46:20+02:00";2.834
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:46:30+02:00";2.834
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:46:40+02:00";2.835
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:46:50+02:00";2.835
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:47:00+02:00";2.835
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:47:10+02:00";2.836
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:47:20+02:00";2.836
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:47:30+02:00";2.836
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:47:40+02:00";2.835
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:47:50+02:00";2.835
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:48:00+02:00";2.835
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:48:10+02:00";2.835
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:48:20+02:00";2.835
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:48:30+02:00";2.836
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:48:40+02:00";2.837
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:48:50+02:00";2.837
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:49:00+02:00";2.837
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:49:10+02:00";2.836
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:49:20+02:00";2.836
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:49:30+02:00";2.836
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:49:40+02:00";2.835
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:49:50+02:00";2.836
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:50:00+02:00";2.835
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:50:10+02:00";2.836
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:50:20+02:00";2.836
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:50:30+02:00";2.835
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:50:40+02:00";2.835
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:50:50+02:00";null

==> perf_analysis/config3/1topic_1000ns/grafana_data_export-6.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:41:00+02:00";0.97
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:41:10+02:00";1.04
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:41:20+02:00";1.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:41:30+02:00";1.25
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:41:40+02:00";1.29
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:41:50+02:00";1.25
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:42:00+02:00";1.36
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:42:10+02:00";1.46
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:42:20+02:00";1.55
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:42:30+02:00";1.84
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:42:40+02:00";1.56
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:42:50+02:00";1.47
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:43:00+02:00";1.41
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:43:10+02:00";1.49
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:43:20+02:00";2.11
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:43:30+02:00";2.25
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:43:40+02:00";2.22
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:43:50+02:00";2.26
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:44:00+02:00";2.22
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:44:10+02:00";2.26
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:44:20+02:00";2.68
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:44:30+02:00";2.66
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:44:40+02:00";2.57
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:44:50+02:00";2.78
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:45:00+02:00";2.97
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:45:10+02:00";2.67
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:45:20+02:00";3.04
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:45:30+02:00";3.27
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:45:40+02:00";3.29
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:45:50+02:00";3.71
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:46:00+02:00";3.53
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:46:10+02:00";3.52
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:46:20+02:00";3.91
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:46:30+02:00";3.62
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:46:40+02:00";3.53
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:46:50+02:00";3.37
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:47:00+02:00";3.31
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:47:10+02:00";2.87
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:47:20+02:00";2.81
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:47:30+02:00";2.53
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:47:40+02:00";2.38
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:47:50+02:00";2.39
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:48:00+02:00";3.17
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:48:10+02:00";3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:48:20+02:00";2.94
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:48:30+02:00";3.08
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:48:40+02:00";2.76
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:48:50+02:00";2.58
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:49:00+02:00";2.41
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:49:10+02:00";2.11
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:49:20+02:00";2.25
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:49:30+02:00";1.98
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:49:40+02:00";2.06
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:49:50+02:00";2.04
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:50:00+02:00";1.97
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:50:10+02:00";1.82
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:50:20+02:00";1.94
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:50:30+02:00";2.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:50:40+02:00";1.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:50:50+02:00";1.44
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:41:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:41:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:41:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:41:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:41:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:41:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:42:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:42:10+02:00";0.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:42:20+02:00";0.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:42:30+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:42:40+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:42:50+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:43:00+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:43:10+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:43:20+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:43:30+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:43:40+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:43:50+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:44:00+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:44:10+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:44:20+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:44:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:44:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:44:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:45:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:45:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:45:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:45:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:45:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:45:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:46:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:46:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:46:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:46:30+02:00";0.16
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:46:40+02:00";0.13
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:46:50+02:00";0.11
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:47:00+02:00";0.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:47:10+02:00";0.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:47:20+02:00";0.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:47:30+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:47:40+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:47:50+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:48:00+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:48:10+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:48:20+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:48:30+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:48:40+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:48:50+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:49:00+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:49:10+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:49:20+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:49:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:49:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:49:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:50:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:50:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:50:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:50:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:50:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:50:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:41:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:41:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:41:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:41:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:41:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:41:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:42:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:42:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:42:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:42:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:42:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:42:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:43:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:43:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:43:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:43:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:43:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:43:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:44:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:44:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:44:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:44:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:44:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:44:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:45:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:45:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:45:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:45:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:45:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:45:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:46:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:46:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:46:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:46:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:46:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:46:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:47:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:47:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:47:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:47:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:47:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:47:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:48:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:48:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:48:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:48:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:48:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:48:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:49:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:49:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:49:20+02:00";0.08
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:49:30+02:00";0.07
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:49:40+02:00";0.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:49:50+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:50:00+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:50:10+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:50:20+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:50:30+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:50:40+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:50:50+02:00";0.02

==> perf_analysis/config3/1topic_1000ns/grafana_data_export-7.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:41:10+02:00";39.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:41:20+02:00";36.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:41:30+02:00";39.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:41:40+02:00";32.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:41:50+02:00";41.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:42:00+02:00";33.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:42:10+02:00";38
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:42:20+02:00";38.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:42:30+02:00";35.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:42:40+02:00";35.499
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:42:50+02:00";35.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:43:00+02:00";30.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:43:10+02:00";36.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:43:20+02:00";34.499
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:43:30+02:00";31.801
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:43:40+02:00";38.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:43:50+02:00";35.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:44:00+02:00";31.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:44:10+02:00";33.301
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:44:20+02:00";43.799
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:44:30+02:00";32.801
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:44:40+02:00";40.999
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:44:50+02:00";40.499
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:45:00+02:00";32.297
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:45:10+02:00";41.404
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:45:20+02:00";38.797
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:45:30+02:00";32.399
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:45:40+02:00";38.802
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:45:50+02:00";36.003
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:46:00+02:00";32.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:46:10+02:00";38.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:46:20+02:00";39.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:46:30+02:00";42.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:46:40+02:00";40.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:46:50+02:00";41.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:47:00+02:00";32.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:47:10+02:00";32.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:47:20+02:00";40.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:47:30+02:00";44.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:47:40+02:00";45
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:47:50+02:00";35.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:48:00+02:00";31.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:48:10+02:00";33.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:48:20+02:00";37.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:48:30+02:00";33.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:48:40+02:00";40.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:48:50+02:00";50.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:49:00+02:00";32.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:49:10+02:00";34.098
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:49:20+02:00";39.699
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:49:30+02:00";30.798
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:49:40+02:00";36.198
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:49:50+02:00";41.706
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:50:00+02:00";32.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:50:10+02:00";32.699
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:50:20+02:00";31.763
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:50:30+02:00";33.64
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:50:40+02:00";34.102
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:50:50+02:00";41.997
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:51:00+02:00";31.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:41:10+02:00";37.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:41:20+02:00";30.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:41:30+02:00";36.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:41:40+02:00";34.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:41:50+02:00";35.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:42:00+02:00";32.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:42:10+02:00";37.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:42:20+02:00";35.096
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:42:30+02:00";34.404
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:42:40+02:00";32.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:42:50+02:00";29.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:43:00+02:00";30.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:43:10+02:00";37.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:43:20+02:00";30.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:43:30+02:00";36
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:43:40+02:00";30.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:43:50+02:00";32.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:44:00+02:00";30.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:44:10+02:00";34.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:44:20+02:00";37.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:44:30+02:00";33.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:44:40+02:00";40
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:44:50+02:00";33.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:45:00+02:00";33.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:45:10+02:00";40.298
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:45:20+02:00";32.701
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:45:30+02:00";30.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:45:40+02:00";36
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:45:50+02:00";33.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:46:00+02:00";34.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:46:10+02:00";33.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:46:20+02:00";42.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:46:30+02:00";32.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:46:40+02:00";39.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:46:50+02:00";40.998
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:47:00+02:00";28.201
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:47:10+02:00";30.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:47:20+02:00";39.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:47:30+02:00";41.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:47:40+02:00";41
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:47:50+02:00";33.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:48:00+02:00";30.899
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:48:10+02:00";35.902
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:48:20+02:00";33.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:48:30+02:00";33.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:48:40+02:00";43.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:48:50+02:00";39.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:49:00+02:00";29.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:49:10+02:00";34.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:49:20+02:00";32.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:49:30+02:00";31.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:49:40+02:00";39.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:49:50+02:00";31.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:50:00+02:00";30.001
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:50:10+02:00";29
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:50:20+02:00";30.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:50:30+02:00";29.699
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:50:40+02:00";35.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:50:50+02:00";36.501
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:51:00+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:41:10+02:00";41
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:41:20+02:00";31.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:41:30+02:00";39
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:41:40+02:00";37.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:41:50+02:00";39.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:42:00+02:00";34.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:42:10+02:00";39.997
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:42:20+02:00";34.703
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:42:30+02:00";37.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:42:40+02:00";32.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:42:50+02:00";34.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:43:00+02:00";32.097
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:43:10+02:00";37.801
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:43:20+02:00";32.102
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:43:30+02:00";38.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:43:40+02:00";34.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:43:50+02:00";33.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:44:00+02:00";32.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:44:10+02:00";38.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:44:20+02:00";38.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:44:30+02:00";37.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:44:40+02:00";41.101
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:44:50+02:00";37.899
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:45:00+02:00";34.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:45:10+02:00";41.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:45:20+02:00";34.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:45:30+02:00";32.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:45:40+02:00";36.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:45:50+02:00";34.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:46:00+02:00";38.001
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:46:10+02:00";35
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:46:20+02:00";43.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:46:30+02:00";33.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:46:40+02:00";41.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:46:50+02:00";42.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:47:00+02:00";28.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:47:10+02:00";34.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:47:20+02:00";41.199
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:47:30+02:00";44.202
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:47:40+02:00";40.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:47:50+02:00";35.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:48:00+02:00";30.001
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:48:10+02:00";37.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:48:20+02:00";34.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:48:30+02:00";36.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:48:40+02:00";43.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:48:50+02:00";41.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:49:00+02:00";31.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:49:10+02:00";36.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:49:20+02:00";34.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:49:30+02:00";33.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:49:40+02:00";42.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:49:50+02:00";35.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:50:00+02:00";30.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:50:10+02:00";32.899
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:50:20+02:00";30.301
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:50:30+02:00";30.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:50:40+02:00";37.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:50:50+02:00";38.199
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:51:00+02:00";null

==> perf_analysis/config3/1topic_1000ns/grafana_data_export-8.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:41:10+02:00";23.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:41:20+02:00";23.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:41:30+02:00";22.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:41:40+02:00";22.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:41:50+02:00";25.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:42:00+02:00";23.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:42:10+02:00";22.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:42:20+02:00";22
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:42:30+02:00";22.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:42:40+02:00";23.499
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:42:50+02:00";25.901
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:43:00+02:00";23
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:43:10+02:00";23.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:43:20+02:00";24.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:43:30+02:00";23.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:43:40+02:00";22.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:43:50+02:00";25.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:44:00+02:00";23.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:44:10+02:00";22.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:44:20+02:00";23.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:44:30+02:00";23.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:44:40+02:00";22.999
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:44:50+02:00";25.599
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:45:00+02:00";22.998
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:45:10+02:00";22.002
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:45:20+02:00";23.298
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:45:30+02:00";22.699
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:45:40+02:00";24.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:45:50+02:00";26.002
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:46:00+02:00";22
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:46:10+02:00";24
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:46:20+02:00";23
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:46:30+02:00";25.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:46:40+02:00";23.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:46:50+02:00";24.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:47:00+02:00";22.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:47:10+02:00";23.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:47:20+02:00";24.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:47:30+02:00";24.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:47:40+02:00";23.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:47:50+02:00";24.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:48:00+02:00";23.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:48:10+02:00";22.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:48:20+02:00";22.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:48:30+02:00";22.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:48:40+02:00";24
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:48:50+02:00";27.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:49:00+02:00";23.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:49:10+02:00";23.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:49:20+02:00";23.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:49:30+02:00";22.898
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:49:40+02:00";22.999
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:49:50+02:00";25.004
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:50:00+02:00";23.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:50:10+02:00";23.599
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:50:20+02:00";22.074
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:50:30+02:00";26.532
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:50:40+02:00";23.201
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:50:50+02:00";24.598
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:51:00+02:00";23.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:41:10+02:00";23.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:41:20+02:00";23
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:41:30+02:00";23.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:41:40+02:00";23.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:41:50+02:00";25.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:42:00+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:42:10+02:00";23.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:42:20+02:00";24.498
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:42:30+02:00";22.802
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:42:40+02:00";24.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:42:50+02:00";24.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:43:00+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:43:10+02:00";26.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:43:20+02:00";25.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:43:30+02:00";23.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:43:40+02:00";23.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:43:50+02:00";26.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:44:00+02:00";24.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:44:10+02:00";23.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:44:20+02:00";23.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:44:30+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:44:40+02:00";25.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:44:50+02:00";24.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:45:00+02:00";23.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:45:10+02:00";23.599
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:45:20+02:00";22.801
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:45:30+02:00";24.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:45:40+02:00";23.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:45:50+02:00";26.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:46:00+02:00";22.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:46:10+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:46:20+02:00";24.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:46:30+02:00";24.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:46:40+02:00";24.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:46:50+02:00";25.899
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:47:00+02:00";23.601
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:47:10+02:00";23.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:47:20+02:00";23.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:47:30+02:00";23.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:47:40+02:00";25.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:47:50+02:00";26.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:48:00+02:00";26.099
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:48:10+02:00";24.401
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:48:20+02:00";25.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:48:30+02:00";23.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:48:40+02:00";24.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:48:50+02:00";25.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:49:00+02:00";23.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:49:10+02:00";23.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:49:20+02:00";23.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:49:30+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:49:40+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:49:50+02:00";25.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:50:00+02:00";23.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:50:10+02:00";22.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:50:20+02:00";24.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:50:30+02:00";24.299
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:50:40+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:50:50+02:00";25.701
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:51:00+02:00";23.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:41:10+02:00";23.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:41:20+02:00";20.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:41:30+02:00";23.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:41:40+02:00";22.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:41:50+02:00";26.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:42:00+02:00";21.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:42:10+02:00";22.898
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:42:20+02:00";22.202
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:42:30+02:00";23
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:42:40+02:00";21.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:42:50+02:00";25.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:43:00+02:00";22.998
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:43:10+02:00";23.601
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:43:20+02:00";24.201
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:43:30+02:00";23.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:43:40+02:00";23.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:43:50+02:00";24.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:44:00+02:00";23.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:44:10+02:00";22.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:44:20+02:00";21.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:44:30+02:00";22.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:44:40+02:00";24.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:44:50+02:00";25.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:45:00+02:00";20.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:45:10+02:00";22.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:45:20+02:00";21.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:45:30+02:00";22.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:45:40+02:00";21.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:45:50+02:00";24.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:46:00+02:00";23.101
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:46:10+02:00";21.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:46:20+02:00";23.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:46:30+02:00";22.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:46:40+02:00";21.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:46:50+02:00";25
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:47:00+02:00";20.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:47:10+02:00";22.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:47:20+02:00";22.999
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:47:30+02:00";22.001
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:47:40+02:00";23
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:47:50+02:00";24.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:48:00+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:48:10+02:00";23.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:48:20+02:00";22.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:48:30+02:00";22.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:48:40+02:00";22.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:48:50+02:00";24.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:49:00+02:00";22.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:49:10+02:00";21.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:49:20+02:00";23.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:49:30+02:00";23
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:49:40+02:00";24.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:49:50+02:00";25.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:50:00+02:00";21
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:50:10+02:00";23.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:50:20+02:00";22.301
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:50:30+02:00";21.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:50:40+02:00";22
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:50:50+02:00";25.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:51:00+02:00";22.8

==> perf_analysis/config3/1topic_1000ns_v2/grafana_data_export-2.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:01:30+02:00";80,814.957
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:01:40+02:00";119,984.403
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:01:50+02:00";154,920.663
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:02:00+02:00";185,155.024
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:02:10+02:00";209,333.435
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:02:20+02:00";231,699.028
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:02:30+02:00";249,519.678
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:02:40+02:00";265,405.393
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:02:50+02:00";278,414.013
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:03:00+02:00";289,660.329
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:03:10+02:00";299,009.054
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:03:20+02:00";308,099.308
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:03:30+02:00";315,133.888
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:03:40+02:00";319,526.277
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:03:50+02:00";323,204.957
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:04:00+02:00";321,445.589
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:04:10+02:00";324,457.735
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:04:20+02:00";327,976.009
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:04:30+02:00";330,668.075
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:04:40+02:00";333,228.255
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:04:50+02:00";335,157.78
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:05:00+02:00";331,997.67
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:05:10+02:00";332,018.732
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:05:20+02:00";335,667.057
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:05:30+02:00";336,040.022
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:05:40+02:00";336,919.129
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:05:50+02:00";338,681.306
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:06:00+02:00";338,167.649
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:06:10+02:00";338,736.214
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:06:20+02:00";339,591.315
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:06:30+02:00";340,054.976
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:06:40+02:00";337,228.593
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:06:50+02:00";338,512.888
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:07:00+02:00";337,660.104
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:07:10+02:00";338,498.313
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:07:20+02:00";339,665.785
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:07:30+02:00";341,345.454
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:07:40+02:00";341,643.908
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:07:50+02:00";342,227.958
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:08:00+02:00";342,874.297
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:08:10+02:00";344,272.911
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:08:20+02:00";344,703.462
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:08:30+02:00";346,122.56
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:08:40+02:00";347,932.701
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:08:50+02:00";347,654.842
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:09:00+02:00";345,385.028
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:09:10+02:00";344,593.988
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:09:20+02:00";342,748.347
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:09:30+02:00";340,465.127
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:09:40+02:00";341,349.373
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:09:50+02:00";339,325.189
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:10:00+02:00";339,088.318
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:10:10+02:00";339,294.44
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:10:20+02:00";337,989.859
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:10:30+02:00";338,336.25
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:10:40+02:00";336,682.992
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:10:50+02:00";337,145.432
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:11:00+02:00";334,838.434
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:11:10+02:00";333,432.902
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:11:20+02:00";282,244.858
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:01:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:01:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:01:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:02:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:02:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:02:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:02:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:02:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:02:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:03:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:03:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:03:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:03:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:03:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:03:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:04:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:04:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:04:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:04:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:04:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:04:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:05:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:05:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:05:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:05:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:05:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:05:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:06:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:06:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:06:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:06:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:06:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:06:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:07:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:07:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:07:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:07:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:07:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:07:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:08:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:08:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:08:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:08:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:08:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:08:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:09:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:09:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:09:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:09:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:09:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:09:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:10:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:10:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:10:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:10:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:10:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:10:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:11:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:11:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:11:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:01:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:01:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:01:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:02:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:02:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:02:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:02:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:02:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:02:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:03:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:03:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:03:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:03:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:03:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:03:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:04:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:04:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:04:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:04:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:04:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:04:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:05:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:05:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:05:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:05:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:05:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:05:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:06:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:06:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:06:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:06:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:06:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:06:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:07:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:07:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:07:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:07:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:07:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:07:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:08:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:08:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:08:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:08:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:08:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:08:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:09:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:09:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:09:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:09:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:09:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:09:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:10:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:10:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:10:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:10:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:10:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:10:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:11:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:11:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:11:20+02:00";0

==> perf_analysis/config3/1topic_1000ns_v2/grafana_data_export-3.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:01:40+02:00";25,813,988.806
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:01:50+02:00";33,372,361.651
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:02:00+02:00";39,929,123.095
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:02:10+02:00";45,173,806.515
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:02:20+02:00";50,023,503.475
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:02:30+02:00";53,888,495.478
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:02:40+02:00";57,333,335.245
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:02:50+02:00";60,154,570.264
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:03:00+02:00";62,593,393.189
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:03:10+02:00";64,620,599.238
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:03:20+02:00";66,591,570.678
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:03:30+02:00";68,116,961.978
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:03:40+02:00";69,070,282.327
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:03:50+02:00";69,868,828.558
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:04:00+02:00";69,491,098.905
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:04:10+02:00";70,144,592.625
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:04:20+02:00";70,906,954.718
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:04:30+02:00";71,491,181.611
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:04:40+02:00";72,045,551.157
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:04:50+02:00";72,464,184.909
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:05:00+02:00";71,781,846.771
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:05:10+02:00";71,787,161.102
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:05:20+02:00";72,576,736.898
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:05:30+02:00";72,657,913.76
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:05:40+02:00";72,848,486.377
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:05:50+02:00";73,229,945.085
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:06:00+02:00";73,119,229.513
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:06:10+02:00";73,271,978.947
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:06:20+02:00";73,505,446.514
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:06:30+02:00";73,646,267.235
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:06:40+02:00";73,066,807.462
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:06:50+02:00";73,374,721.446
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:07:00+02:00";73,213,693.978
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:07:10+02:00";73,416,788.278
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:07:20+02:00";73,687,999.912
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:07:30+02:00";74,067,504.987
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:07:40+02:00";74,145,209.973
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:07:50+02:00";74,282,723.134
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:08:00+02:00";74,432,080.881
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:08:10+02:00";74,743,545.607
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:08:20+02:00";74,843,532.681
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:08:30+02:00";75,157,228.642
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:08:40+02:00";75,554,775.178
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:08:50+02:00";75,498,350.576
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:09:00+02:00";75,008,677.542
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:09:10+02:00";74,839,918.737
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:09:20+02:00";74,441,407.34
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:09:30+02:00";73,947,391.276
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:09:40+02:00";74,141,199.918
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:09:50+02:00";73,702,926.47
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:10:00+02:00";73,652,701.632
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:10:10+02:00";73,698,462.427
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:10:20+02:00";73,415,954.02
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:10:30+02:00";73,492,012.386
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:10:40+02:00";73,133,480.26
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:10:50+02:00";73,234,702.667
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:11:00+02:00";72,733,753.141
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:11:10+02:00";72,428,556.587
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:11:20+02:00";61,309,449.511
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:11:30+02:00";56,407,416.587
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:01:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:01:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:02:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:02:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:02:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:02:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:02:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:02:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:03:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:03:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:03:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:03:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:03:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:03:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:04:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:04:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:04:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:04:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:04:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:04:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:05:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:05:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:05:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:05:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:05:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:05:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:06:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:06:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:06:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:06:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:06:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:06:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:07:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:07:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:07:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:07:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:07:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:07:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:08:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:08:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:08:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:08:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:08:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:08:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:09:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:09:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:09:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:09:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:09:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:09:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:10:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:10:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:10:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:10:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:10:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:10:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:11:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:11:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:11:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:11:30+02:00";null
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:01:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:01:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:02:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:02:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:02:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:02:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:02:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:02:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:03:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:03:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:03:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:03:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:03:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:03:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:04:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:04:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:04:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:04:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:04:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:04:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:05:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:05:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:05:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:05:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:05:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:05:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:06:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:06:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:06:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:06:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:06:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:06:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:07:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:07:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:07:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:07:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:07:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:07:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:08:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:08:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:08:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:08:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:08:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:08:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:09:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:09:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:09:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:09:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:09:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:09:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:10:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:10:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:10:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:10:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:10:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:10:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:11:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:11:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:11:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:11:30+02:00";null

==> perf_analysis/config3/1topic_1000ns_v2/grafana_data_export-4.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:01:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:01:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:02:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:02:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:02:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:02:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:02:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:02:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:03:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:03:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:03:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:03:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:03:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:03:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:04:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:04:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:04:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:04:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:04:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:04:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:05:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:05:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:05:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:05:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:05:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:05:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:06:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:06:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:06:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:06:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:06:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:06:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:07:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:07:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:07:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:07:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:07:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:07:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:08:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:08:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:08:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:08:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:08:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:08:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:09:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:09:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:09:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:09:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:09:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:09:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:10:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:10:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:10:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:10:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:10:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:10:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:11:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:11:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:11:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:11:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:01:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:01:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:02:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:02:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:02:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:02:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:02:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:02:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:03:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:03:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:03:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:03:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:03:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:03:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:04:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:04:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:04:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:04:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:04:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:04:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:05:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:05:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:05:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:05:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:05:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:05:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:06:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:06:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:06:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:06:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:06:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:06:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:07:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:07:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:07:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:07:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:07:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:07:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:08:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:08:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:08:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:08:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:08:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:08:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:09:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:09:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:09:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:09:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:09:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:09:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:10:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:10:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:10:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:10:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:10:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:10:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:11:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:11:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:11:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:11:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:01:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:01:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:02:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:02:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:02:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:02:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:02:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:02:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:03:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:03:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:03:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:03:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:03:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:03:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:04:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:04:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:04:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:04:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:04:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:04:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:05:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:05:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:05:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:05:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:05:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:05:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:06:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:06:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:06:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:06:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:06:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:06:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:07:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:07:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:07:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:07:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:07:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:07:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:08:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:08:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:08:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:08:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:08:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:08:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:09:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:09:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:09:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:09:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:09:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:09:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:10:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:10:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:10:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:10:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:10:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:10:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:11:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:11:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:11:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:11:30+02:00";0

==> perf_analysis/config3/1topic_1000ns_v2/grafana_data_export-5.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:01:50+02:00";13.827
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:02:00+02:00";13.214
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:02:10+02:00";12.707
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:02:20+02:00";12.512
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:02:30+02:00";12.497
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:02:40+02:00";12.486
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:02:50+02:00";12.524
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:03:00+02:00";12.48
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:03:10+02:00";12.478
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:03:20+02:00";12.478
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:03:30+02:00";12.479
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:03:40+02:00";12.478
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:03:50+02:00";12.484
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:04:00+02:00";12.535
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:04:10+02:00";12.449
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:04:20+02:00";12.363
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:04:30+02:00";12.322
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:04:40+02:00";12.318
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:04:50+02:00";12.319
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:05:00+02:00";12.336
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:05:10+02:00";12.287
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:05:20+02:00";12.237
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:05:30+02:00";12.228
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:05:40+02:00";12.222
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:05:50+02:00";12.215
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:06:00+02:00";12.211
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:06:10+02:00";12.21
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:06:20+02:00";12.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:06:30+02:00";12.197
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:06:40+02:00";12.216
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:06:50+02:00";12.158
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:07:00+02:00";12.147
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:07:10+02:00";12.149
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:07:20+02:00";12.148
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:07:30+02:00";12.145
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:07:40+02:00";12.144
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:07:50+02:00";12.145
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:08:00+02:00";12.145
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:08:10+02:00";12.146
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:08:20+02:00";12.144
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:08:30+02:00";12.153
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:08:40+02:00";12.145
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:08:50+02:00";12.138
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:09:00+02:00";12.119
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:09:10+02:00";12.121
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:09:20+02:00";12.123
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:09:30+02:00";12.091
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:09:40+02:00";12.064
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:09:50+02:00";12.045
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:10:00+02:00";11.991
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:10:10+02:00";11.989
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:10:20+02:00";11.98
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:10:30+02:00";11.976
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:10:40+02:00";11.974
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:10:50+02:00";11.977
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:11:00+02:00";11.988
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:11:10+02:00";11.95
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:11:20+02:00";6.059
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:11:30+02:00";6.058
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:11:40+02:00";6.058
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:01:50+02:00";3.095
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:02:00+02:00";3.095
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:02:10+02:00";3.095
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:02:20+02:00";3.095
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:02:30+02:00";3.095
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:02:40+02:00";3.095
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:02:50+02:00";3.096
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:03:00+02:00";3.111
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:03:10+02:00";3.087
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:03:20+02:00";3.086
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:03:30+02:00";3.086
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:03:40+02:00";3.086
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:03:50+02:00";3.099
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:04:00+02:00";3.099
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:04:10+02:00";3.099
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:04:20+02:00";3.099
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:04:30+02:00";3.099
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:04:40+02:00";3.099
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:04:50+02:00";3.099
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:05:00+02:00";3.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:05:10+02:00";3.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:05:20+02:00";3.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:05:30+02:00";3.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:05:40+02:00";3.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:05:50+02:00";3.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:06:00+02:00";3.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:06:10+02:00";3.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:06:20+02:00";3.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:06:30+02:00";3.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:06:40+02:00";3.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:06:50+02:00";3.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:07:00+02:00";3.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:07:10+02:00";3.101
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:07:20+02:00";3.101
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:07:30+02:00";3.101
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:07:40+02:00";3.101
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:07:50+02:00";3.088
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:08:00+02:00";3.088
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:08:10+02:00";3.088
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:08:20+02:00";3.088
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:08:30+02:00";3.088
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:08:40+02:00";3.088
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:08:50+02:00";3.088
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:09:00+02:00";3.088
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:09:10+02:00";3.088
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:09:20+02:00";3.088
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:09:30+02:00";3.088
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:09:40+02:00";3.088
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:09:50+02:00";3.087
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:10:00+02:00";3.088
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:10:10+02:00";3.088
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:10:20+02:00";3.088
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:10:30+02:00";3.088
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:10:40+02:00";3.088
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:10:50+02:00";3.088
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:11:00+02:00";3.088
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:11:10+02:00";3.088
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:11:20+02:00";3.088
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:11:30+02:00";3.088
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:11:40+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:01:50+02:00";2.85
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:02:00+02:00";2.85
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:02:10+02:00";2.851
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:02:20+02:00";2.85
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:02:30+02:00";2.85
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:02:40+02:00";2.85
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:02:50+02:00";2.85
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:03:00+02:00";2.851
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:03:10+02:00";2.851
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:03:20+02:00";2.85
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:03:30+02:00";2.85
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:03:40+02:00";2.85
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:03:50+02:00";2.851
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:04:00+02:00";2.851
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:04:10+02:00";2.851
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:04:20+02:00";2.855
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:04:30+02:00";2.856
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:04:40+02:00";2.857
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:04:50+02:00";2.857
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:05:00+02:00";3.013
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:05:10+02:00";2.868
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:05:20+02:00";2.867
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:05:30+02:00";2.868
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:05:40+02:00";2.868
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:05:50+02:00";2.883
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:06:00+02:00";2.883
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:06:10+02:00";2.883
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:06:20+02:00";2.883
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:06:30+02:00";2.882
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:06:40+02:00";2.883
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:06:50+02:00";2.883
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:07:00+02:00";2.883
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:07:10+02:00";2.883
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:07:20+02:00";2.883
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:07:30+02:00";2.884
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:07:40+02:00";2.884
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:07:50+02:00";2.883
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:08:00+02:00";2.883
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:08:10+02:00";2.883
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:08:20+02:00";2.884
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:08:30+02:00";2.884
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:08:40+02:00";2.885
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:08:50+02:00";2.885
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:09:00+02:00";2.885
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:09:10+02:00";2.885
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:09:20+02:00";2.885
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:09:30+02:00";2.884
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:09:40+02:00";2.884
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:09:50+02:00";2.884
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:10:00+02:00";2.885
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:10:10+02:00";2.889
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:10:20+02:00";2.889
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:10:30+02:00";2.889
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:10:40+02:00";2.888
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:10:50+02:00";2.889
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:11:00+02:00";2.889
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:11:10+02:00";2.889
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:11:20+02:00";2.888
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:11:30+02:00";2.888
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:11:40+02:00";null

==> perf_analysis/config3/1topic_1000ns_v2/grafana_data_export-6.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:01:50+02:00";1.34
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:02:00+02:00";1.76
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:02:10+02:00";1.49
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:02:20+02:00";1.57
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:02:30+02:00";1.79
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:02:40+02:00";1.76
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:02:50+02:00";1.86
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:03:00+02:00";2.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:03:10+02:00";2.46
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:03:20+02:00";2.39
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:03:30+02:00";2.18
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:03:40+02:00";2.23
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:03:50+02:00";2.64
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:04:00+02:00";2.92
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:04:10+02:00";2.95
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:04:20+02:00";2.57
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:04:30+02:00";2.86
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:04:40+02:00";3.06
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:04:50+02:00";3.41
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:05:00+02:00";3.66
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:05:10+02:00";4.11
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:05:20+02:00";4.09
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:05:30+02:00";4.37
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:05:40+02:00";4.39
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:05:50+02:00";4.94
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:06:00+02:00";4.81
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:06:10+02:00";4.14
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:06:20+02:00";3.97
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:06:30+02:00";4.36
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:06:40+02:00";4.47
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:06:50+02:00";4.17
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:07:00+02:00";4.37
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:07:10+02:00";4.32
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:07:20+02:00";3.97
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:07:30+02:00";3.51
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:07:40+02:00";3.36
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:07:50+02:00";3.08
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:08:00+02:00";2.99
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:08:10+02:00";3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:08:20+02:00";2.76
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:08:30+02:00";2.81
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:08:40+02:00";2.92
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:08:50+02:00";3.31
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:09:00+02:00";3.28
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:09:10+02:00";3.46
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:09:20+02:00";3.78
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:09:30+02:00";3.89
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:09:40+02:00";3.98
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:09:50+02:00";4.36
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:10:00+02:00";4.71
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:10:10+02:00";4.59
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:10:20+02:00";4.72
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:10:30+02:00";4.54
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:10:40+02:00";4.76
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:10:50+02:00";5.19
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:11:00+02:00";4.79
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:11:10+02:00";4.81
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:11:20+02:00";4.53
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:11:30+02:00";3.83
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:11:40+02:00";3.24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:01:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:02:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:02:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:02:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:02:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:02:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:02:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:03:00+02:00";0.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:03:10+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:03:20+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:03:30+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:03:40+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:03:50+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:04:00+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:04:10+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:04:20+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:04:30+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:04:40+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:04:50+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:05:00+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:05:10+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:05:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:05:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:05:40+02:00";0.15
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:05:50+02:00";0.13
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:06:00+02:00";0.11
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:06:10+02:00";0.09
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:06:20+02:00";0.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:06:30+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:06:40+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:06:50+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:07:00+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:07:10+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:07:20+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:07:30+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:07:40+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:07:50+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:08:00+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:08:10+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:08:20+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:08:30+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:08:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:08:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:09:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:09:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:09:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:09:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:09:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:09:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:10:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:10:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:10:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:10:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:10:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:10:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:11:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:11:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:11:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:11:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:11:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:01:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:02:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:02:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:02:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:02:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:02:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:02:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:03:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:03:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:03:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:03:30+02:00";0.07
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:03:40+02:00";0.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:03:50+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:04:00+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:04:10+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:04:20+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:04:30+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:04:40+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:04:50+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:05:00+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:05:10+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:05:20+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:05:30+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:05:40+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:05:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:06:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:06:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:06:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:06:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:06:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:06:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:07:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:07:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:07:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:07:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:07:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:07:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:08:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:08:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:08:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:08:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:08:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:08:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:09:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:09:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:09:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:09:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:09:40+02:00";0.08
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:09:50+02:00";0.07
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:10:00+02:00";0.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:10:10+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:10:20+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:10:30+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:10:40+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:10:50+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:11:00+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:11:10+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:11:20+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:11:30+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:11:40+02:00";0.01

==> perf_analysis/config3/1topic_1000ns_v2/grafana_data_export-7.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:01:50+02:00";33
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:02:00+02:00";31.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:02:10+02:00";43.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:02:20+02:00";41.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:02:30+02:00";38.499
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:02:40+02:00";40.301
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:02:50+02:00";42
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:03:00+02:00";31.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:03:10+02:00";48.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:03:20+02:00";37.299
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:03:30+02:00";30.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:03:40+02:00";39.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:03:50+02:00";38.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:04:00+02:00";39.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:04:10+02:00";43.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:04:20+02:00";42.799
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:04:30+02:00";32.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:04:40+02:00";36.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:04:50+02:00";34.797
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:05:00+02:00";43.303
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:05:10+02:00";33.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:05:20+02:00";42.098
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:05:30+02:00";34.104
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:05:40+02:00";31.598
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:05:50+02:00";32.098
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:06:00+02:00";35.904
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:06:10+02:00";33.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:06:20+02:00";43.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:06:30+02:00";35.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:06:40+02:00";33.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:06:50+02:00";33.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:07:00+02:00";33.898
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:07:10+02:00";35.797
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:07:20+02:00";40.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:07:30+02:00";32.096
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:07:40+02:00";35.205
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:07:50+02:00";32.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:08:00+02:00";31.294
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:08:10+02:00";37.308
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:08:20+02:00";39.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:08:30+02:00";31.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:08:40+02:00";41.404
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:08:50+02:00";35.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:09:00+02:00";30.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:09:10+02:00";36.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:09:20+02:00";51.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:09:30+02:00";32.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:09:40+02:00";38.695
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:09:50+02:00";34.303
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:10:00+02:00";39.702
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:10:10+02:00";31.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:10:20+02:00";48.599
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:10:30+02:00";36.301
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:10:40+02:00";34.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:10:50+02:00";39.596
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:11:00+02:00";30.491
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:11:10+02:00";30.709
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:11:20+02:00";37.702
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:11:30+02:00";41
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:11:40+02:00";34.898
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:01:50+02:00";29.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:02:00+02:00";32.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:02:10+02:00";39
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:02:20+02:00";41.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:02:30+02:00";36.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:02:40+02:00";42.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:02:50+02:00";35.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:03:00+02:00";34
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:03:10+02:00";45.799
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:03:20+02:00";30.701
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:03:30+02:00";29.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:03:40+02:00";39.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:03:50+02:00";36.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:04:00+02:00";36.899
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:04:10+02:00";44.601
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:04:20+02:00";35.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:04:30+02:00";34.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:04:40+02:00";33.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:04:50+02:00";38
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:05:00+02:00";36.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:05:10+02:00";37.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:05:20+02:00";35.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:05:30+02:00";28.499
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:05:40+02:00";31.501
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:05:50+02:00";31.099
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:06:00+02:00";37.001
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:06:10+02:00";34.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:06:20+02:00";37.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:06:30+02:00";33.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:06:40+02:00";31.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:06:50+02:00";29.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:07:00+02:00";33.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:07:10+02:00";31.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:07:20+02:00";37.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:07:30+02:00";31.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:07:40+02:00";33.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:07:50+02:00";28.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:08:00+02:00";30.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:08:10+02:00";36
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:08:20+02:00";35.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:08:30+02:00";30.597
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:08:40+02:00";41.304
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:08:50+02:00";28.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:09:00+02:00";29.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:09:10+02:00";40.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:09:20+02:00";44.101
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:09:30+02:00";34.799
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:09:40+02:00";35.901
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:09:50+02:00";32.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:10:00+02:00";36.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:10:10+02:00";32
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:10:20+02:00";50.001
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:10:30+02:00";28.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:10:40+02:00";37.099
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:10:50+02:00";35.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:11:00+02:00";28.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:11:10+02:00";31.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:11:20+02:00";40.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:11:30+02:00";36.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:11:40+02:00";34.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:01:50+02:00";29.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:02:00+02:00";36.096
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:02:10+02:00";40.602
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:02:20+02:00";39.902
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:02:30+02:00";37.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:02:40+02:00";43.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:02:50+02:00";35.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:03:00+02:00";36.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:03:10+02:00";49.901
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:03:20+02:00";27.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:03:30+02:00";29.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:03:40+02:00";40.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:03:50+02:00";38.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:04:00+02:00";36.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:04:10+02:00";47.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:04:20+02:00";32
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:04:30+02:00";36.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:04:40+02:00";33.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:04:50+02:00";40.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:05:00+02:00";39.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:05:10+02:00";41.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:05:20+02:00";30.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:05:30+02:00";30.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:05:40+02:00";31.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:05:50+02:00";31.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:06:00+02:00";36
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:06:10+02:00";39.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:06:20+02:00";33.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:06:30+02:00";34.298
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:06:40+02:00";37.801
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:06:50+02:00";29.801
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:07:00+02:00";36.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:07:10+02:00";38.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:07:20+02:00";35.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:07:30+02:00";34.399
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:07:40+02:00";32.001
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:07:50+02:00";29.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:08:00+02:00";32.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:08:10+02:00";41.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:08:20+02:00";38.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:08:30+02:00";34.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:08:40+02:00";43.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:08:50+02:00";30.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:09:00+02:00";33.101
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:09:10+02:00";44.999
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:09:20+02:00";39.499
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:09:30+02:00";36.001
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:09:40+02:00";38.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:09:50+02:00";33.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:10:00+02:00";35.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:10:10+02:00";39.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:10:20+02:00";46.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:10:30+02:00";28.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:10:40+02:00";38.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:10:50+02:00";36.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:11:00+02:00";30.401
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:11:10+02:00";35.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:11:20+02:00";40.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:11:30+02:00";37.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:11:40+02:00";34.6

==> perf_analysis/config3/1topic_1000ns_v2/grafana_data_export-8.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:02:00+02:00";22.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:02:10+02:00";23
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:02:20+02:00";25.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:02:30+02:00";22.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:02:40+02:00";21.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:02:50+02:00";21.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:03:00+02:00";21.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:03:10+02:00";22.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:03:20+02:00";25.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:03:30+02:00";22.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:03:40+02:00";23.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:03:50+02:00";22.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:04:00+02:00";21.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:04:10+02:00";23.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:04:20+02:00";24.799
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:04:30+02:00";22
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:04:40+02:00";21.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:04:50+02:00";22.198
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:05:00+02:00";21.402
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:05:10+02:00";22.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:05:20+02:00";25.199
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:05:30+02:00";24.803
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:05:40+02:00";22.499
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:05:50+02:00";22.499
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:06:00+02:00";20.902
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:06:10+02:00";22.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:06:20+02:00";25
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:06:30+02:00";21.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:06:40+02:00";22.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:06:50+02:00";22.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:07:00+02:00";22.699
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:07:10+02:00";21.598
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:07:20+02:00";24.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:07:30+02:00";21.397
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:07:40+02:00";22.603
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:07:50+02:00";23
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:08:00+02:00";22.695
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:08:10+02:00";22.905
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:08:20+02:00";24
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:08:30+02:00";21.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:08:40+02:00";22.202
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:08:50+02:00";23
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:09:00+02:00";21.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:09:10+02:00";22.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:09:20+02:00";24.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:09:30+02:00";22.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:09:40+02:00";20.997
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:09:50+02:00";23.202
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:10:00+02:00";22.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:10:10+02:00";21.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:10:20+02:00";24.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:10:30+02:00";21.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:10:40+02:00";21.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:10:50+02:00";20.898
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:11:00+02:00";21.194
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:11:10+02:00";21.907
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:11:20+02:00";24.201
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:11:30+02:00";20.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:11:40+02:00";21.399
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:11:50+02:00";22.198
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:02:00+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:02:10+02:00";23.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:02:20+02:00";26
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:02:30+02:00";23.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:02:40+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:02:50+02:00";24.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:03:00+02:00";23.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:03:10+02:00";24.199
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:03:20+02:00";25.501
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:03:30+02:00";23.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:03:40+02:00";24.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:03:50+02:00";23.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:04:00+02:00";25.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:04:10+02:00";24.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:04:20+02:00";26.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:04:30+02:00";24.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:04:40+02:00";24.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:04:50+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:05:00+02:00";23.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:05:10+02:00";24.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:05:20+02:00";26.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:05:30+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:05:40+02:00";24.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:05:50+02:00";24.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:06:00+02:00";24.601
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:06:10+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:06:20+02:00";26.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:06:30+02:00";23.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:06:40+02:00";23
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:06:50+02:00";24.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:07:00+02:00";23.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:07:10+02:00";23.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:07:20+02:00";25.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:07:30+02:00";23
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:07:40+02:00";24.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:07:50+02:00";23.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:08:00+02:00";24.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:08:10+02:00";24.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:08:20+02:00";25
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:08:30+02:00";23.798
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:08:40+02:00";22.702
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:08:50+02:00";23.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:09:00+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:09:10+02:00";25.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:09:20+02:00";26.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:09:30+02:00";25.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:09:40+02:00";23.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:09:50+02:00";23.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:10:00+02:00";25.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:10:10+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:10:20+02:00";24.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:10:30+02:00";23.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:10:40+02:00";23.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:10:50+02:00";24.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:11:00+02:00";22.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:11:10+02:00";24.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:11:20+02:00";25.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:11:30+02:00";24.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:11:40+02:00";24.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:11:50+02:00";24.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:02:00+02:00";23.898
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:02:10+02:00";23.801
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:02:20+02:00";22.701
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:02:30+02:00";21.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:02:40+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:02:50+02:00";22.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:03:00+02:00";22.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:03:10+02:00";26.201
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:03:20+02:00";20.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:03:30+02:00";21.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:03:40+02:00";22.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:03:50+02:00";22.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:04:00+02:00";22.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:04:10+02:00";23.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:04:20+02:00";21.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:04:30+02:00";22.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:04:40+02:00";23
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:04:50+02:00";23.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:05:00+02:00";25.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:05:10+02:00";25.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:05:20+02:00";20.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:05:30+02:00";23.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:05:40+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:05:50+02:00";22.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:06:00+02:00";21
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:06:10+02:00";25
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:06:20+02:00";20.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:06:30+02:00";22.198
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:06:40+02:00";25.101
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:06:50+02:00";21.801
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:07:00+02:00";23
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:07:10+02:00";25
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:07:20+02:00";23.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:07:30+02:00";22.999
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:07:40+02:00";21.501
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:07:50+02:00";22.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:08:00+02:00";22.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:08:10+02:00";25.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:08:20+02:00";26.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:08:30+02:00";24.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:08:40+02:00";22.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:08:50+02:00";23.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:09:00+02:00";24.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:09:10+02:00";24.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:09:20+02:00";21.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:09:30+02:00";22.601
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:09:40+02:00";23.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:09:50+02:00";22.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:10:00+02:00";23
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:10:10+02:00";26
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:10:20+02:00";22
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:10:30+02:00";20.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:10:40+02:00";21.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:10:50+02:00";23.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:11:00+02:00";22.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:11:10+02:00";24.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:11:20+02:00";22.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:11:30+02:00";22.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:11:40+02:00";22.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:11:50+02:00";22.7

==> perf_analysis/config3/1topic_4000ns/grafana_data_export-2.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:12:00+02:00";153,636.122
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:12:10+02:00";168,429.744
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:12:20+02:00";180,952.242
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:12:30+02:00";191,552.412
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:12:40+02:00";200,525.825
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:12:50+02:00";208,120.548
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:13:00+02:00";214,549.876
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:13:10+02:00";219,994.726
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:13:20+02:00";224,600.705
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:13:30+02:00";228,499.938
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:13:40+02:00";231,800.707
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:13:50+02:00";234,595.034
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:14:00+02:00";236,959.585
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:14:10+02:00";238,961.039
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:14:20+02:00";240,655.722
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:14:30+02:00";242,090.387
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:14:40+02:00";243,304.718
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:14:50+02:00";244,331.102
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:15:00+02:00";245,203.191
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:15:10+02:00";245,939.315
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:15:20+02:00";246,562.594
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:15:30+02:00";247,090.609
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:15:40+02:00";247,537.448
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:15:50+02:00";247,916.026
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:16:00+02:00";248,235.633
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:16:10+02:00";248,505.681
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:16:20+02:00";248,735.166
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:16:30+02:00";248,929.823
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:16:40+02:00";249,094.221
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:16:50+02:00";249,233.24
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:17:00+02:00";249,351.133
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:17:10+02:00";249,450.552
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:17:20+02:00";249,533.897
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:17:30+02:00";249,606.067
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:17:40+02:00";249,666.324
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:17:50+02:00";249,717.908
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:18:00+02:00";249,761.665
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:18:10+02:00";249,797.733
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:18:20+02:00";249,829.352
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:18:30+02:00";249,855.262
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:18:40+02:00";249,877.45
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:18:50+02:00";249,896.261
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:19:00+02:00";249,911.907
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:19:10+02:00";249,926.102
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:19:20+02:00";249,937.091
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:19:30+02:00";249,946.878
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:19:40+02:00";249,954.739
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:19:50+02:00";249,962.192
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:20:00+02:00";249,967.29
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:20:10+02:00";249,973.612
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:20:20+02:00";249,976.881
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:20:30+02:00";249,980.72
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:20:40+02:00";249,983.485
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:20:50+02:00";249,985.979
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:21:00+02:00";249,987.806
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:21:10+02:00";223,141.429
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:21:20+02:00";188,885.141
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:21:30+02:00";159,887.82
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:21:40+02:00";135,342.118
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:21:50+02:00";124,520.76
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:12:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:12:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:12:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:12:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:12:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:12:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:13:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:13:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:13:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:13:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:13:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:13:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:14:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:14:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:14:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:14:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:14:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:14:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:15:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:15:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:15:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:15:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:15:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:15:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:16:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:16:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:16:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:16:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:16:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:16:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:17:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:17:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:17:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:17:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:17:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:17:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:18:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:18:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:18:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:18:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:18:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:18:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:19:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:19:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:19:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:19:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:19:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:19:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:20:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:20:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:20:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:20:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:20:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:20:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:21:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:21:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:21:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:21:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:21:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:21:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:12:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:12:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:12:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:12:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:12:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:12:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:13:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:13:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:13:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:13:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:13:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:13:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:14:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:14:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:14:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:14:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:14:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:14:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:15:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:15:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:15:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:15:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:15:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:15:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:16:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:16:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:16:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:16:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:16:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:16:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:17:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:17:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:17:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:17:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:17:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:17:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:18:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:18:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:18:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:18:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:18:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:18:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:19:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:19:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:19:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:19:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:19:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:19:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:20:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:20:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:20:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:20:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:20:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:20:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:21:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:21:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:21:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:21:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:21:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T18:21:50+02:00";null

==> perf_analysis/config3/1topic_4000ns/grafana_data_export-3.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:12:00+02:00";33,148,847.73
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:12:10+02:00";36,366,763.288
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:12:20+02:00";39,090,428.388
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:12:30+02:00";41,395,518.019
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:12:40+02:00";43,346,754.61
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:12:50+02:00";44,998,673.627
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:13:00+02:00";46,397,449.678
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:13:10+02:00";47,582,361.217
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:13:20+02:00";48,585,481.871
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:13:30+02:00";49,434,633.53
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:13:40+02:00";50,153,368.64
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:13:50+02:00";50,762,222.135
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:14:00+02:00";51,277,453.774
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:14:10+02:00";51,712,503.023
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:14:20+02:00";52,081,093.271
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:14:30+02:00";52,393,684.744
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:14:40+02:00";52,657,452.357
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:14:50+02:00";52,881,000.149
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:15:00+02:00";53,070,180.154
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:15:10+02:00";53,227,959.752
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:15:20+02:00";53,363,343.827
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:15:30+02:00";53,478,173.169
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:15:40+02:00";53,575,359.507
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:15:50+02:00";53,657,468.195
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:16:00+02:00";53,728,056.2
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:16:10+02:00";53,785,399.771
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:16:20+02:00";53,836,594.623
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:16:30+02:00";53,879,659.532
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:16:40+02:00";53,915,872.187
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:16:50+02:00";53,945,576.744
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:17:00+02:00";53,971,267.268
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:17:10+02:00";53,993,067.139
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:17:20+02:00";54,010,419.771
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:17:30+02:00";54,024,920.252
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:17:40+02:00";54,038,042.413
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:17:50+02:00";54,074,913.579
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:18:00+02:00";54,119,408.263
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:18:10+02:00";54,157,732.537
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:18:20+02:00";54,188,963.895
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:18:30+02:00";54,214,917.573
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:18:40+02:00";54,237,875.11
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:18:50+02:00";54,257,940.99
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:19:00+02:00";54,273,997.036
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:19:10+02:00";54,287,361.564
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:19:20+02:00";54,298,610.643
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:19:30+02:00";54,306,749.408
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:19:40+02:00";54,314,595.609
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:19:50+02:00";54,322,170.993
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:20:00+02:00";54,328,044.163
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:20:10+02:00";54,333,851.525
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:20:20+02:00";54,336,993.53
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:20:30+02:00";54,341,643.073
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:20:40+02:00";54,344,164.786
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:20:50+02:00";54,346,319.466
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:21:00+02:00";54,349,345.931
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:21:10+02:00";48,513,015.606
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:21:20+02:00";41,065,381.13
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:21:30+02:00";34,761,094.652
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:21:40+02:00";29,424,631.36
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T18:21:50+02:00";24,907,412.708
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:12:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:12:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:12:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:12:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:12:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:12:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:13:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:13:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:13:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:13:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:13:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:13:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:14:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:14:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:14:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:14:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:14:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:14:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:15:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:15:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:15:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:15:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:15:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:15:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:16:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:16:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:16:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:16:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:16:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:16:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:17:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:17:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:17:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:17:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:17:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:17:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:18:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:18:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:18:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:18:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:18:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:18:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:19:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:19:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:19:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:19:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:19:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:19:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:20:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:20:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:20:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:20:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:20:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:20:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:21:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:21:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:21:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:21:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:21:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T18:21:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:12:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:12:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:12:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:12:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:12:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:12:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:13:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:13:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:13:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:13:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:13:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:13:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:14:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:14:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:14:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:14:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:14:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:14:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:15:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:15:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:15:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:15:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:15:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:15:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:16:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:16:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:16:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:16:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:16:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:16:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:17:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:17:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:17:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:17:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:17:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:17:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:18:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:18:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:18:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:18:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:18:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:18:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:19:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:19:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:19:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:19:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:19:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:19:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:20:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:20:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:20:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:20:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:20:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:20:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:21:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:21:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:21:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:21:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:21:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T18:21:50+02:00";0

==> perf_analysis/config3/1topic_4000ns/grafana_data_export-4.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:12:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:12:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:12:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:12:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:12:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:12:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:13:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:13:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:13:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:13:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:13:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:13:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:14:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:14:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:14:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:14:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:14:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:14:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:15:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:15:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:15:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:15:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:15:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:15:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:16:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:16:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:16:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:16:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:16:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:16:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:17:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:17:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:17:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:17:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:17:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:17:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:18:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:18:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:18:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:18:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:18:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:18:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:19:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:19:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:19:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:19:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:19:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:19:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:20:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:20:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:20:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:20:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:20:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:20:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:21:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:21:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:21:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:21:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:21:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T18:21:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:12:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:12:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:12:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:12:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:12:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:12:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:13:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:13:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:13:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:13:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:13:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:13:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:14:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:14:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:14:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:14:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:14:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:14:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:15:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:15:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:15:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:15:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:15:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:15:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:16:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:16:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:16:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:16:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:16:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:16:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:17:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:17:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:17:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:17:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:17:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:17:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:18:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:18:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:18:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:18:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:18:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:18:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:19:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:19:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:19:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:19:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:19:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:19:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:20:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:20:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:20:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:20:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:20:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:20:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:21:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:21:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:21:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:21:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:21:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T18:21:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:12:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:12:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:12:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:12:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:12:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:12:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:13:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:13:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:13:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:13:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:13:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:13:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:14:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:14:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:14:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:14:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:14:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:14:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:15:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:15:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:15:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:15:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:15:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:15:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:16:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:16:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:16:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:16:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:16:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:16:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:17:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:17:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:17:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:17:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:17:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:17:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:18:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:18:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:18:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:18:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:18:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:18:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:19:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:19:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:19:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:19:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:19:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:19:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:20:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:20:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:20:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:20:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:20:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:20:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:21:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:21:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:21:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:21:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:21:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T18:21:50+02:00";0

==> perf_analysis/config3/1topic_4000ns/grafana_data_export-5.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:12:10+02:00";13.234
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:12:20+02:00";12.735
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:12:30+02:00";12.579
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:12:40+02:00";12.57
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:12:50+02:00";12.554
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:13:00+02:00";12.551
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:13:10+02:00";12.548
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:13:20+02:00";12.548
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:13:30+02:00";12.548
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:13:40+02:00";12.548
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:13:50+02:00";12.549
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:14:00+02:00";12.55
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:14:10+02:00";12.548
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:14:20+02:00";12.548
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:14:30+02:00";12.55
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:14:40+02:00";12.549
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:14:50+02:00";12.549
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:15:00+02:00";12.55
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:15:10+02:00";12.549
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:15:20+02:00";12.549
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:15:30+02:00";12.549
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:15:40+02:00";12.551
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:15:50+02:00";12.55
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:16:00+02:00";12.55
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:16:10+02:00";12.551
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:16:20+02:00";12.552
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:16:30+02:00";12.551
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:16:40+02:00";12.552
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:16:50+02:00";12.551
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:17:00+02:00";12.556
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:17:10+02:00";12.555
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:17:20+02:00";12.555
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:17:30+02:00";12.555
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:17:40+02:00";12.556
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:17:50+02:00";12.557
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:18:00+02:00";12.556
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:18:10+02:00";12.552
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:18:20+02:00";12.549
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:18:30+02:00";12.553
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:18:40+02:00";12.553
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:18:50+02:00";12.552
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:19:00+02:00";12.553
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:19:10+02:00";12.557
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:19:20+02:00";12.558
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:19:30+02:00";12.559
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:19:40+02:00";12.561
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:19:50+02:00";12.562
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:20:00+02:00";12.56
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:20:10+02:00";12.561
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:20:20+02:00";12.563
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:20:30+02:00";12.562
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:20:40+02:00";12.563
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:20:50+02:00";12.562
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:21:00+02:00";12.565
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:21:10+02:00";6.104
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:21:20+02:00";6.104
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:21:30+02:00";6.103
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:21:40+02:00";6.103
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:21:50+02:00";6.103
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:22:00+02:00";6.104
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:12:10+02:00";4.658
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:12:20+02:00";4.658
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:12:30+02:00";4.658
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:12:40+02:00";4.658
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:12:50+02:00";4.658
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:13:00+02:00";4.658
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:13:10+02:00";4.658
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:13:20+02:00";4.658
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:13:30+02:00";4.658
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:13:40+02:00";4.658
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:13:50+02:00";4.659
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:14:00+02:00";4.659
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:14:10+02:00";4.659
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:14:20+02:00";4.66
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:14:30+02:00";4.659
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:14:40+02:00";4.66
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:14:50+02:00";4.659
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:15:00+02:00";4.659
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:15:10+02:00";4.659
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:15:20+02:00";4.659
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:15:30+02:00";4.659
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:15:40+02:00";4.66
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:15:50+02:00";4.659
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:16:00+02:00";4.659
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:16:10+02:00";4.659
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:16:20+02:00";4.659
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:16:30+02:00";4.66
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:16:40+02:00";4.66
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:16:50+02:00";4.66
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:17:00+02:00";4.668
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:17:10+02:00";4.668
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:17:20+02:00";4.668
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:17:30+02:00";4.668
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:17:40+02:00";4.668
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:17:50+02:00";4.668
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:18:00+02:00";4.668
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:18:10+02:00";4.668
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:18:20+02:00";4.668
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:18:30+02:00";4.668
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:18:40+02:00";4.668
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:18:50+02:00";4.668
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:19:00+02:00";4.668
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:19:10+02:00";4.668
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:19:20+02:00";4.668
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:19:30+02:00";4.668
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:19:40+02:00";4.668
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:19:50+02:00";4.668
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:20:00+02:00";4.668
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:20:10+02:00";4.668
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:20:20+02:00";4.668
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:20:30+02:00";4.668
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:20:40+02:00";4.669
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:20:50+02:00";4.668
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:21:00+02:00";4.668
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:21:10+02:00";4.668
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:21:20+02:00";4.668
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:21:30+02:00";4.668
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:21:40+02:00";4.668
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:21:50+02:00";4.668
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T18:22:00+02:00";4.668
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:12:10+02:00";3.014
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:12:20+02:00";3.014
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:12:30+02:00";3.014
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:12:40+02:00";3.014
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:12:50+02:00";3.014
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:13:00+02:00";3.014
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:13:10+02:00";3.014
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:13:20+02:00";3.014
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:13:30+02:00";3.015
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:13:40+02:00";3.016
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:13:50+02:00";3.017
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:14:00+02:00";3.019
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:14:10+02:00";3.023
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:14:20+02:00";3.026
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:14:30+02:00";3.033
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:14:40+02:00";3.037
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:14:50+02:00";3.044
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:15:00+02:00";3.053
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:15:10+02:00";3.052
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:15:20+02:00";3.052
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:15:30+02:00";3.052
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:15:40+02:00";3.052
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:15:50+02:00";3.052
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:16:00+02:00";3.052
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:16:10+02:00";3.052
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:16:20+02:00";3.053
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:16:30+02:00";3.053
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:16:40+02:00";3.052
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:16:50+02:00";3.052
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:17:00+02:00";3.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:17:10+02:00";3.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:17:20+02:00";3.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:17:30+02:00";3.061
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:17:40+02:00";3.061
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:17:50+02:00";3.061
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:18:00+02:00";3.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:18:10+02:00";3.061
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:18:20+02:00";3.061
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:18:30+02:00";3.061
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:18:40+02:00";3.061
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:18:50+02:00";3.061
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:19:00+02:00";3.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:19:10+02:00";3.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:19:20+02:00";3.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:19:30+02:00";3.059
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:19:40+02:00";3.059
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:19:50+02:00";3.059
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:20:00+02:00";3.059
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:20:10+02:00";3.059
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:20:20+02:00";3.059
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:20:30+02:00";3.058
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:20:40+02:00";3.058
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:20:50+02:00";3.058
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:21:00+02:00";3.058
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:21:10+02:00";3.059
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:21:20+02:00";3.059
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:21:30+02:00";3.059
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:21:40+02:00";3.059
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:21:50+02:00";3.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T18:22:00+02:00";3.06

==> perf_analysis/config3/1topic_4000ns/grafana_data_export-6.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:12:10+02:00";1.84
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:12:20+02:00";1.94
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:12:30+02:00";1.87
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:12:40+02:00";1.59
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:12:50+02:00";1.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:13:00+02:00";1.34
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:13:10+02:00";1.21
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:13:20+02:00";1.11
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:13:30+02:00";1.24
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:13:40+02:00";1.13
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:13:50+02:00";1.27
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:14:00+02:00";1.15
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:14:10+02:00";1.44
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:14:20+02:00";1.29
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:14:30+02:00";1.32
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:14:40+02:00";1.27
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:14:50+02:00";1.08
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:15:00+02:00";1.13
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:15:10+02:00";1.42
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:15:20+02:00";1.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:15:30+02:00";1.16
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:15:40+02:00";1.29
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:15:50+02:00";1.24
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:16:00+02:00";1.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:16:10+02:00";1.17
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:16:20+02:00";1.38
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:16:30+02:00";1.32
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:16:40+02:00";1.35
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:16:50+02:00";1.45
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:17:00+02:00";1.39
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:17:10+02:00";1.56
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:17:20+02:00";1.71
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:17:30+02:00";1.84
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:17:40+02:00";1.79
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:17:50+02:00";1.59
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:18:00+02:00";1.65
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:18:10+02:00";2.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:18:20+02:00";1.85
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:18:30+02:00";1.71
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:18:40+02:00";1.69
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:18:50+02:00";1.88
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:19:00+02:00";1.59
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:19:10+02:00";1.72
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:19:20+02:00";1.62
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:19:30+02:00";1.44
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:19:40+02:00";1.37
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:19:50+02:00";1.24
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:20:00+02:00";1.05
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:20:10+02:00";1.12
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:20:20+02:00";1.09
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:20:30+02:00";0.93
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:20:40+02:00";0.86
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:20:50+02:00";0.81
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:21:00+02:00";1.22
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:21:10+02:00";1.03
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:21:20+02:00";0.87
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:21:30+02:00";0.74
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:21:40+02:00";0.62
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:21:50+02:00";0.53
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:22:00+02:00";0.44
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:12:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:12:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:12:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:12:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:12:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:13:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:13:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:13:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:13:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:13:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:13:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:14:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:14:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:14:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:14:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:14:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:14:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:15:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:15:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:15:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:15:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:15:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:15:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:16:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:16:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:16:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:16:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:16:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:16:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:17:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:17:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:17:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:17:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:17:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:17:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:18:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:18:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:18:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:18:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:18:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:18:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:19:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:19:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:19:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:19:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:19:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:19:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:20:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:20:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:20:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:20:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:20:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:20:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:21:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:21:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:21:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:21:30+02:00";0.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:21:40+02:00";0.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:21:50+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T18:22:00+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:12:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:12:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:12:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:12:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:12:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:13:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:13:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:13:20+02:00";0.08
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:13:30+02:00";0.07
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:13:40+02:00";0.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:13:50+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:14:00+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:14:10+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:14:20+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:14:30+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:14:40+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:14:50+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:15:00+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:15:10+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:15:20+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:15:30+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:15:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:15:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:16:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:16:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:16:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:16:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:16:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:16:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:17:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:17:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:17:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:17:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:17:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:17:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:18:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:18:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:18:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:18:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:18:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:18:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:19:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:19:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:19:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:19:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:19:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:19:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:20:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:20:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:20:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:20:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:20:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:20:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:21:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:21:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:21:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:21:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:21:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:21:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T18:22:00+02:00";0

==> perf_analysis/config3/1topic_4000ns/grafana_data_export-7.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:12:20+02:00";40.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:12:30+02:00";33.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:12:40+02:00";50.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:12:50+02:00";36.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:13:00+02:00";40.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:13:10+02:00";38.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:13:20+02:00";37.499
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:13:30+02:00";34.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:13:40+02:00";45.201
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:13:50+02:00";38.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:14:00+02:00";41.998
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:14:10+02:00";42.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:14:20+02:00";32.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:14:30+02:00";35
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:14:40+02:00";40.298
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:14:50+02:00";36.402
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:15:00+02:00";34.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:15:10+02:00";37.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:15:20+02:00";31.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:15:30+02:00";40.595
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:15:40+02:00";41.799
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:15:50+02:00";40.205
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:16:00+02:00";31.795
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:16:10+02:00";37.106
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:16:20+02:00";33.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:16:30+02:00";33.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:16:40+02:00";41.599
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:16:50+02:00";38.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:17:00+02:00";37.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:17:10+02:00";42.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:17:20+02:00";41.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:17:30+02:00";35.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:17:40+02:00";46.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:17:50+02:00";39.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:18:00+02:00";32.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:18:10+02:00";35.697
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:18:20+02:00";36.801
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:18:30+02:00";36.301
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:18:40+02:00";43.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:18:50+02:00";45.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:19:00+02:00";37.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:19:10+02:00";33.199
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:19:20+02:00";32.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:19:30+02:00";39.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:19:40+02:00";38.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:19:50+02:00";38.299
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:20:00+02:00";37.801
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:20:10+02:00";33.898
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:20:20+02:00";32.402
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:20:30+02:00";38.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:20:40+02:00";39.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:20:50+02:00";39.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:21:00+02:00";41.198
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:21:10+02:00";35.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:21:20+02:00";30.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:21:30+02:00";32.199
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:21:40+02:00";43.201
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:21:50+02:00";32
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:22:00+02:00";44.198
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:22:10+02:00";41.599
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:12:20+02:00";33.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:12:30+02:00";36.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:12:40+02:00";47.399
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:12:50+02:00";34.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:13:00+02:00";35
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:13:10+02:00";38.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:13:20+02:00";34.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:13:30+02:00";36.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:13:40+02:00";39.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:13:50+02:00";36.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:14:00+02:00";42.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:14:10+02:00";34.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:14:20+02:00";29.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:14:30+02:00";37.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:14:40+02:00";36.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:14:50+02:00";29.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:15:00+02:00";32.599
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:15:10+02:00";32.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:15:20+02:00";29.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:15:30+02:00";43.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:15:40+02:00";37.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:15:50+02:00";31.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:16:00+02:00";31.899
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:16:10+02:00";36.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:16:20+02:00";30.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:16:30+02:00";36.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:16:40+02:00";35.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:16:50+02:00";35.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:17:00+02:00";37.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:17:10+02:00";41.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:17:20+02:00";33.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:17:30+02:00";40.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:17:40+02:00";35.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:17:50+02:00";34.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:18:00+02:00";32.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:18:10+02:00";31.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:18:20+02:00";35
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:18:30+02:00";37.198
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:18:40+02:00";35.201
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:18:50+02:00";45.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:19:00+02:00";31.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:19:10+02:00";30.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:19:20+02:00";34.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:19:30+02:00";37.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:19:40+02:00";31.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:19:50+02:00";38.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:20:00+02:00";31.197
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:20:10+02:00";29.502
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:20:20+02:00";28.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:20:30+02:00";40.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:20:40+02:00";34.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:20:50+02:00";39.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:21:00+02:00";32.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:21:10+02:00";29.997
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:21:20+02:00";28.002
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:21:30+02:00";39
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:21:40+02:00";35.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:21:50+02:00";33.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:22:00+02:00";40.699
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T18:22:10+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:12:20+02:00";29.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:12:30+02:00";35
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:12:40+02:00";45.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:12:50+02:00";32.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:13:00+02:00";32.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:13:10+02:00";38.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:13:20+02:00";33.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:13:30+02:00";34.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:13:40+02:00";36.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:13:50+02:00";34.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:14:00+02:00";38.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:14:10+02:00";32.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:14:20+02:00";29.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:14:30+02:00";35.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:14:40+02:00";35.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:14:50+02:00";28.398
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:15:00+02:00";32.001
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:15:10+02:00";30.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:15:20+02:00";30.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:15:30+02:00";42.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:15:40+02:00";37.199
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:15:50+02:00";31.401
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:16:00+02:00";30.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:16:10+02:00";32.799
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:16:20+02:00";27.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:16:30+02:00";33.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:16:40+02:00";35.501
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:16:50+02:00";31.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:17:00+02:00";35.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:17:10+02:00";41.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:17:20+02:00";32.499
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:17:30+02:00";41.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:17:40+02:00";33.701
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:17:50+02:00";32.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:18:00+02:00";30
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:18:10+02:00";31.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:18:20+02:00";34.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:18:30+02:00";36.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:18:40+02:00";31.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:18:50+02:00";43.497
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:19:00+02:00";30.002
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:19:10+02:00";28.901
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:19:20+02:00";33.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:19:30+02:00";35.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:19:40+02:00";27.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:19:50+02:00";37.996
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:20:00+02:00";30.102
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:20:10+02:00";29.301
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:20:20+02:00";27.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:20:30+02:00";39.799
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:20:40+02:00";32.902
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:20:50+02:00";38.199
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:21:00+02:00";31.101
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:21:10+02:00";29.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:21:20+02:00";27.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:21:30+02:00";37.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:21:40+02:00";33.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:21:50+02:00";35.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:22:00+02:00";38.399
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T18:22:10+02:00";null

==> perf_analysis/config3/1topic_4000ns/grafana_data_export-8.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:12:30+02:00";24.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:12:40+02:00";25.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:12:50+02:00";23.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:13:00+02:00";24.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:13:10+02:00";24.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:13:20+02:00";24.799
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:13:30+02:00";24.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:13:40+02:00";26.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:13:50+02:00";25.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:14:00+02:00";24.399
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:14:10+02:00";24.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:14:20+02:00";25.301
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:14:30+02:00";25.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:14:40+02:00";26.499
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:14:50+02:00";25.302
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:15:00+02:00";25.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:15:10+02:00";23.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:15:20+02:00";24.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:15:30+02:00";25.897
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:15:40+02:00";26.499
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:15:50+02:00";25.003
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:16:00+02:00";23.397
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:16:10+02:00";23.804
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:16:20+02:00";25.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:16:30+02:00";24.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:16:40+02:00";26.599
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:16:50+02:00";22.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:17:00+02:00";23.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:17:10+02:00";24.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:17:20+02:00";24.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:17:30+02:00";25
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:17:40+02:00";27.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:17:50+02:00";24.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:18:00+02:00";24.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:18:10+02:00";25.498
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:18:20+02:00";24.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:18:30+02:00";25.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:18:40+02:00";28.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:18:50+02:00";24.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:19:00+02:00";25.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:19:10+02:00";23.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:19:20+02:00";24
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:19:30+02:00";25.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:19:40+02:00";27.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:19:50+02:00";25.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:20:00+02:00";25.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:20:10+02:00";24.198
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:20:20+02:00";25.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:20:30+02:00";25.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:20:40+02:00";26.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:20:50+02:00";25
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:21:00+02:00";24.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:21:10+02:00";25.801
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:21:20+02:00";24.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:21:30+02:00";23.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:21:40+02:00";26.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:21:50+02:00";23.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:22:00+02:00";25.299
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:22:10+02:00";25.199
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:22:20+02:00";null
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:12:30+02:00";27.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:12:40+02:00";25.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:12:50+02:00";23.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:13:00+02:00";24.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:13:10+02:00";25.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:13:20+02:00";25.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:13:30+02:00";26.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:13:40+02:00";25.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:13:50+02:00";24.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:14:00+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:14:10+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:14:20+02:00";24.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:14:30+02:00";26.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:14:40+02:00";25.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:14:50+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:15:00+02:00";23.799
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:15:10+02:00";23.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:15:20+02:00";23.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:15:30+02:00";26.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:15:40+02:00";25
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:15:50+02:00";24.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:16:00+02:00";24.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:16:10+02:00";25.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:16:20+02:00";25.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:16:30+02:00";26.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:16:40+02:00";23.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:16:50+02:00";24.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:17:00+02:00";23.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:17:10+02:00";24.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:17:20+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:17:30+02:00";26.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:17:40+02:00";23.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:17:50+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:18:00+02:00";25.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:18:10+02:00";24.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:18:20+02:00";23.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:18:30+02:00";26.599
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:18:40+02:00";26.001
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:18:50+02:00";23.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:19:00+02:00";24.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:19:10+02:00";24.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:19:20+02:00";25.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:19:30+02:00";26.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:19:40+02:00";24.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:19:50+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:20:00+02:00";24.298
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:20:10+02:00";23.302
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:20:20+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:20:30+02:00";26.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:20:40+02:00";25.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:20:50+02:00";23.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:21:00+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:21:10+02:00";23.898
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:21:20+02:00";24.302
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:21:30+02:00";27.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:21:40+02:00";25.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:21:50+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:22:00+02:00";24.399
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:22:10+02:00";24.599
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T18:22:20+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:12:30+02:00";23.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:12:40+02:00";21
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:12:50+02:00";20.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:13:00+02:00";20.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:13:10+02:00";22.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:13:20+02:00";23.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:13:30+02:00";22.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:13:40+02:00";21.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:13:50+02:00";19.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:14:00+02:00";19.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:14:10+02:00";21.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:14:20+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:14:30+02:00";23.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:14:40+02:00";21.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:14:50+02:00";21.199
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:15:00+02:00";20.501
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:15:10+02:00";21.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:15:20+02:00";22.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:15:30+02:00";23.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:15:40+02:00";22.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:15:50+02:00";22.701
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:16:00+02:00";20.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:16:10+02:00";20.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:16:20+02:00";20.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:16:30+02:00";21.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:16:40+02:00";20.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:16:50+02:00";20.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:17:00+02:00";20.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:17:10+02:00";21.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:17:20+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:17:30+02:00";23.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:17:40+02:00";20.801
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:17:50+02:00";19.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:18:00+02:00";21
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:18:10+02:00";21.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:18:20+02:00";21.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:18:30+02:00";23.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:18:40+02:00";20.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:18:50+02:00";20.699
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:19:00+02:00";21.201
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:19:10+02:00";21.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:19:20+02:00";22.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:19:30+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:19:40+02:00";19.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:19:50+02:00";22.197
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:20:00+02:00";20.902
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:20:10+02:00";21.601
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:20:20+02:00";20.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:20:30+02:00";24.199
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:20:40+02:00";21.001
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:20:50+02:00";20.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:21:00+02:00";21.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:21:10+02:00";21.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:21:20+02:00";21.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:21:30+02:00";23.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:21:40+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:21:50+02:00";21.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:22:00+02:00";22
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:22:10+02:00";21.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T18:22:20+02:00";null

==> perf_analysis/config3/1topic_5000ns/grafana_data_export-2.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:19:40+02:00";111,678.72
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:19:50+02:00";125,237.809
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:20:00+02:00";136,714.347
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:20:10+02:00";146,430.332
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:20:20+02:00";154,654.22
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:20:30+02:00";161,615.477
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:20:40+02:00";167,508.562
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:20:50+02:00";172,496.428
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:21:00+02:00";176,718.848
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:21:10+02:00";180,293.159
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:21:20+02:00";183,318.229
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:21:30+02:00";185,879.337
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:21:40+02:00";188,047.217
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:21:50+02:00";189,882.058
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:22:00+02:00";191,435.691
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:22:10+02:00";192,748.491
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:22:20+02:00";193,862.76
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:22:30+02:00";194,804.969
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:22:40+02:00";195,603.184
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:22:50+02:00";196,277.893
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:23:00+02:00";196,849.4
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:23:10+02:00";197,333.34
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:23:20+02:00";197,742.314
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:23:30+02:00";198,089.072
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:23:40+02:00";198,382.077
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:23:50+02:00";198,630.867
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:24:00+02:00";198,840.843
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:24:10+02:00";199,019.127
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:24:20+02:00";199,169.566
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:24:30+02:00";199,297.532
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:24:40+02:00";199,405.067
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:24:50+02:00";199,496.35
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:25:00+02:00";199,573.779
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:25:10+02:00";199,639.115
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:25:20+02:00";199,694.342
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:25:30+02:00";199,741.458
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:25:40+02:00";199,781.435
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:25:50+02:00";199,814.912
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:26:00+02:00";199,843.103
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:26:10+02:00";199,867.535
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:26:20+02:00";199,887.976
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:26:30+02:00";199,905.128
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:26:40+02:00";199,919.081
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:26:50+02:00";199,931.68
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:27:00+02:00";199,942.198
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:27:10+02:00";199,951.154
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:27:20+02:00";199,959.087
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:27:30+02:00";199,965.493
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:27:40+02:00";199,970.129
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:27:50+02:00";199,975.292
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:28:00+02:00";199,978.918
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:28:10+02:00";199,981.591
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:28:20+02:00";199,984.59
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:28:30+02:00";199,987.154
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:28:40+02:00";199,988.92
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:28:50+02:00";199,991.006
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:29:00+02:00";172,222.853
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:29:10+02:00";145,783.498
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:29:20+02:00";123,403.067
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:29:30+02:00";null
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:19:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:19:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:20:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:20:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:20:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:20:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:20:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:20:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:21:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:21:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:21:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:21:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:21:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:21:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:22:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:22:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:22:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:22:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:22:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:22:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:23:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:23:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:23:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:23:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:23:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:23:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:24:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:24:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:24:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:24:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:24:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:24:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:25:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:25:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:25:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:25:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:25:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:25:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:26:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:26:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:26:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:26:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:26:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:26:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:27:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:27:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:27:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:27:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:27:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:27:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:28:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:28:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:28:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:28:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:28:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:28:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:29:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:29:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:29:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:29:30+02:00";null
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:19:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:19:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:20:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:20:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:20:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:20:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:20:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:20:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:21:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:21:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:21:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:21:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:21:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:21:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:22:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:22:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:22:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:22:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:22:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:22:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:23:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:23:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:23:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:23:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:23:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:23:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:24:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:24:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:24:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:24:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:24:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:24:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:25:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:25:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:25:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:25:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:25:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:25:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:26:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:26:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:26:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:26:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:26:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:26:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:27:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:27:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:27:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:27:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:27:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:27:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:28:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:28:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:28:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:28:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:28:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:28:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:29:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:29:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:29:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-06T16:29:30+02:00";null

==> perf_analysis/config3/1topic_5000ns/grafana_data_export-3.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:19:40+02:00";24,088,211.322
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:19:50+02:00";27,046,076.439
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:20:00+02:00";29,551,932.068
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:20:10+02:00";31,673,999.127
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:20:20+02:00";33,469,162.596
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:20:30+02:00";34,989,696.244
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:20:40+02:00";36,276,667.032
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:20:50+02:00";37,364,576.424
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:21:00+02:00";38,286,863.386
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:21:10+02:00";39,067,958.732
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:21:20+02:00";39,728,401.107
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:21:30+02:00";40,287,011.463
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:21:40+02:00";40,761,012.937
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:21:50+02:00";41,162,592.369
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:22:00+02:00";41,500,696.81
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:22:10+02:00";41,788,080.609
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:22:20+02:00";42,028,932.638
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:22:30+02:00";42,235,707.902
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:22:40+02:00";42,410,070.755
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:22:50+02:00";42,558,228.083
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:23:00+02:00";42,683,987.134
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:23:10+02:00";42,788,563.41
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:23:20+02:00";42,876,860.264
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:23:30+02:00";42,952,973.907
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:23:40+02:00";43,018,509.389
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:23:50+02:00";43,072,899.768
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:24:00+02:00";43,115,992.217
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:24:10+02:00";43,154,673.513
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:24:20+02:00";43,186,715.593
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:24:30+02:00";43,216,189.747
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:24:40+02:00";43,238,415.212
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:24:50+02:00";43,259,638.058
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:25:00+02:00";43,277,214.805
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:25:10+02:00";43,291,400.212
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:25:20+02:00";43,303,294.035
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:25:30+02:00";43,314,774.018
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:25:40+02:00";43,323,767.724
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:25:50+02:00";43,330,478.553
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:26:00+02:00";43,335,384.686
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:26:10+02:00";43,341,733.753
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:26:20+02:00";43,345,737.011
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:26:30+02:00";43,349,454.435
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:26:40+02:00";43,353,101.332
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:26:50+02:00";43,355,935.354
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:27:00+02:00";43,358,471.355
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:27:10+02:00";43,359,096.318
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:27:20+02:00";43,388,076.204
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:27:30+02:00";43,416,485.443
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:27:40+02:00";43,440,047.432
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:27:50+02:00";43,460,297.528
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:28:00+02:00";43,476,634.915
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:28:10+02:00";43,490,737.357
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:28:20+02:00";43,503,397.511
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:28:30+02:00";43,513,028.169
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:28:40+02:00";43,521,369.594
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:28:50+02:00";43,526,085.814
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:29:00+02:00";37,483,089.79
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:29:10+02:00";31,728,750.5
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:29:20+02:00";26,857,807.452
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-06T16:29:30+02:00";null
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:19:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:19:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:20:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:20:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:20:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:20:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:20:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:20:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:21:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:21:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:21:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:21:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:21:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:21:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:22:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:22:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:22:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:22:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:22:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:22:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:23:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:23:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:23:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:23:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:23:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:23:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:24:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:24:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:24:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:24:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:24:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:24:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:25:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:25:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:25:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:25:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:25:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:25:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:26:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:26:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:26:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:26:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:26:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:26:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:27:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:27:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:27:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:27:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:27:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:27:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:28:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:28:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:28:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:28:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:28:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:28:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:29:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:29:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:29:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-06T16:29:30+02:00";null
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:19:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:19:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:20:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:20:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:20:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:20:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:20:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:20:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:21:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:21:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:21:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:21:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:21:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:21:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:22:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:22:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:22:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:22:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:22:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:22:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:23:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:23:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:23:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:23:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:23:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:23:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:24:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:24:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:24:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:24:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:24:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:24:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:25:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:25:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:25:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:25:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:25:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:25:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:26:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:26:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:26:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:26:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:26:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:26:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:27:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:27:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:27:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:27:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:27:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:27:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:28:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:28:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:28:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:28:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:28:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:28:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:29:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:29:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:29:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-06T16:29:30+02:00";null

==> perf_analysis/config3/1topic_5000ns/grafana_data_export-4.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:19:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:19:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:20:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:20:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:20:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:20:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:20:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:20:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:21:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:21:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:21:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:21:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:21:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:21:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:22:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:22:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:22:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:22:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:22:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:22:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:23:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:23:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:23:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:23:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:23:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:23:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:24:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:24:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:24:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:24:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:24:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:24:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:25:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:25:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:25:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:25:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:25:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:25:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:26:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:26:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:26:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:26:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:26:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:26:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:27:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:27:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:27:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:27:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:27:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:27:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:28:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:28:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:28:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:28:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:28:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:28:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:29:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:29:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:29:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-06T16:29:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:19:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:19:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:20:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:20:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:20:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:20:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:20:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:20:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:21:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:21:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:21:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:21:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:21:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:21:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:22:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:22:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:22:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:22:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:22:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:22:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:23:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:23:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:23:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:23:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:23:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:23:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:24:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:24:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:24:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:24:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:24:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:24:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:25:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:25:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:25:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:25:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:25:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:25:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:26:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:26:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:26:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:26:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:26:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:26:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:27:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:27:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:27:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:27:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:27:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:27:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:28:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:28:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:28:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:28:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:28:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:28:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:29:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:29:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:29:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-06T16:29:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:19:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:19:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:20:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:20:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:20:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:20:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:20:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:20:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:21:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:21:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:21:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:21:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:21:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:21:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:22:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:22:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:22:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:22:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:22:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:22:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:23:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:23:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:23:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:23:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:23:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:23:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:24:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:24:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:24:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:24:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:24:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:24:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:25:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:25:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:25:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:25:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:25:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:25:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:26:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:26:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:26:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:26:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:26:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:26:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:27:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:27:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:27:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:27:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:27:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:27:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:28:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:28:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:28:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:28:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:28:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:28:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:29:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:29:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:29:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-06T16:29:30+02:00";0

==> perf_analysis/config3/1topic_5000ns/grafana_data_export-5.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:19:50+02:00";14.136
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:20:00+02:00";13.597
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:20:10+02:00";13.335
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:20:20+02:00";12.989
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:20:30+02:00";12.777
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:20:40+02:00";12.655
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:20:50+02:00";12.643
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:21:00+02:00";12.639
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:21:10+02:00";12.631
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:21:20+02:00";12.682
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:21:30+02:00";12.649
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:21:40+02:00";12.628
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:21:50+02:00";12.628
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:22:00+02:00";12.627
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:22:10+02:00";12.628
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:22:20+02:00";12.629
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:22:30+02:00";12.635
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:22:40+02:00";12.635
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:22:50+02:00";12.635
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:23:00+02:00";12.596
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:23:10+02:00";12.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:23:20+02:00";12.598
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:23:30+02:00";12.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:23:40+02:00";12.603
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:23:50+02:00";12.604
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:24:00+02:00";12.606
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:24:10+02:00";12.607
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:24:20+02:00";12.614
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:24:30+02:00";12.612
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:24:40+02:00";12.614
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:24:50+02:00";12.615
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:25:00+02:00";12.615
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:25:10+02:00";12.615
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:25:20+02:00";12.614
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:25:30+02:00";12.615
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:25:40+02:00";12.615
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:25:50+02:00";12.616
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:26:00+02:00";12.615
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:26:10+02:00";12.615
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:26:20+02:00";12.614
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:26:30+02:00";12.614
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:26:40+02:00";12.616
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:26:50+02:00";12.617
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:27:00+02:00";12.618
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:27:10+02:00";12.619
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:27:20+02:00";12.619
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:27:30+02:00";12.619
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:27:40+02:00";12.619
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:27:50+02:00";12.618
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:28:00+02:00";12.632
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:28:10+02:00";12.632
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:28:20+02:00";12.633
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:28:30+02:00";12.633
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:28:40+02:00";12.631
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:28:50+02:00";12.634
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:29:00+02:00";6.103
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:29:10+02:00";6.102
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:29:20+02:00";6.103
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:29:30+02:00";6.103
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:29:40+02:00";null
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:19:50+02:00";3.113
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:20:00+02:00";3.113
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:20:10+02:00";3.113
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:20:20+02:00";3.113
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:20:30+02:00";3.113
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:20:40+02:00";3.113
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:20:50+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:21:00+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:21:10+02:00";3.116
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:21:20+02:00";3.116
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:21:30+02:00";3.12
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:21:40+02:00";3.121
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:21:50+02:00";3.121
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:22:00+02:00";3.12
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:22:10+02:00";3.155
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:22:20+02:00";3.14
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:22:30+02:00";3.14
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:22:40+02:00";3.142
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:22:50+02:00";3.142
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:23:00+02:00";3.142
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:23:10+02:00";3.142
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:23:20+02:00";3.143
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:23:30+02:00";3.143
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:23:40+02:00";3.143
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:23:50+02:00";3.143
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:24:00+02:00";3.143
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:24:10+02:00";3.143
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:24:20+02:00";3.143
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:24:30+02:00";3.143
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:24:40+02:00";3.143
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:24:50+02:00";3.143
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:25:00+02:00";3.143
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:25:10+02:00";3.143
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:25:20+02:00";3.143
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:25:30+02:00";3.143
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:25:40+02:00";3.143
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:25:50+02:00";3.143
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:26:00+02:00";3.15
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:26:10+02:00";3.151
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:26:20+02:00";3.15
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:26:30+02:00";3.15
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:26:40+02:00";3.15
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:26:50+02:00";3.151
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:27:00+02:00";3.124
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:27:10+02:00";3.123
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:27:20+02:00";3.124
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:27:30+02:00";3.123
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:27:40+02:00";3.124
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:27:50+02:00";3.123
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:28:00+02:00";3.124
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:28:10+02:00";3.124
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:28:20+02:00";3.124
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:28:30+02:00";3.124
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:28:40+02:00";3.124
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:28:50+02:00";3.124
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:29:00+02:00";3.124
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:29:10+02:00";3.123
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:29:20+02:00";3.124
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:29:30+02:00";3.123
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-06T16:29:40+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:19:50+02:00";2.812
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:20:00+02:00";2.812
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:20:10+02:00";2.834
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:20:20+02:00";2.821
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:20:30+02:00";2.821
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:20:40+02:00";2.821
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:20:50+02:00";2.822
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:21:00+02:00";2.822
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:21:10+02:00";2.823
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:21:20+02:00";2.87
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:21:30+02:00";2.823
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:21:40+02:00";2.823
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:21:50+02:00";2.824
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:22:00+02:00";2.826
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:22:10+02:00";2.825
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:22:20+02:00";2.837
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:22:30+02:00";2.837
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:22:40+02:00";2.837
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:22:50+02:00";2.837
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:23:00+02:00";2.837
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:23:10+02:00";2.837
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:23:20+02:00";2.837
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:23:30+02:00";2.838
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:23:40+02:00";2.837
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:23:50+02:00";2.837
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:24:00+02:00";2.838
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:24:10+02:00";2.838
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:24:20+02:00";2.839
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:24:30+02:00";2.839
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:24:40+02:00";2.838
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:24:50+02:00";2.838
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:25:00+02:00";2.838
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:25:10+02:00";2.837
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:25:20+02:00";2.837
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:25:30+02:00";2.837
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:25:40+02:00";2.837
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:25:50+02:00";2.838
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:26:00+02:00";2.838
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:26:10+02:00";2.838
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:26:20+02:00";2.838
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:26:30+02:00";2.837
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:26:40+02:00";2.837
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:26:50+02:00";2.837
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:27:00+02:00";2.838
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:27:10+02:00";2.838
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:27:20+02:00";2.838
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:27:30+02:00";2.838
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:27:40+02:00";2.838
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:27:50+02:00";2.838
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:28:00+02:00";2.838
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:28:10+02:00";2.838
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:28:20+02:00";2.838
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:28:30+02:00";2.838
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:28:40+02:00";2.837
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:28:50+02:00";2.838
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:29:00+02:00";2.837
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:29:10+02:00";2.837
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:29:20+02:00";2.838
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:29:30+02:00";2.838
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-06T16:29:40+02:00";null

==> perf_analysis/config3/1topic_5000ns/grafana_data_export-6.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:19:50+02:00";1.71
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:20:00+02:00";1.59
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:20:10+02:00";1.57
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:20:20+02:00";1.41
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:20:30+02:00";1.42
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:20:40+02:00";1.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:20:50+02:00";1.02
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:21:00+02:00";1.17
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:21:10+02:00";1.14
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:21:20+02:00";1.05
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:21:30+02:00";1.11
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:21:40+02:00";1.34
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:21:50+02:00";1.21
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:22:00+02:00";1.25
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:22:10+02:00";1.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:22:20+02:00";1.33
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:22:30+02:00";1.51
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:22:40+02:00";1.51
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:22:50+02:00";1.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:23:00+02:00";1.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:23:10+02:00";1.58
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:23:20+02:00";2.16
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:23:30+02:00";2.06
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:23:40+02:00";1.82
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:23:50+02:00";1.69
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:24:00+02:00";1.74
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:24:10+02:00";1.64
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:24:20+02:00";1.92
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:24:30+02:00";1.94
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:24:40+02:00";2.03
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:24:50+02:00";1.95
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:25:00+02:00";2.11
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:25:10+02:00";2.09
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:25:20+02:00";1.99
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:25:30+02:00";2.06
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:25:40+02:00";2.29
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:25:50+02:00";2.16
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:26:00+02:00";2.06
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:26:10+02:00";1.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:26:20+02:00";1.61
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:26:30+02:00";1.74
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:26:40+02:00";1.72
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:26:50+02:00";1.69
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:27:00+02:00";1.59
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:27:10+02:00";1.73
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:27:20+02:00";1.69
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:27:30+02:00";1.75
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:27:40+02:00";1.64
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:27:50+02:00";1.78
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:28:00+02:00";1.75
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:28:10+02:00";1.55
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:28:20+02:00";1.55
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:28:30+02:00";1.39
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:28:40+02:00";1.48
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:28:50+02:00";1.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:29:00+02:00";1.25
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:29:10+02:00";1.06
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:29:20+02:00";0.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:29:30+02:00";0.76
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:29:40+02:00";0.64
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:19:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:20:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:20:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:20:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:20:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:20:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:20:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:21:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:21:10+02:00";0.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:21:20+02:00";0.21
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:21:30+02:00";0.18
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:21:40+02:00";0.15
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:21:50+02:00";0.13
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:22:00+02:00";0.11
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:22:10+02:00";0.09
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:22:20+02:00";0.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:22:30+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:22:40+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:22:50+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:23:00+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:23:10+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:23:20+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:23:30+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:23:40+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:23:50+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:24:00+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:24:10+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:24:20+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:24:30+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:24:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:24:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:25:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:25:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:25:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:25:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:25:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:25:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:26:00+02:00";0.16
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:26:10+02:00";0.13
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:26:20+02:00";0.11
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:26:30+02:00";0.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:26:40+02:00";0.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:26:50+02:00";0.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:27:00+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:27:10+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:27:20+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:27:30+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:27:40+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:27:50+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:28:00+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:28:10+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:28:20+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:28:30+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:28:40+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:28:50+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:29:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:29:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:29:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:29:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-06T16:29:40+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:19:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:20:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:20:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:20:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:20:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:20:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:20:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:21:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:21:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:21:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:21:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:21:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:21:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:22:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:22:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:22:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:22:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:22:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:22:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:23:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:23:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:23:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:23:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:23:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:23:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:24:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:24:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:24:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:24:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:24:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:24:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:25:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:25:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:25:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:25:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:25:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:25:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:26:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:26:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:26:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:26:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:26:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:26:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:27:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:27:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:27:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:27:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:27:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:27:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:28:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:28:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:28:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:28:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:28:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:28:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:29:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:29:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:29:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:29:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-06T16:29:40+02:00";null

==> perf_analysis/config3/1topic_5000ns/grafana_data_export-7.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:20:00+02:00";30.796
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:20:10+02:00";32.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:20:20+02:00";43.299
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:20:30+02:00";32.503
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:20:40+02:00";38.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:20:50+02:00";38.999
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:21:00+02:00";32.698
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:21:10+02:00";40.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:21:20+02:00";31.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:21:30+02:00";36.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:21:40+02:00";35.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:21:50+02:00";34.803
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:22:00+02:00";34.598
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:22:10+02:00";36.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:22:20+02:00";37.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:22:30+02:00";44.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:22:40+02:00";30.375
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:22:50+02:00";39.736
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:23:00+02:00";30.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:23:10+02:00";39.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:23:20+02:00";35.199
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:23:30+02:00";37.301
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:23:40+02:00";34.199
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:23:50+02:00";39.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:24:00+02:00";36.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:24:10+02:00";40.499
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:24:20+02:00";32.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:24:30+02:00";39.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:24:40+02:00";38.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:24:50+02:00";32.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:25:00+02:00";38.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:25:10+02:00";31.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:25:20+02:00";32.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:25:30+02:00";45.798
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:25:40+02:00";31.093
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:25:50+02:00";34.706
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:26:00+02:00";36.063
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:26:10+02:00";34.637
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:26:20+02:00";34.743
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:26:30+02:00";32.754
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:26:40+02:00";37.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:26:50+02:00";35.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:27:00+02:00";33.393
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:27:10+02:00";42.811
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:27:20+02:00";32.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:27:30+02:00";32.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:27:40+02:00";45.799
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:27:50+02:00";37.254
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:28:00+02:00";32.44
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:28:10+02:00";34.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:28:20+02:00";33.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:28:30+02:00";34.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:28:40+02:00";40.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:28:50+02:00";37.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:29:00+02:00";33.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:29:10+02:00";36.395
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:29:20+02:00";39.205
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:29:30+02:00";31.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:29:40+02:00";37.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:29:50+02:00";null
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:20:00+02:00";30.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:20:10+02:00";33.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:20:20+02:00";39.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:20:30+02:00";30.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:20:40+02:00";38.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:20:50+02:00";34.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:21:00+02:00";34.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:21:10+02:00";34.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:21:20+02:00";36.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:21:30+02:00";28.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:21:40+02:00";36.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:21:50+02:00";31.599
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:22:00+02:00";37.501
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:22:10+02:00";31.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:22:20+02:00";46.099
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:22:30+02:00";32.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:22:40+02:00";32.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:22:50+02:00";35.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:23:00+02:00";29.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:23:10+02:00";42.099
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:23:20+02:00";29.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:23:30+02:00";35.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:23:40+02:00";32.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:23:50+02:00";35.697
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:24:00+02:00";33.203
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:24:10+02:00";36.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:24:20+02:00";29
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:24:30+02:00";39.301
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:24:40+02:00";35.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:24:50+02:00";32.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:25:00+02:00";32.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:25:10+02:00";27.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:25:20+02:00";33.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:25:30+02:00";40.699
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:25:40+02:00";32.001
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:25:50+02:00";32.899
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:26:00+02:00";34.601
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:26:10+02:00";31.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:26:20+02:00";30
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:26:30+02:00";35.999
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:26:40+02:00";32.401
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:26:50+02:00";32
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:27:00+02:00";34.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:27:10+02:00";38.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:27:20+02:00";31.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:27:30+02:00";38.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:27:40+02:00";37
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:27:50+02:00";33.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:28:00+02:00";28.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:28:10+02:00";35.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:28:20+02:00";28.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:28:30+02:00";33.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:28:40+02:00";34.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:28:50+02:00";35.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:29:00+02:00";29.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:29:10+02:00";38.597
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:29:20+02:00";33.602
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:29:30+02:00";29.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:29:40+02:00";37.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-06T16:29:50+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:20:00+02:00";32.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:20:10+02:00";37.599
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:20:20+02:00";39.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:20:30+02:00";32.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:20:40+02:00";41.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:20:50+02:00";36.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:21:00+02:00";36.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:21:10+02:00";35.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:21:20+02:00";38.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:21:30+02:00";30.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:21:40+02:00";38
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:21:50+02:00";32.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:22:00+02:00";40.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:22:10+02:00";33.901
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:22:20+02:00";47.598
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:22:30+02:00";32.701
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:22:40+02:00";35.698
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:22:50+02:00";36.202
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:23:00+02:00";33.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:23:10+02:00";42.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:23:20+02:00";33.199
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:23:30+02:00";35.199
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:23:40+02:00";34.101
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:23:50+02:00";40.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:24:00+02:00";37.097
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:24:10+02:00";37.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:24:20+02:00";30.202
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:24:30+02:00";42.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:24:40+02:00";35.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:24:50+02:00";36.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:25:00+02:00";33.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:25:10+02:00";33.997
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:25:20+02:00";34.403
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:25:30+02:00";40.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:25:40+02:00";35.797
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:25:50+02:00";33.301
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:26:00+02:00";36.101
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:26:10+02:00";32.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:26:20+02:00";31.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:26:30+02:00";37.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:26:40+02:00";35.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:26:50+02:00";34.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:27:00+02:00";38.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:27:10+02:00";38
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:27:20+02:00";32.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:27:30+02:00";41.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:27:40+02:00";36.499
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:27:50+02:00";36.301
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:28:00+02:00";32.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:28:10+02:00";36.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:28:20+02:00";30.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:28:30+02:00";38.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:28:40+02:00";34.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:28:50+02:00";36.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:29:00+02:00";31.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:29:10+02:00";40.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:29:20+02:00";33.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:29:30+02:00";32.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:29:40+02:00";38
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-06T16:29:50+02:00";null

==> perf_analysis/config3/1topic_5000ns/grafana_data_export-8.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:20:00+02:00";22.797
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:20:10+02:00";21.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:20:20+02:00";22.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:20:30+02:00";22.602
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:20:40+02:00";22.801
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:20:50+02:00";24.599
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:21:00+02:00";22.498
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:21:10+02:00";24.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:21:20+02:00";21.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:21:30+02:00";22.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:21:40+02:00";22.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:21:50+02:00";23.002
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:22:00+02:00";22.499
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:22:10+02:00";22
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:22:20+02:00";22
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:22:30+02:00";23.399
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:22:40+02:00";21.882
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:22:50+02:00";24.422
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:23:00+02:00";22.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:23:10+02:00";23.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:23:20+02:00";21.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:23:30+02:00";22.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:23:40+02:00";24.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:23:50+02:00";26.901
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:24:00+02:00";24.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:24:10+02:00";23.699
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:24:20+02:00";22.901
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:24:30+02:00";24.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:24:40+02:00";22.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:24:50+02:00";23.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:25:00+02:00";25.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:25:10+02:00";23.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:25:20+02:00";21.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:25:30+02:00";24.399
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:25:40+02:00";21.595
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:25:50+02:00";25.004
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:26:00+02:00";24.375
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:26:10+02:00";23.325
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:26:20+02:00";24.161
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:26:30+02:00";21.836
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:26:40+02:00";23.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:26:50+02:00";24.499
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:27:00+02:00";23.795
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:27:10+02:00";22.006
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:27:20+02:00";22.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:27:30+02:00";23.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:27:40+02:00";24.199
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:27:50+02:00";25.868
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:28:00+02:00";24.03
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:28:10+02:00";23.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:28:20+02:00";23.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:28:30+02:00";25
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:28:40+02:00";23.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:28:50+02:00";26.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:29:00+02:00";24
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:29:10+02:00";24.797
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:29:20+02:00";22.003
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:29:30+02:00";23.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:29:40+02:00";21.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:29:50+02:00";null
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:20:00+02:00";23.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:20:10+02:00";21.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:20:20+02:00";22.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:20:30+02:00";22.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:20:40+02:00";22.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:20:50+02:00";25.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:21:00+02:00";23.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:21:10+02:00";22.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:21:20+02:00";23.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:21:30+02:00";23.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:21:40+02:00";23.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:21:50+02:00";24.599
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:22:00+02:00";23.401
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:22:10+02:00";22.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:22:20+02:00";23.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:22:30+02:00";23.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:22:40+02:00";22.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:22:50+02:00";24.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:23:00+02:00";22.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:23:10+02:00";23.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:23:20+02:00";22.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:23:30+02:00";23.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:23:40+02:00";23.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:23:50+02:00";24.298
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:24:00+02:00";22.202
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:24:10+02:00";23.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:24:20+02:00";23
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:24:30+02:00";22.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:24:40+02:00";24.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:24:50+02:00";24.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:25:00+02:00";23
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:25:10+02:00";21.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:25:20+02:00";22.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:25:30+02:00";24.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:25:40+02:00";23.801
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:25:50+02:00";25.499
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:26:00+02:00";22.901
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:26:10+02:00";23.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:26:20+02:00";22.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:26:30+02:00";23.099
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:26:40+02:00";22.701
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:26:50+02:00";24.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:27:00+02:00";22.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:27:10+02:00";23.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:27:20+02:00";25.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:27:30+02:00";23.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:27:40+02:00";23
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:27:50+02:00";25.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:28:00+02:00";22.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:28:10+02:00";23.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:28:20+02:00";22.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:28:30+02:00";23.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:28:40+02:00";22.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:28:50+02:00";27
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:29:00+02:00";22.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:29:10+02:00";23.998
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:29:20+02:00";23.401
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:29:30+02:00";22.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:29:40+02:00";23.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-06T16:29:50+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:20:00+02:00";23.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:20:10+02:00";22.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:20:20+02:00";21.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:20:30+02:00";21.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:20:40+02:00";22.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:20:50+02:00";24.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:21:00+02:00";22.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:21:10+02:00";22.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:21:20+02:00";22.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:21:30+02:00";22.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:21:40+02:00";22.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:21:50+02:00";22.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:22:00+02:00";23.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:22:10+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:22:20+02:00";21.899
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:22:30+02:00";21.901
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:22:40+02:00";22.699
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:22:50+02:00";23.101
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:23:00+02:00";22
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:23:10+02:00";23.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:23:20+02:00";22.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:23:30+02:00";22.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:23:40+02:00";22.601
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:23:50+02:00";25.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:24:00+02:00";22.798
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:24:10+02:00";22.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:24:20+02:00";21.801
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:24:30+02:00";22.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:24:40+02:00";22.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:24:50+02:00";25
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:25:00+02:00";21.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:25:10+02:00";25.098
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:25:20+02:00";20.602
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:25:30+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:25:40+02:00";24.798
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:25:50+02:00";23.801
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:26:00+02:00";21.301
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:26:10+02:00";21.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:26:20+02:00";21.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:26:30+02:00";21.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:26:40+02:00";22.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:26:50+02:00";23.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:27:00+02:00";22
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:27:10+02:00";21.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:27:20+02:00";23.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:27:30+02:00";22
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:27:40+02:00";22.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:27:50+02:00";24.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:28:00+02:00";23.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:28:10+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:28:20+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:28:30+02:00";23.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:28:40+02:00";21.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:28:50+02:00";24.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:29:00+02:00";22.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:29:10+02:00";21.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:29:20+02:00";22.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:29:30+02:00";22.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:29:40+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-06T16:29:50+02:00";null

==> perf_analysis/config4/1topic_10000ns/grafana_data_export-2.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:33:30+02:00";59,193.912
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:33:40+02:00";65,458.109
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:33:50+02:00";70,761.176
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:34:00+02:00";75,249.562
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:34:10+02:00";79,049.58
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:34:20+02:00";82,265.49
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:34:30+02:00";84,988.166
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:34:40+02:00";87,293.066
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:34:50+02:00";89,243.603
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:35:00+02:00";90,895.264
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:35:10+02:00";92,292.96
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:35:20+02:00";93,475.978
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:35:30+02:00";94,477.488
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:35:40+02:00";95,325.444
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:35:50+02:00";96,042.993
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:36:00+02:00";96,650.391
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:36:10+02:00";97,164.546
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:36:20+02:00";97,599.948
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:36:30+02:00";97,968.454
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:36:40+02:00";98,280.319
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:36:50+02:00";98,544.484
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:37:00+02:00";98,767.841
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:37:10+02:00";98,956.738
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:37:20+02:00";99,116.885
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:37:30+02:00";99,252.563
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:37:40+02:00";99,367.18
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:37:50+02:00";99,464.553
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:38:00+02:00";99,546.74
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:38:10+02:00";99,615.728
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:38:20+02:00";99,675.381
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:38:30+02:00";99,725.065
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:38:40+02:00";99,767.255
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:38:50+02:00";99,803.087
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:39:00+02:00";99,833.19
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:39:10+02:00";99,858.666
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:39:20+02:00";99,880.365
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:39:30+02:00";99,898.711
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:39:40+02:00";99,914.595
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:39:50+02:00";99,927.523
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:40:00+02:00";99,938.866
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:40:10+02:00";99,948.333
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:40:20+02:00";99,955.77
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:40:30+02:00";99,962.671
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:40:40+02:00";99,968.452
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:40:50+02:00";99,973.507
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:41:00+02:00";99,977.67
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:41:10+02:00";99,981.627
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:41:20+02:00";99,984.119
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:41:30+02:00";99,986.606
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:41:40+02:00";99,988.626
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:41:50+02:00";99,990.531
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:42:00+02:00";99,991.905
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:42:10+02:00";99,993.158
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:42:20+02:00";99,994.042
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:42:30+02:00";99,995.386
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:42:40+02:00";93,641.066
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:42:50+02:00";79,265.451
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:43:00+02:00";67,096.756
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:43:10+02:00";56,796.178
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:43:20+02:00";52,255.006
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:33:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:33:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:33:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:34:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:34:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:34:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:34:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:34:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:34:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:35:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:35:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:35:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:35:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:35:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:35:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:36:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:36:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:36:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:36:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:36:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:36:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:37:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:37:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:37:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:37:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:37:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:37:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:38:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:38:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:38:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:38:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:38:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:38:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:39:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:39:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:39:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:39:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:39:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:39:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:40:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:40:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:40:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:40:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:40:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:40:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:41:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:41:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:41:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:41:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:41:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:41:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:42:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:42:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:42:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:42:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:42:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:42:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:43:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:43:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:43:20+02:00";null
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:33:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:33:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:33:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:34:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:34:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:34:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:34:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:34:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:34:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:35:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:35:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:35:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:35:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:35:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:35:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:36:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:36:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:36:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:36:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:36:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:36:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:37:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:37:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:37:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:37:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:37:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:37:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:38:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:38:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:38:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:38:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:38:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:38:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:39:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:39:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:39:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:39:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:39:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:39:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:40:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:40:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:40:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:40:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:40:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:40:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:41:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:41:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:41:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:41:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:41:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:41:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:42:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:42:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:42:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:42:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:42:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:42:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:43:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:43:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:43:20+02:00";null

==> perf_analysis/config4/1topic_10000ns/grafana_data_export-3.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:33:30+02:00";12,864,337.102
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:33:40+02:00";14,230,027.745
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:33:50+02:00";15,386,337.006
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:34:00+02:00";16,364,735.759
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:34:10+02:00";17,194,996.576
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:34:20+02:00";17,902,940.348
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:34:30+02:00";18,513,436.676
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:34:40+02:00";19,028,831.923
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:34:50+02:00";19,464,303.384
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:35:00+02:00";19,832,825.645
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:35:10+02:00";20,145,037.849
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:35:20+02:00";20,411,361.016
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:35:30+02:00";20,636,201.874
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:35:40+02:00";20,825,157.051
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:35:50+02:00";20,985,590.522
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:36:00+02:00";21,121,331.838
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:36:10+02:00";21,235,999.129
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:36:20+02:00";21,333,155.49
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:36:30+02:00";21,414,964.082
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:36:40+02:00";21,485,179.836
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:36:50+02:00";21,542,738.312
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:37:00+02:00";21,593,219.666
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:37:10+02:00";21,636,063.267
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:37:20+02:00";21,670,834.372
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:37:30+02:00";21,701,634.858
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:37:40+02:00";21,725,858.931
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:37:50+02:00";21,746,165.03
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:38:00+02:00";21,763,233.69
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:38:10+02:00";21,776,339.352
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:38:20+02:00";21,788,366.825
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:38:30+02:00";21,800,064.793
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:38:40+02:00";21,809,690.181
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:38:50+02:00";21,817,292.914
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:39:00+02:00";21,824,041.658
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:39:10+02:00";21,830,539.251
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:39:20+02:00";21,836,369.945
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:39:30+02:00";21,842,157.816
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:39:40+02:00";21,845,979.119
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:39:50+02:00";21,849,303.26
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:40:00+02:00";21,851,807.423
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:40:10+02:00";21,855,542.273
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:40:20+02:00";21,858,645.099
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:40:30+02:00";21,859,158.529
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:40:40+02:00";21,861,583.087
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:40:50+02:00";21,862,312.311
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:41:00+02:00";21,862,519.5
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:41:10+02:00";21,863,600.739
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:41:20+02:00";21,863,106.927
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:41:30+02:00";21,863,469.685
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:41:40+02:00";21,863,175.847
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:41:50+02:00";21,861,786.321
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:42:00+02:00";21,863,128.015
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:42:10+02:00";21,863,608.772
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:42:20+02:00";21,861,376.317
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:42:30+02:00";21,861,202.989
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:42:40+02:00";20,472,099.102
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:42:50+02:00";17,329,257.76
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:43:00+02:00";14,668,900
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:43:10+02:00";12,416,955.774
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:43:20+02:00";10,510,726.142
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:33:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:33:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:33:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:34:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:34:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:34:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:34:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:34:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:34:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:35:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:35:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:35:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:35:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:35:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:35:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:36:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:36:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:36:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:36:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:36:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:36:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:37:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:37:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:37:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:37:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:37:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:37:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:38:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:38:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:38:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:38:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:38:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:38:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:39:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:39:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:39:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:39:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:39:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:39:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:40:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:40:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:40:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:40:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:40:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:40:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:41:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:41:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:41:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:41:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:41:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:41:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:42:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:42:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:42:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:42:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:42:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:42:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:43:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:43:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:43:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:33:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:33:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:33:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:34:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:34:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:34:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:34:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:34:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:34:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:35:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:35:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:35:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:35:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:35:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:35:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:36:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:36:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:36:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:36:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:36:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:36:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:37:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:37:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:37:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:37:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:37:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:37:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:38:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:38:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:38:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:38:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:38:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:38:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:39:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:39:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:39:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:39:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:39:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:39:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:40:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:40:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:40:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:40:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:40:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:40:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:41:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:41:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:41:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:41:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:41:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:41:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:42:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:42:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:42:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:42:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:42:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:42:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:43:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:43:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:43:20+02:00";0

==> perf_analysis/config4/1topic_10000ns/grafana_data_export-4.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:33:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:33:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:34:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:34:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:34:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:34:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:34:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:34:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:35:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:35:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:35:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:35:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:35:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:35:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:36:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:36:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:36:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:36:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:36:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:36:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:37:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:37:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:37:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:37:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:37:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:37:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:38:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:38:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:38:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:38:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:38:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:38:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:39:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:39:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:39:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:39:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:39:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:39:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:40:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:40:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:40:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:40:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:40:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:40:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:41:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:41:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:41:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:41:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:41:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:41:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:42:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:42:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:42:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:42:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:42:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:42:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:43:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:43:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:43:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:43:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:33:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:33:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:34:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:34:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:34:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:34:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:34:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:34:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:35:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:35:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:35:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:35:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:35:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:35:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:36:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:36:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:36:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:36:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:36:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:36:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:37:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:37:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:37:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:37:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:37:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:37:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:38:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:38:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:38:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:38:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:38:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:38:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:39:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:39:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:39:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:39:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:39:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:39:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:40:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:40:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:40:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:40:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:40:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:40:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:41:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:41:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:41:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:41:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:41:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:41:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:42:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:42:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:42:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:42:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:42:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:42:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:43:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:43:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:43:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:43:30+02:00";null
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:33:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:33:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:34:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:34:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:34:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:34:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:34:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:34:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:35:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:35:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:35:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:35:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:35:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:35:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:36:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:36:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:36:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:36:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:36:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:36:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:37:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:37:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:37:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:37:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:37:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:37:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:38:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:38:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:38:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:38:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:38:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:38:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:39:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:39:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:39:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:39:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:39:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:39:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:40:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:40:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:40:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:40:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:40:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:40:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:41:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:41:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:41:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:41:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:41:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:41:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:42:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:42:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:42:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:42:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:42:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:42:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:43:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:43:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:43:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:43:30+02:00";null

==> perf_analysis/config4/1topic_10000ns/grafana_data_export-5.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:33:40+02:00";14.502
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:33:50+02:00";14.351
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:34:00+02:00";14.211
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:34:10+02:00";14.081
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:34:20+02:00";13.964
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:34:30+02:00";13.769
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:34:40+02:00";13.685
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:34:50+02:00";13.554
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:35:00+02:00";13.451
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:35:10+02:00";13.351
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:35:20+02:00";13.343
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:35:30+02:00";13.239
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:35:40+02:00";13.22
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:35:50+02:00";13.218
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:36:00+02:00";13.217
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:36:10+02:00";13.215
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:36:20+02:00";13.213
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:36:30+02:00";13.211
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:36:40+02:00";13.212
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:36:50+02:00";13.211
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:37:00+02:00";13.211
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:37:10+02:00";13.212
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:37:20+02:00";13.212
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:37:30+02:00";13.193
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:37:40+02:00";13.195
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:37:50+02:00";13.195
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:38:00+02:00";13.196
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:38:10+02:00";13.196
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:38:20+02:00";13.196
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:38:30+02:00";13.196
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:38:40+02:00";13.198
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:38:50+02:00";13.197
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:39:00+02:00";13.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:39:10+02:00";13.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:39:20+02:00";13.199
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:39:30+02:00";13.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:39:40+02:00";13.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:39:50+02:00";13.201
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:40:00+02:00";13.201
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:40:10+02:00";13.201
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:40:20+02:00";13.202
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:40:30+02:00";13.204
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:40:40+02:00";13.204
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:40:50+02:00";13.204
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:41:00+02:00";13.205
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:41:10+02:00";13.205
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:41:20+02:00";13.206
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:41:30+02:00";13.207
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:41:40+02:00";13.21
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:41:50+02:00";13.209
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:42:00+02:00";13.209
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:42:10+02:00";13.21
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:42:20+02:00";13.211
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:42:30+02:00";13.21
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:42:40+02:00";6.042
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:42:50+02:00";6.043
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:43:00+02:00";6.043
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:43:10+02:00";6.042
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:43:20+02:00";6.042
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:43:30+02:00";6.042
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:33:40+02:00";3.073
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:33:50+02:00";3.074
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:34:00+02:00";3.074
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:34:10+02:00";3.074
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:34:20+02:00";3.073
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:34:30+02:00";3.074
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:34:40+02:00";3.074
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:34:50+02:00";3.074
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:35:00+02:00";3.075
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:35:10+02:00";3.075
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:35:20+02:00";3.076
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:35:30+02:00";3.129
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:35:40+02:00";3.089
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:35:50+02:00";3.089
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:36:00+02:00";3.089
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:36:10+02:00";3.089
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:36:20+02:00";3.09
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:36:30+02:00";3.102
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:36:40+02:00";3.102
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:36:50+02:00";3.102
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:37:00+02:00";3.103
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:37:10+02:00";3.102
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:37:20+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:37:30+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:37:40+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:37:50+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:38:00+02:00";3.268
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:38:10+02:00";3.123
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:38:20+02:00";3.123
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:38:30+02:00";3.123
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:38:40+02:00";3.123
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:38:50+02:00";3.123
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:39:00+02:00";3.123
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:39:10+02:00";3.123
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:39:20+02:00";3.123
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:39:30+02:00";3.123
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:39:40+02:00";3.123
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:39:50+02:00";3.123
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:40:00+02:00";3.123
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:40:10+02:00";3.123
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:40:20+02:00";3.123
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:40:30+02:00";3.123
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:40:40+02:00";3.123
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:40:50+02:00";3.123
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:41:00+02:00";3.123
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:41:10+02:00";3.123
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:41:20+02:00";3.123
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:41:30+02:00";3.123
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:41:40+02:00";3.123
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:41:50+02:00";3.123
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:42:00+02:00";3.123
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:42:10+02:00";3.123
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:42:20+02:00";3.123
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:42:30+02:00";3.123
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:42:40+02:00";3.123
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:42:50+02:00";3.122
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:43:00+02:00";3.123
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:43:10+02:00";3.123
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:43:20+02:00";3.122
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:43:30+02:00";3.122
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:33:40+02:00";2.857
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:33:50+02:00";2.857
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:34:00+02:00";2.857
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:34:10+02:00";2.857
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:34:20+02:00";2.858
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:34:30+02:00";2.858
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:34:40+02:00";2.858
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:34:50+02:00";2.872
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:35:00+02:00";2.854
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:35:10+02:00";2.853
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:35:20+02:00";2.854
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:35:30+02:00";2.894
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:35:40+02:00";2.856
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:35:50+02:00";2.856
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:36:00+02:00";2.856
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:36:10+02:00";2.859
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:36:20+02:00";2.859
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:36:30+02:00";2.859
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:36:40+02:00";2.862
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:36:50+02:00";2.861
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:37:00+02:00";2.863
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:37:10+02:00";2.863
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:37:20+02:00";2.865
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:37:30+02:00";2.865
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:37:40+02:00";2.865
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:37:50+02:00";2.865
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:38:00+02:00";2.865
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:38:10+02:00";2.865
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:38:20+02:00";2.865
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:38:30+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:38:40+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:38:50+02:00";2.867
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:39:00+02:00";2.867
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:39:10+02:00";2.867
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:39:20+02:00";2.867
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:39:30+02:00";2.867
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:39:40+02:00";2.867
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:39:50+02:00";2.867
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:40:00+02:00";2.867
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:40:10+02:00";2.867
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:40:20+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:40:30+02:00";2.867
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:40:40+02:00";2.867
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:40:50+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:41:00+02:00";2.867
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:41:10+02:00";2.868
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:41:20+02:00";2.868
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:41:30+02:00";2.867
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:41:40+02:00";2.867
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:41:50+02:00";2.867
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:42:00+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:42:10+02:00";2.867
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:42:20+02:00";2.867
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:42:30+02:00";2.867
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:42:40+02:00";2.868
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:42:50+02:00";2.868
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:43:00+02:00";2.868
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:43:10+02:00";2.868
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:43:20+02:00";2.868
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:43:30+02:00";2.869

==> perf_analysis/config4/1topic_10000ns/grafana_data_export-6.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:33:40+02:00";1.37
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:33:50+02:00";1.31
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:34:00+02:00";1.18
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:34:10+02:00";1.23
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:34:20+02:00";1.27
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:34:30+02:00";1.15
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:34:40+02:00";1.13
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:34:50+02:00";1.19
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:35:00+02:00";1.24
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:35:10+02:00";1.29
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:35:20+02:00";1.47
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:35:30+02:00";1.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:35:40+02:00";1.57
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:35:50+02:00";1.57
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:36:00+02:00";1.71
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:36:10+02:00";1.84
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:36:20+02:00";1.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:36:30+02:00";1.84
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:36:40+02:00";1.86
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:36:50+02:00";1.57
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:37:00+02:00";1.57
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:37:10+02:00";1.64
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:37:20+02:00";1.55
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:37:30+02:00";1.47
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:37:40+02:00";1.56
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:37:50+02:00";1.56
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:38:00+02:00";1.63
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:38:10+02:00";1.54
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:38:20+02:00";1.61
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:38:30+02:00";1.52
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:38:40+02:00";1.44
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:38:50+02:00";1.54
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:39:00+02:00";1.59
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:39:10+02:00";1.66
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:39:20+02:00";1.55
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:39:30+02:00";1.47
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:39:40+02:00";1.78
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:39:50+02:00";1.73
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:40:00+02:00";1.93
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:40:10+02:00";1.79
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:40:20+02:00";1.51
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:40:30+02:00";1.59
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:40:40+02:00";1.57
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:40:50+02:00";1.41
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:41:00+02:00";1.57
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:41:10+02:00";1.48
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:41:20+02:00";1.64
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:41:30+02:00";1.54
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:41:40+02:00";1.53
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:41:50+02:00";1.61
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:42:00+02:00";1.52
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:42:10+02:00";1.59
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:42:20+02:00";1.73
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:42:30+02:00";1.62
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:42:40+02:00";1.45
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:42:50+02:00";1.22
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:43:00+02:00";1.03
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:43:10+02:00";0.87
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:43:20+02:00";0.74
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:43:30+02:00";0.63
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:33:40+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:33:50+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:34:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:34:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:34:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:34:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:34:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:34:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:35:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:35:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:35:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:35:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:35:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:35:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:36:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:36:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:36:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:36:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:36:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:36:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:37:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:37:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:37:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:37:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:37:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:37:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:38:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:38:10+02:00";0.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:38:20+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:38:30+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:38:40+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:38:50+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:39:00+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:39:10+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:39:20+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:39:30+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:39:40+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:39:50+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:40:00+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:40:10+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:40:20+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:40:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:40:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:40:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:41:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:41:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:41:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:41:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:41:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:41:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:42:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:42:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:42:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:42:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:42:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:42:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:43:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:43:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:43:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:43:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:33:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:33:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:34:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:34:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:34:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:34:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:34:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:34:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:35:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:35:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:35:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:35:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:35:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:35:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:36:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:36:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:36:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:36:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:36:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:36:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:37:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:37:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:37:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:37:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:37:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:37:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:38:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:38:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:38:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:38:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:38:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:38:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:39:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:39:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:39:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:39:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:39:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:39:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:40:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:40:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:40:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:40:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:40:40+02:00";0.15
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:40:50+02:00";0.12
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:41:00+02:00";0.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:41:10+02:00";0.09
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:41:20+02:00";0.07
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:41:30+02:00";0.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:41:40+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:41:50+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:42:00+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:42:10+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:42:20+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:42:30+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:42:40+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:42:50+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:43:00+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:43:10+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:43:20+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:43:30+02:00";0.01

==> perf_analysis/config4/1topic_10000ns/grafana_data_export-7.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:33:50+02:00";53.901
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:34:00+02:00";40.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:34:10+02:00";35.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:34:20+02:00";32.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:34:30+02:00";36.098
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:34:40+02:00";39.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:34:50+02:00";45.602
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:35:00+02:00";33.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:35:10+02:00";33
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:35:20+02:00";33.301
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:35:30+02:00";40.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:35:40+02:00";34.799
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:35:50+02:00";44.802
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:36:00+02:00";36.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:36:10+02:00";34.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:36:20+02:00";33.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:36:30+02:00";31.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:36:40+02:00";34.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:36:50+02:00";39.198
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:37:00+02:00";39.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:37:10+02:00";33.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:37:20+02:00";40.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:37:30+02:00";34.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:37:40+02:00";33.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:37:50+02:00";40.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:38:00+02:00";45.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:38:10+02:00";38.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:38:20+02:00";38.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:38:30+02:00";33.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:38:40+02:00";34
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:38:50+02:00";35.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:39:00+02:00";37.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:39:10+02:00";38.697
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:39:20+02:00";38.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:39:30+02:00";37.503
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:39:40+02:00";35.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:39:50+02:00";33.998
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:40:00+02:00";37.902
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:40:10+02:00";37.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:40:20+02:00";36.696
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:40:30+02:00";33.803
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:40:40+02:00";33.199
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:40:50+02:00";35.394
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:41:00+02:00";44.005
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:41:10+02:00";39.204
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:41:20+02:00";38
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:41:30+02:00";34.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:41:40+02:00";34.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:41:50+02:00";36.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:42:00+02:00";38.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:42:10+02:00";34.998
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:42:20+02:00";37.901
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:42:30+02:00";43.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:42:40+02:00";37.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:42:50+02:00";35.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:43:00+02:00";35.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:43:10+02:00";35.897
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:43:20+02:00";38.902
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:43:30+02:00";42.996
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:43:40+02:00";null
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:33:50+02:00";41.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:34:00+02:00";38.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:34:10+02:00";32.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:34:20+02:00";27.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:34:30+02:00";34.299
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:34:40+02:00";37.501
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:34:50+02:00";40.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:35:00+02:00";31.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:35:10+02:00";30.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:35:20+02:00";33.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:35:30+02:00";35
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:35:40+02:00";31
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:35:50+02:00";43.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:36:00+02:00";33
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:36:10+02:00";30.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:36:20+02:00";30.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:36:30+02:00";30.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:36:40+02:00";31.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:36:50+02:00";37.601
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:37:00+02:00";34.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:37:10+02:00";31.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:37:20+02:00";39.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:37:30+02:00";32
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:37:40+02:00";32.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:37:50+02:00";41.998
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:38:00+02:00";42.402
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:38:10+02:00";39.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:38:20+02:00";33.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:38:30+02:00";29.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:38:40+02:00";31.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:38:50+02:00";37.898
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:39:00+02:00";33.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:39:10+02:00";36.101
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:39:20+02:00";35.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:39:30+02:00";37
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:39:40+02:00";33.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:39:50+02:00";32.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:40:00+02:00";33.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:40:10+02:00";34.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:40:20+02:00";31.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:40:30+02:00";29.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:40:40+02:00";30.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:40:50+02:00";30.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:41:00+02:00";43.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:41:10+02:00";33.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:41:20+02:00";34.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:41:30+02:00";29
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:41:40+02:00";32.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:41:50+02:00";30.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:42:00+02:00";35.198
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:42:10+02:00";29.802
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:42:20+02:00";40.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:42:30+02:00";40
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:42:40+02:00";31.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:42:50+02:00";31.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:43:00+02:00";38.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:43:10+02:00";31
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:43:20+02:00";42.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:43:30+02:00";34
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:43:40+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:33:50+02:00";42.199
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:34:00+02:00";39.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:34:10+02:00";31.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:34:20+02:00";32.299
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:34:30+02:00";39.201
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:34:40+02:00";38.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:34:50+02:00";42.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:35:00+02:00";33.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:35:10+02:00";31.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:35:20+02:00";37.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:35:30+02:00";35.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:35:40+02:00";33.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:35:50+02:00";48.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:36:00+02:00";36.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:36:10+02:00";33.298
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:36:20+02:00";31.402
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:36:30+02:00";31.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:36:40+02:00";34.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:36:50+02:00";40.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:37:00+02:00";37
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:37:10+02:00";34.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:37:20+02:00";39.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:37:30+02:00";32.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:37:40+02:00";33
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:37:50+02:00";44.901
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:38:00+02:00";43.499
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:38:10+02:00";37.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:38:20+02:00";34.298
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:38:30+02:00";32.402
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:38:40+02:00";33.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:38:50+02:00";38.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:39:00+02:00";37.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:39:10+02:00";37.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:39:20+02:00";37.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:39:30+02:00";39.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:39:40+02:00";32.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:39:50+02:00";37
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:40:00+02:00";35
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:40:10+02:00";36.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:40:20+02:00";33.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:40:30+02:00";31.299
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:40:40+02:00";32.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:40:50+02:00";34.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:41:00+02:00";46.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:41:10+02:00";36.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:41:20+02:00";35.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:41:30+02:00";31.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:41:40+02:00";34.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:41:50+02:00";32.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:42:00+02:00";36.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:42:10+02:00";33.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:42:20+02:00";41.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:42:30+02:00";40.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:42:40+02:00";35
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:42:50+02:00";33.997
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:43:00+02:00";40.702
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:43:10+02:00";33.301
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:43:20+02:00";42.498
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:43:30+02:00";34.901
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:43:40+02:00";null

==> perf_analysis/config4/1topic_10000ns/grafana_data_export-8.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:33:50+02:00";27.201
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:34:00+02:00";24.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:34:10+02:00";24.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:34:20+02:00";24.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:34:30+02:00";25.399
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:34:40+02:00";24.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:34:50+02:00";26.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:35:00+02:00";23.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:35:10+02:00";22.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:35:20+02:00";23.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:35:30+02:00";25.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:35:40+02:00";25.499
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:35:50+02:00";25.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:36:00+02:00";22.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:36:10+02:00";24.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:36:20+02:00";24.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:36:30+02:00";23.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:36:40+02:00";24.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:36:50+02:00";24.399
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:37:00+02:00";24.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:37:10+02:00";23.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:37:20+02:00";24.901
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:37:30+02:00";22.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:37:40+02:00";24
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:37:50+02:00";25.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:38:00+02:00";23.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:38:10+02:00";23.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:38:20+02:00";24.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:38:30+02:00";24.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:38:40+02:00";24.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:38:50+02:00";26.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:39:00+02:00";22.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:39:10+02:00";23.398
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:39:20+02:00";23.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:39:30+02:00";23.802
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:39:40+02:00";22.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:39:50+02:00";25.598
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:40:00+02:00";23.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:40:10+02:00";24.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:40:20+02:00";24.798
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:40:30+02:00";25.602
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:40:40+02:00";24.199
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:40:50+02:00";26.995
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:41:00+02:00";24.503
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:41:10+02:00";24.302
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:41:20+02:00";23.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:41:30+02:00";25.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:41:40+02:00";25
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:41:50+02:00";26.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:42:00+02:00";25.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:42:10+02:00";25.299
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:42:20+02:00";24.301
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:42:30+02:00";23.301
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:42:40+02:00";26.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:42:50+02:00";26.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:43:00+02:00";22.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:43:10+02:00";23.498
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:43:20+02:00";23.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:43:30+02:00";23.998
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:43:40+02:00";23.699
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:33:50+02:00";25
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:34:00+02:00";23.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:34:10+02:00";24.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:34:20+02:00";21.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:34:30+02:00";22.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:34:40+02:00";25.301
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:34:50+02:00";25
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:35:00+02:00";22.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:35:10+02:00";23
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:35:20+02:00";23.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:35:30+02:00";24.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:35:40+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:35:50+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:36:00+02:00";23
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:36:10+02:00";22.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:36:20+02:00";23.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:36:30+02:00";23.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:36:40+02:00";22.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:36:50+02:00";24.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:37:00+02:00";22.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:37:10+02:00";23.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:37:20+02:00";23.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:37:30+02:00";24.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:37:40+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:37:50+02:00";25.399
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:38:00+02:00";25.801
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:38:10+02:00";28.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:38:20+02:00";24.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:38:30+02:00";23.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:38:40+02:00";23.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:38:50+02:00";25.299
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:39:00+02:00";23.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:39:10+02:00";23.001
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:39:20+02:00";23
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:39:30+02:00";23.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:39:40+02:00";23.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:39:50+02:00";24.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:40:00+02:00";22.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:40:10+02:00";22.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:40:20+02:00";23.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:40:30+02:00";23.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:40:40+02:00";23.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:40:50+02:00";25
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:41:00+02:00";21.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:41:10+02:00";22.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:41:20+02:00";23.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:41:30+02:00";22.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:41:40+02:00";23.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:41:50+02:00";24.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:42:00+02:00";23.098
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:42:10+02:00";22.502
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:42:20+02:00";24.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:42:30+02:00";23.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:42:40+02:00";23.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:42:50+02:00";25
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:43:00+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:43:10+02:00";23.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:43:20+02:00";23.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:43:30+02:00";23
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:43:40+02:00";23.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:33:50+02:00";24.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:34:00+02:00";23.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:34:10+02:00";21
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:34:20+02:00";23.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:34:30+02:00";23.801
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:34:40+02:00";22.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:34:50+02:00";25.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:35:00+02:00";23
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:35:10+02:00";21.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:35:20+02:00";24.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:35:30+02:00";22.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:35:40+02:00";23.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:35:50+02:00";25.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:36:00+02:00";24.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:36:10+02:00";22.698
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:36:20+02:00";22.002
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:36:30+02:00";22.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:36:40+02:00";23.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:36:50+02:00";23.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:37:00+02:00";23.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:37:10+02:00";23.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:37:20+02:00";21.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:37:30+02:00";22.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:37:40+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:37:50+02:00";24.501
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:38:00+02:00";24.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:38:10+02:00";22.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:38:20+02:00";22.899
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:38:30+02:00";23.201
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:38:40+02:00";22.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:38:50+02:00";23.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:39:00+02:00";23.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:39:10+02:00";21.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:39:20+02:00";22.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:39:30+02:00";22.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:39:40+02:00";22.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:39:50+02:00";24.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:40:00+02:00";22.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:40:10+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:40:20+02:00";23.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:40:30+02:00";22.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:40:40+02:00";22.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:40:50+02:00";24.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:41:00+02:00";22.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:41:10+02:00";23.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:41:20+02:00";23.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:41:30+02:00";22.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:41:40+02:00";22.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:41:50+02:00";24
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:42:00+02:00";21.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:42:10+02:00";23.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:42:20+02:00";22.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:42:30+02:00";23.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:42:40+02:00";24.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:42:50+02:00";25.298
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:43:00+02:00";23.301
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:43:10+02:00";22.501
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:43:20+02:00";21.699
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:43:30+02:00";21.401
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:43:40+02:00";22.5

==> perf_analysis/config4/1topic_1000ns/grafana_data_export-2.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:58:50+02:00";230,325.494
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:59:00+02:00";248,493.333
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:59:10+02:00";263,838.896
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:59:20+02:00";276,604.858
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:59:30+02:00";287,457.608
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:59:40+02:00";296,992.268
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:59:50+02:00";303,269.871
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:00:00+02:00";305,464.112
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:00:10+02:00";311,492.218
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:00:20+02:00";310,672.424
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:00:30+02:00";315,343.01
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:00:40+02:00";319,429.83
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:00:50+02:00";323,487.328
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:01:00+02:00";323,095.047
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:01:10+02:00";321,593.901
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:01:20+02:00";324,188.784
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:01:30+02:00";326,213.196
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:01:40+02:00";328,089.671
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:01:50+02:00";329,195.876
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:02:00+02:00";328,250.112
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:02:10+02:00";330,168.907
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:02:20+02:00";331,875.696
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:02:30+02:00";329,460.254
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:02:40+02:00";327,942.652
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:02:50+02:00";326,729.536
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:03:00+02:00";324,928.225
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:03:10+02:00";328,030.809
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:03:20+02:00";329,992.861
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:03:30+02:00";330,647.166
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:03:40+02:00";332,670.222
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:03:50+02:00";333,979.714
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:04:00+02:00";334,658.017
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:04:10+02:00";336,269.09
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:04:20+02:00";339,319.097
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:04:30+02:00";339,196.705
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:04:40+02:00";338,392.925
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:04:50+02:00";336,991.07
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:05:00+02:00";338,251.822
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:05:10+02:00";333,801.66
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:05:20+02:00";335,563.584
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:05:30+02:00";333,571.789
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:05:40+02:00";335,103.96
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:05:50+02:00";337,523.491
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:06:00+02:00";338,823.69
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:06:10+02:00";339,405.724
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:06:20+02:00";338,993.455
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:06:30+02:00";335,099.428
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:06:40+02:00";326,214.163
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:06:50+02:00";329,593.868
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:07:00+02:00";327,082.869
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:07:10+02:00";325,986.452
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:07:20+02:00";327,374.566
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:07:30+02:00";329,972.48
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:07:40+02:00";320,498.889
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:07:50+02:00";271,296.453
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:08:00+02:00";229,647.489
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:08:10+02:00";194,392.403
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:08:20+02:00";164,549.616
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:08:30+02:00";139,288.243
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:08:40+02:00";128,151.37
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:58:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:59:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:59:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:59:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:59:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:59:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:59:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:00:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:00:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:00:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:00:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:00:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:00:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:01:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:01:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:01:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:01:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:01:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:01:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:02:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:02:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:02:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:02:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:02:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:02:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:03:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:03:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:03:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:03:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:03:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:03:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:04:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:04:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:04:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:04:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:04:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:04:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:05:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:05:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:05:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:05:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:05:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:05:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:06:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:06:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:06:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:06:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:06:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:06:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:07:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:07:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:07:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:07:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:07:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:07:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:08:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:08:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:08:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:08:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:08:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:58:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:59:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:59:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:59:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:59:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:59:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T11:59:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:00:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:00:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:00:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:00:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:00:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:00:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:01:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:01:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:01:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:01:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:01:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:01:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:02:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:02:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:02:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:02:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:02:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:02:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:03:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:03:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:03:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:03:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:03:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:03:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:04:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:04:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:04:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:04:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:04:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:04:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:05:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:05:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:05:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:05:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:05:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:05:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:06:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:06:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:06:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:06:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:06:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:06:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:07:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:07:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:07:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:07:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:07:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:07:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:08:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:08:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:08:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:08:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-09T12:08:40+02:00";0

==> perf_analysis/config4/1topic_1000ns/grafana_data_export-3.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:59:00+02:00";53,667,031.05
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:59:10+02:00";56,995,014.777
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:59:20+02:00";59,763,662.718
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:59:30+02:00";62,117,398.964
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:59:40+02:00";64,185,052.716
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T11:59:50+02:00";65,547,455.97
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:00:00+02:00";66,026,208.719
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:00:10+02:00";67,333,283.829
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:00:20+02:00";67,159,049.162
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:00:30+02:00";68,171,528.771
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:00:40+02:00";69,057,429.18
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:00:50+02:00";69,936,610.647
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:01:00+02:00";69,853,371.841
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:01:10+02:00";69,530,144.283
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:01:20+02:00";70,092,349.413
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:01:30+02:00";70,530,752.955
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:01:40+02:00";70,937,572.436
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:01:50+02:00";71,177,300.069
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:02:00+02:00";70,973,630.144
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:02:10+02:00";71,388,967.158
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:02:20+02:00";71,758,509.219
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:02:30+02:00";71,236,569.12
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:02:40+02:00";70,908,688.703
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:02:50+02:00";70,694,294.727
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:03:00+02:00";70,346,201.637
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:03:10+02:00";71,056,692.931
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:03:20+02:00";71,513,732.814
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:03:30+02:00";71,682,285.834
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:03:40+02:00";72,143,490.196
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:03:50+02:00";72,446,638.39
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:04:00+02:00";72,609,792.986
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:04:10+02:00";72,973,359.626
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:04:20+02:00";73,646,945.468
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:04:30+02:00";73,629,963.12
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:04:40+02:00";73,463,514.597
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:04:50+02:00";73,166,128.268
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:05:00+02:00";73,445,548.303
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:05:10+02:00";72,483,756.464
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:05:20+02:00";72,870,684.713
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:05:30+02:00";72,441,550.758
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:05:40+02:00";72,777,380.683
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:05:50+02:00";73,305,469.453
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:06:00+02:00";73,590,061.67
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:06:10+02:00";73,718,294.47
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:06:20+02:00";73,630,297.968
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:06:30+02:00";72,785,543.882
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:06:40+02:00";70,856,736.826
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:06:50+02:00";71,591,836.765
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:07:00+02:00";71,047,154.008
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:07:10+02:00";70,809,622.251
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:07:20+02:00";71,111,488.966
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:07:30+02:00";71,676,640.12
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:07:40+02:00";69,618,774.307
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:07:50+02:00";58,931,020.16
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:08:00+02:00";49,884,031.594
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:08:10+02:00";42,225,921.109
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:08:20+02:00";35,743,470.535
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:08:30+02:00";30,256,194.592
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:08:40+02:00";25,611,315.787
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-09T12:08:50+02:00";null
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:59:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:59:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:59:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:59:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:59:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T11:59:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:00:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:00:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:00:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:00:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:00:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:00:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:01:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:01:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:01:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:01:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:01:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:01:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:02:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:02:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:02:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:02:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:02:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:02:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:03:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:03:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:03:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:03:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:03:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:03:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:04:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:04:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:04:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:04:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:04:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:04:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:05:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:05:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:05:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:05:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:05:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:05:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:06:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:06:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:06:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:06:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:06:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:06:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:07:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:07:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:07:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:07:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:07:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:07:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:08:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:08:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:08:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:08:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:08:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-09T12:08:50+02:00";null
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:59:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:59:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:59:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:59:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:59:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T11:59:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:00:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:00:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:00:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:00:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:00:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:00:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:01:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:01:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:01:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:01:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:01:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:01:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:02:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:02:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:02:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:02:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:02:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:02:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:03:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:03:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:03:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:03:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:03:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:03:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:04:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:04:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:04:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:04:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:04:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:04:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:05:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:05:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:05:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:05:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:05:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:05:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:06:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:06:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:06:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:06:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:06:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:06:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:07:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:07:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:07:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:07:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:07:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:07:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:08:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:08:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:08:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:08:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:08:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-09T12:08:50+02:00";null

==> perf_analysis/config4/1topic_1000ns/grafana_data_export-4.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:59:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:59:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:59:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:59:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:59:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T11:59:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:00:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:00:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:00:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:00:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:00:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:00:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:01:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:01:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:01:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:01:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:01:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:01:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:02:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:02:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:02:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:02:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:02:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:02:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:03:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:03:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:03:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:03:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:03:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:03:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:04:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:04:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:04:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:04:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:04:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:04:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:05:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:05:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:05:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:05:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:05:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:05:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:06:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:06:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:06:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:06:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:06:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:06:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:07:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:07:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:07:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:07:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:07:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:07:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:08:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:08:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:08:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:08:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:08:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-09T12:08:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:59:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:59:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:59:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:59:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:59:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T11:59:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:00:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:00:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:00:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:00:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:00:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:00:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:01:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:01:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:01:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:01:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:01:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:01:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:02:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:02:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:02:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:02:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:02:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:02:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:03:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:03:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:03:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:03:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:03:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:03:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:04:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:04:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:04:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:04:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:04:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:04:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:05:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:05:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:05:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:05:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:05:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:05:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:06:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:06:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:06:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:06:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:06:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:06:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:07:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:07:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:07:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:07:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:07:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:07:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:08:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:08:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:08:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:08:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:08:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-09T12:08:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:59:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:59:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:59:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:59:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:59:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T11:59:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:00:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:00:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:00:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:00:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:00:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:00:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:01:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:01:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:01:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:01:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:01:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:01:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:02:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:02:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:02:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:02:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:02:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:02:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:03:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:03:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:03:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:03:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:03:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:03:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:04:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:04:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:04:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:04:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:04:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:04:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:05:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:05:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:05:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:05:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:05:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:05:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:06:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:06:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:06:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:06:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:06:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:06:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:07:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:07:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:07:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:07:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:07:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:07:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:08:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:08:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:08:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:08:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:08:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-09T12:08:50+02:00";0

==> perf_analysis/config4/1topic_1000ns/grafana_data_export-5.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:59:10+02:00";12.653
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:59:20+02:00";12.652
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:59:30+02:00";12.651
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:59:40+02:00";12.651
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:59:50+02:00";12.651
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:00:00+02:00";12.641
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:00:10+02:00";12.642
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:00:20+02:00";12.644
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:00:30+02:00";12.649
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:00:40+02:00";12.637
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:00:50+02:00";12.638
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:01:00+02:00";12.657
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:01:10+02:00";12.59
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:01:20+02:00";12.549
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:01:30+02:00";12.54
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:01:40+02:00";12.585
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:01:50+02:00";12.578
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:02:00+02:00";12.529
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:02:10+02:00";12.531
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:02:20+02:00";12.529
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:02:30+02:00";12.531
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:02:40+02:00";12.531
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:02:50+02:00";12.529
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:03:00+02:00";12.532
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:03:10+02:00";12.51
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:03:20+02:00";12.504
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:03:30+02:00";12.503
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:03:40+02:00";12.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:03:50+02:00";12.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:04:00+02:00";12.502
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:04:10+02:00";12.502
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:04:20+02:00";12.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:04:30+02:00";12.502
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:04:40+02:00";12.503
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:04:50+02:00";12.504
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:05:00+02:00";12.504
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:05:10+02:00";12.526
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:05:20+02:00";12.48
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:05:30+02:00";12.453
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:05:40+02:00";12.437
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:05:50+02:00";12.434
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:06:00+02:00";12.433
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:06:10+02:00";12.433
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:06:20+02:00";12.433
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:06:30+02:00";12.434
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:06:40+02:00";12.395
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:06:50+02:00";12.394
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:07:00+02:00";12.259
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:07:10+02:00";12.144
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:07:20+02:00";12.056
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:07:30+02:00";12.032
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:07:40+02:00";12.048
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:07:50+02:00";6.057
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:08:00+02:00";6.056
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:08:10+02:00";6.056
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:08:20+02:00";6.056
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:08:30+02:00";6.056
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:08:40+02:00";6.056
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:08:50+02:00";6.056
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:09:00+02:00";null
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:59:10+02:00";3.112
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:59:20+02:00";3.112
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:59:30+02:00";3.142
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:59:40+02:00";3.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T11:59:50+02:00";3.099
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:00:00+02:00";3.099
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:00:10+02:00";3.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:00:20+02:00";3.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:00:30+02:00";3.101
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:00:40+02:00";3.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:00:50+02:00";3.101
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:01:00+02:00";3.101
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:01:10+02:00";3.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:01:20+02:00";3.101
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:01:30+02:00";3.101
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:01:40+02:00";3.101
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:01:50+02:00";3.102
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:02:00+02:00";3.105
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:02:10+02:00";3.105
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:02:20+02:00";3.104
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:02:30+02:00";3.105
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:02:40+02:00";3.107
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:02:50+02:00";3.124
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:03:00+02:00";3.125
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:03:10+02:00";3.125
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:03:20+02:00";3.125
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:03:30+02:00";3.125
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:03:40+02:00";3.126
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:03:50+02:00";3.126
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:04:00+02:00";3.126
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:04:10+02:00";3.125
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:04:20+02:00";3.125
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:04:30+02:00";3.125
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:04:40+02:00";3.125
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:04:50+02:00";3.126
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:05:00+02:00";3.126
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:05:10+02:00";3.126
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:05:20+02:00";3.125
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:05:30+02:00";3.125
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:05:40+02:00";3.126
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:05:50+02:00";3.126
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:06:00+02:00";3.126
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:06:10+02:00";3.126
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:06:20+02:00";3.126
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:06:30+02:00";3.126
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:06:40+02:00";3.126
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:06:50+02:00";3.126
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:07:00+02:00";3.126
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:07:10+02:00";3.126
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:07:20+02:00";3.126
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:07:30+02:00";3.126
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:07:40+02:00";3.126
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:07:50+02:00";3.126
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:08:00+02:00";3.126
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:08:10+02:00";3.126
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:08:20+02:00";3.126
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:08:30+02:00";3.126
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:08:40+02:00";3.126
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:08:50+02:00";3.126
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-09T12:09:00+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:59:10+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:59:20+02:00";2.845
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:59:30+02:00";2.857
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:59:40+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T11:59:50+02:00";2.847
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:00:00+02:00";2.847
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:00:10+02:00";2.848
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:00:20+02:00";2.848
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:00:30+02:00";2.849
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:00:40+02:00";2.848
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:00:50+02:00";2.849
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:01:00+02:00";2.849
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:01:10+02:00";2.849
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:01:20+02:00";2.849
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:01:30+02:00";2.849
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:01:40+02:00";2.85
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:01:50+02:00";2.85
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:02:00+02:00";2.85
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:02:10+02:00";2.849
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:02:20+02:00";2.85
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:02:30+02:00";2.85
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:02:40+02:00";2.85
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:02:50+02:00";2.85
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:03:00+02:00";2.851
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:03:10+02:00";2.851
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:03:20+02:00";2.851
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:03:30+02:00";2.858
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:03:40+02:00";2.858
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:03:50+02:00";2.858
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:04:00+02:00";2.858
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:04:10+02:00";2.858
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:04:20+02:00";2.858
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:04:30+02:00";2.858
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:04:40+02:00";2.858
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:04:50+02:00";2.859
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:05:00+02:00";3.015
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:05:10+02:00";2.869
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:05:20+02:00";2.869
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:05:30+02:00";2.869
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:05:40+02:00";2.87
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:05:50+02:00";2.869
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:06:00+02:00";2.869
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:06:10+02:00";2.876
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:06:20+02:00";2.877
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:06:30+02:00";2.877
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:06:40+02:00";2.877
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:06:50+02:00";2.876
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:07:00+02:00";2.875
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:07:10+02:00";2.875
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:07:20+02:00";2.875
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:07:30+02:00";2.875
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:07:40+02:00";2.875
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:07:50+02:00";2.875
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:08:00+02:00";2.876
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:08:10+02:00";2.875
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:08:20+02:00";2.875
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:08:30+02:00";2.875
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:08:40+02:00";2.875
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:08:50+02:00";2.875
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-09T12:09:00+02:00";null

==> perf_analysis/config4/1topic_1000ns/grafana_data_export-6.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:59:10+02:00";1.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:59:20+02:00";1.25
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:59:30+02:00";1.13
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:59:40+02:00";1.11
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:59:50+02:00";1.41
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:00:00+02:00";1.81
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:00:10+02:00";1.91
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:00:20+02:00";2.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:00:30+02:00";2.68
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:00:40+02:00";2.71
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:00:50+02:00";2.98
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:01:00+02:00";3.76
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:01:10+02:00";4.03
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:01:20+02:00";4.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:01:30+02:00";4.39
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:01:40+02:00";4.87
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:01:50+02:00";5.19
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:02:00+02:00";5.23
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:02:10+02:00";5.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:02:20+02:00";5.81
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:02:30+02:00";5.92
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:02:40+02:00";5.86
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:02:50+02:00";6.13
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:03:00+02:00";5.88
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:03:10+02:00";5.58
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:03:20+02:00";5.41
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:03:30+02:00";5.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:03:40+02:00";5.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:03:50+02:00";5.38
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:04:00+02:00";5.23
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:04:10+02:00";4.51
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:04:20+02:00";3.97
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:04:30+02:00";3.59
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:04:40+02:00";3.12
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:04:50+02:00";2.79
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:05:00+02:00";2.66
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:05:10+02:00";2.49
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:05:20+02:00";2.57
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:05:30+02:00";2.88
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:05:40+02:00";2.59
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:05:50+02:00";2.43
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:06:00+02:00";2.51
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:06:10+02:00";2.53
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:06:20+02:00";2.36
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:06:30+02:00";2.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:06:40+02:00";2.58
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:06:50+02:00";2.85
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:07:00+02:00";3.04
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:07:10+02:00";2.95
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:07:20+02:00";3.18
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:07:30+02:00";3.24
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:07:40+02:00";3.12
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:07:50+02:00";2.64
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:08:00+02:00";2.23
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:08:10+02:00";1.97
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:08:20+02:00";1.67
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:08:30+02:00";1.41
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:08:40+02:00";1.19
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:08:50+02:00";1.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:09:00+02:00";null
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:59:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:59:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:59:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:59:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T11:59:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:00:00+02:00";0.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:00:10+02:00";0.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:00:20+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:00:30+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:00:40+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:00:50+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:01:00+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:01:10+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:01:20+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:01:30+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:01:40+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:01:50+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:02:00+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:02:10+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:02:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:02:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:02:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:02:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:03:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:03:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:03:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:03:30+02:00";0.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:03:40+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:03:50+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:04:00+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:04:10+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:04:20+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:04:30+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:04:40+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:04:50+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:05:00+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:05:10+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:05:20+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:05:30+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:05:40+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:05:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:06:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:06:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:06:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:06:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:06:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:06:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:07:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:07:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:07:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:07:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:07:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:07:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:08:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:08:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:08:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:08:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:08:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:08:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-09T12:09:00+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:59:10+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:59:20+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:59:30+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:59:40+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T11:59:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:00:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:00:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:00:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:00:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:00:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:00:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:01:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:01:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:01:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:01:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:01:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:01:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:02:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:02:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:02:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:02:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:02:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:02:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:03:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:03:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:03:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:03:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:03:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:03:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:04:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:04:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:04:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:04:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:04:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:04:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:05:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:05:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:05:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:05:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:05:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:05:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:06:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:06:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:06:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:06:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:06:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:06:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:07:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:07:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:07:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:07:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:07:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:07:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:08:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:08:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:08:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:08:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:08:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:08:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-09T12:09:00+02:00";null

==> perf_analysis/config4/1topic_1000ns/grafana_data_export-7.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:59:10+02:00";36.102
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:59:20+02:00";41.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:59:30+02:00";35.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:59:40+02:00";39.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:59:50+02:00";38.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:00:00+02:00";35.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:00:10+02:00";38.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:00:20+02:00";44
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:00:30+02:00";31.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:00:40+02:00";34.699
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:00:50+02:00";42.199
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:01:00+02:00";36.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:01:10+02:00";38.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:01:20+02:00";33.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:01:30+02:00";36.197
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:01:40+02:00";33.003
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:01:50+02:00";32.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:02:00+02:00";38.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:02:10+02:00";39.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:02:20+02:00";34.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:02:30+02:00";36.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:02:40+02:00";33.499
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:02:50+02:00";31.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:03:00+02:00";39
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:03:10+02:00";38.699
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:03:20+02:00";35.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:03:30+02:00";35.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:03:40+02:00";36.594
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:03:50+02:00";34.503
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:04:00+02:00";44.901
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:04:10+02:00";37.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:04:20+02:00";43.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:04:30+02:00";34.202
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:04:40+02:00";40.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:04:50+02:00";36
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:05:00+02:00";45.801
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:05:10+02:00";36.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:05:20+02:00";38.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:05:30+02:00";38.098
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:05:40+02:00";35.599
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:05:50+02:00";39.403
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:06:00+02:00";42.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:06:10+02:00";35.599
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:06:20+02:00";31.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:06:30+02:00";37.395
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:06:40+02:00";34.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:06:50+02:00";37.102
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:07:00+02:00";33.902
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:07:10+02:00";38.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:07:20+02:00";38.299
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:07:30+02:00";42.897
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:07:40+02:00";44.103
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:07:50+02:00";42.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:08:00+02:00";42.69
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:08:10+02:00";42.107
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:08:20+02:00";31.102
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:08:30+02:00";32
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:08:40+02:00";37.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:08:50+02:00";34.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:09:00+02:00";39.097
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:59:10+02:00";37
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:59:20+02:00";39.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:59:30+02:00";35.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:59:40+02:00";33.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T11:59:50+02:00";37.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:00:00+02:00";36
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:00:10+02:00";38.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:00:20+02:00";37.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:00:30+02:00";27.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:00:40+02:00";33
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:00:50+02:00";34.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:01:00+02:00";33.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:01:10+02:00";31.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:01:20+02:00";31.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:01:30+02:00";32.099
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:01:40+02:00";28.901
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:01:50+02:00";32.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:02:00+02:00";31.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:02:10+02:00";34
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:02:20+02:00";29.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:02:30+02:00";33.299
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:02:40+02:00";29.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:02:50+02:00";30.901
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:03:00+02:00";31.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:03:10+02:00";37.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:03:20+02:00";28.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:03:30+02:00";32.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:03:40+02:00";30.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:03:50+02:00";33.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:04:00+02:00";37.501
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:04:10+02:00";36.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:04:20+02:00";36
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:04:30+02:00";31
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:04:40+02:00";36.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:04:50+02:00";32.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:05:00+02:00";43.299
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:05:10+02:00";30.301
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:05:20+02:00";40.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:05:30+02:00";30.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:05:40+02:00";34.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:05:50+02:00";35.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:06:00+02:00";39
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:06:10+02:00";30.001
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:06:20+02:00";28.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:06:30+02:00";32.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:06:40+02:00";34.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:06:50+02:00";30.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:07:00+02:00";34.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:07:10+02:00";30.298
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:07:20+02:00";37.102
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:07:30+02:00";40.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:07:40+02:00";40
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:07:50+02:00";42.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:08:00+02:00";41.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:08:10+02:00";32.699
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:08:20+02:00";26.401
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:08:30+02:00";30
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:08:40+02:00";34.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:08:50+02:00";33.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-09T12:09:00+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:59:10+02:00";39.298
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:59:20+02:00";35.302
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:59:30+02:00";36
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:59:40+02:00";30.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T11:59:50+02:00";36.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:00:00+02:00";35.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:00:10+02:00";38.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:00:20+02:00";36.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:00:30+02:00";28.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:00:40+02:00";35
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:00:50+02:00";36.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:01:00+02:00";35.199
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:01:10+02:00";33.401
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:01:20+02:00";33.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:01:30+02:00";29.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:01:40+02:00";31.399
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:01:50+02:00";32.701
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:02:00+02:00";30.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:02:10+02:00";36.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:02:20+02:00";30.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:02:30+02:00";34.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:02:40+02:00";30.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:02:50+02:00";34.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:03:00+02:00";31.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:03:10+02:00";36.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:03:20+02:00";32.401
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:03:30+02:00";33.399
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:03:40+02:00";31.701
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:03:50+02:00";35.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:04:00+02:00";36.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:04:10+02:00";41.198
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:04:20+02:00";35.102
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:04:30+02:00";31.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:04:40+02:00";37.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:04:50+02:00";33.998
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:05:00+02:00";45.402
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:05:10+02:00";36.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:05:20+02:00";41.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:05:30+02:00";30.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:05:40+02:00";38.599
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:05:50+02:00";36.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:06:00+02:00";39.499
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:06:10+02:00";33.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:06:20+02:00";31.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:06:30+02:00";33.101
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:06:40+02:00";33.399
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:06:50+02:00";32.101
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:07:00+02:00";35.299
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:07:10+02:00";32.401
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:07:20+02:00";38.195
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:07:30+02:00";43.902
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:07:40+02:00";39.302
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:07:50+02:00";43.499
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:08:00+02:00";40.398
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:08:10+02:00";34.903
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:08:20+02:00";29.198
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:08:30+02:00";31.202
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:08:40+02:00";33.698
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:08:50+02:00";35.401
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-09T12:09:00+02:00";null

==> perf_analysis/config4/1topic_1000ns/grafana_data_export-8.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:59:20+02:00";23
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:59:30+02:00";23.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:59:40+02:00";25.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:59:50+02:00";25.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:00:00+02:00";21.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:00:10+02:00";26.799
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:00:20+02:00";25.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:00:30+02:00";23.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:00:40+02:00";24.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:00:50+02:00";24.799
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:01:00+02:00";24.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:01:10+02:00";26.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:01:20+02:00";24.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:01:30+02:00";24.198
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:01:40+02:00";24.902
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:01:50+02:00";23.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:02:00+02:00";25
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:02:10+02:00";26.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:02:20+02:00";25.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:02:30+02:00";24.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:02:40+02:00";23.699
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:02:50+02:00";24.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:03:00+02:00";23.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:03:10+02:00";27.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:03:20+02:00";23.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:03:30+02:00";25.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:03:40+02:00";24.096
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:03:50+02:00";24.602
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:04:00+02:00";25.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:04:10+02:00";25.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:04:20+02:00";25
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:04:30+02:00";23.502
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:04:40+02:00";24.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:04:50+02:00";23.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:05:00+02:00";22.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:05:10+02:00";25.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:05:20+02:00";22.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:05:30+02:00";23.199
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:05:40+02:00";24.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:05:50+02:00";24.302
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:06:00+02:00";24
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:06:10+02:00";25.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:06:20+02:00";23.901
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:06:30+02:00";23.597
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:06:40+02:00";24.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:06:50+02:00";23.802
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:07:00+02:00";23.201
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:07:10+02:00";25.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:07:20+02:00";24.199
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:07:30+02:00";23.798
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:07:40+02:00";23.802
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:07:50+02:00";22.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:08:00+02:00";25.194
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:08:10+02:00";25.404
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:08:20+02:00";23.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:08:30+02:00";23.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:08:40+02:00";23.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:08:50+02:00";23
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:09:00+02:00";23.898
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:09:10+02:00";null
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:59:20+02:00";25.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:59:30+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:59:40+02:00";24.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T11:59:50+02:00";25.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:00:00+02:00";23.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:00:10+02:00";26.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:00:20+02:00";23.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:00:30+02:00";22.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:00:40+02:00";21.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:00:50+02:00";22.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:01:00+02:00";22.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:01:10+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:01:20+02:00";22.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:01:30+02:00";25.199
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:01:40+02:00";22.301
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:01:50+02:00";21.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:02:00+02:00";23.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:02:10+02:00";23.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:02:20+02:00";23
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:02:30+02:00";22.699
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:02:40+02:00";23.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:02:50+02:00";22.101
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:03:00+02:00";22.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:03:10+02:00";25.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:03:20+02:00";22
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:03:30+02:00";22.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:03:40+02:00";22.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:03:50+02:00";22.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:04:00+02:00";23.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:04:10+02:00";23.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:04:20+02:00";22.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:04:30+02:00";21.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:04:40+02:00";22.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:04:50+02:00";23
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:05:00+02:00";24.399
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:05:10+02:00";24.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:05:20+02:00";22.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:05:30+02:00";23.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:05:40+02:00";23.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:05:50+02:00";22.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:06:00+02:00";24.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:06:10+02:00";23.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:06:20+02:00";22.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:06:30+02:00";21.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:06:40+02:00";23.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:06:50+02:00";22.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:07:00+02:00";22.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:07:10+02:00";24.199
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:07:20+02:00";22.701
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:07:30+02:00";22.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:07:40+02:00";23.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:07:50+02:00";23.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:08:00+02:00";23.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:08:10+02:00";25.099
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:08:20+02:00";22.201
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:08:30+02:00";21.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:08:40+02:00";23.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:08:50+02:00";23.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:09:00+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-09T12:09:10+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:59:20+02:00";19.301
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:59:30+02:00";20.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:59:40+02:00";19.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T11:59:50+02:00";20.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:00:00+02:00";20
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:00:10+02:00";22.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:00:20+02:00";20.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:00:30+02:00";20
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:00:40+02:00";19.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:00:50+02:00";21.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:01:00+02:00";20.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:01:10+02:00";23.201
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:01:20+02:00";20.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:01:30+02:00";19.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:01:40+02:00";21.599
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:01:50+02:00";18.201
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:02:00+02:00";18.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:02:10+02:00";21.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:02:20+02:00";20.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:02:30+02:00";20.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:02:40+02:00";21.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:02:50+02:00";19.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:03:00+02:00";20.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:03:10+02:00";21.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:03:20+02:00";22.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:03:30+02:00";20
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:03:40+02:00";20.301
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:03:50+02:00";19.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:04:00+02:00";20.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:04:10+02:00";23.399
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:04:20+02:00";19.801
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:04:30+02:00";18.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:04:40+02:00";20
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:04:50+02:00";19.999
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:05:00+02:00";24.501
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:05:10+02:00";26.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:05:20+02:00";19.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:05:30+02:00";19.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:05:40+02:00";23.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:05:50+02:00";20.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:06:00+02:00";21.899
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:06:10+02:00";23.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:06:20+02:00";20.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:06:30+02:00";19.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:06:40+02:00";19.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:06:50+02:00";21.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:07:00+02:00";20.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:07:10+02:00";21.701
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:07:20+02:00";20.698
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:07:30+02:00";21.001
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:07:40+02:00";19.001
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:07:50+02:00";21.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:08:00+02:00";20.399
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:08:10+02:00";22.902
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:08:20+02:00";21.498
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:08:30+02:00";18.801
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:08:40+02:00";19.899
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:08:50+02:00";20.701
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:09:00+02:00";20.701
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-09T12:09:10+02:00";null

==> perf_analysis/config4/1topic_4000ns/grafana_data_export-2.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:07:50+02:00";60,485.713
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:08:00+02:00";89,579.995
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:08:10+02:00";114,206.707
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:08:20+02:00";135,054.094
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:08:30+02:00";152,699.552
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:08:40+02:00";166,561.6
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:08:50+02:00";180,360.737
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:09:00+02:00";191,052.476
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:09:10+02:00";200,101.343
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:09:20+02:00";207,761.77
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:09:30+02:00";214,246.096
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:09:40+02:00";219,734.531
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:09:50+02:00";224,380.517
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:10:00+02:00";228,313.909
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:10:10+02:00";231,643.96
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:10:20+02:00";234,461.468
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:10:30+02:00";236,847.216
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:10:40+02:00";238,866.309
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:10:50+02:00";240,575.713
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:11:00+02:00";242,022.672
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:11:10+02:00";243,246.83
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:11:20+02:00";244,284.265
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:11:30+02:00";245,161.56
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:11:40+02:00";245,903.884
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:11:50+02:00";246,533.628
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:12:00+02:00";247,065.727
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:12:10+02:00";247,515.887
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:12:20+02:00";247,897.651
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:12:30+02:00";248,218.763
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:12:40+02:00";248,493.288
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:12:50+02:00";248,724.879
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:13:00+02:00";248,920.709
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:13:10+02:00";249,058.922
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:13:20+02:00";249,228.202
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:13:30+02:00";249,346.626
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:13:40+02:00";249,447.431
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:13:50+02:00";249,528.395
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:14:00+02:00";249,604.431
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:14:10+02:00";249,663.751
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:14:20+02:00";249,716.329
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:14:30+02:00";249,760.25
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:14:40+02:00";249,797.049
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:14:50+02:00";249,827.72
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:15:00+02:00";249,854.811
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:15:10+02:00";249,876.484
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:15:20+02:00";249,895.613
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:15:30+02:00";249,911.554
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:15:40+02:00";249,924.542
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:15:50+02:00";249,936.545
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:16:00+02:00";249,946.916
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:16:10+02:00";249,954.944
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:16:20+02:00";249,962.03
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:16:30+02:00";249,967.675
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:16:40+02:00";249,972.09
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:16:50+02:00";249,977.038
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:17:00+02:00";249,980.818
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:17:10+02:00";249,983.111
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:17:20+02:00";249,985.682
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:17:30+02:00";249,988.34
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:17:40+02:00";225,180.509
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:07:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:08:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:08:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:08:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:08:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:08:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:08:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:09:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:09:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:09:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:09:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:09:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:09:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:10:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:10:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:10:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:10:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:10:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:10:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:11:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:11:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:11:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:11:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:11:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:11:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:12:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:12:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:12:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:12:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:12:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:12:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:13:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:13:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:13:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:13:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:13:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:13:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:14:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:14:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:14:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:14:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:14:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:14:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:15:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:15:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:15:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:15:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:15:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:15:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:16:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:16:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:16:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:16:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:16:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:16:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:17:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:17:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:17:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:17:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:17:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:07:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:08:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:08:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:08:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:08:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:08:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:08:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:09:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:09:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:09:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:09:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:09:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:09:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:10:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:10:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:10:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:10:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:10:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:10:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:11:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:11:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:11:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:11:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:11:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:11:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:12:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:12:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:12:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:12:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:12:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:12:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:13:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:13:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:13:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:13:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:13:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:13:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:14:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:14:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:14:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:14:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:14:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:14:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:15:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:15:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:15:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:15:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:15:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:15:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:16:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:16:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:16:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:16:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:16:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:16:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:17:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:17:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:17:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:17:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T14:17:40+02:00";0

==> perf_analysis/config4/1topic_4000ns/grafana_data_export-3.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:08:00+02:00";19,277,203.978
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:08:10+02:00";24,587,823.551
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:08:20+02:00";29,106,079.41
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:08:30+02:00";32,946,283.57
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:08:40+02:00";35,962,005.796
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:08:50+02:00";38,962,906.23
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:09:00+02:00";41,287,589.155
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:09:10+02:00";43,257,282.701
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:09:20+02:00";44,925,274.447
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:09:30+02:00";46,336,189.412
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:09:40+02:00";47,531,143.835
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:09:50+02:00";48,541,722.117
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:10:00+02:00";49,398,599.864
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:10:10+02:00";50,124,418.642
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:10:20+02:00";50,737,618.201
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:10:30+02:00";51,256,490.655
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:10:40+02:00";51,694,816.787
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:10:50+02:00";52,067,572.381
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:11:00+02:00";52,382,208.102
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:11:10+02:00";52,648,494.843
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:11:20+02:00";52,872,474.826
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:11:30+02:00";53,063,498.25
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:11:40+02:00";53,223,957.375
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:11:50+02:00";53,361,718.586
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:12:00+02:00";53,476,808.251
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:12:10+02:00";53,575,140.615
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:12:20+02:00";53,657,909.931
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:12:30+02:00";53,727,761.652
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:12:40+02:00";53,786,185.287
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:12:50+02:00";53,836,806.189
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:13:00+02:00";53,879,749.77
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:13:10+02:00";53,909,657.735
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:13:20+02:00";53,944,438.359
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:13:30+02:00";53,971,069.913
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:13:40+02:00";53,991,713.415
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:13:50+02:00";54,009,256.117
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:14:00+02:00";54,024,897.562
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:14:10+02:00";54,038,203.548
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:14:20+02:00";54,074,287.209
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:14:30+02:00";54,118,312.542
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:14:40+02:00";54,155,844.557
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:14:50+02:00";54,188,798.866
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:15:00+02:00";54,217,617.46
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:15:10+02:00";54,241,539.512
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:15:20+02:00";54,261,333.652
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:15:30+02:00";54,278,167.911
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:15:40+02:00";54,292,043.289
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:15:50+02:00";54,303,733.844
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:16:00+02:00";54,313,404.744
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:16:10+02:00";54,322,805.537
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:16:20+02:00";54,329,310.83
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:16:30+02:00";54,335,172.512
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:16:40+02:00";54,340,448.876
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:16:50+02:00";54,344,520.021
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:17:00+02:00";54,347,501.088
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:17:10+02:00";54,350,126.226
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:17:20+02:00";54,352,630.217
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:17:30+02:00";54,354,255.744
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:17:40+02:00";48,960,599.048
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T14:17:50+02:00";45,045,925.691
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:08:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:08:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:08:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:08:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:08:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:08:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:09:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:09:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:09:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:09:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:09:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:09:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:10:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:10:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:10:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:10:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:10:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:10:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:11:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:11:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:11:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:11:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:11:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:11:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:12:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:12:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:12:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:12:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:12:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:12:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:13:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:13:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:13:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:13:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:13:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:13:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:14:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:14:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:14:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:14:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:14:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:14:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:15:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:15:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:15:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:15:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:15:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:15:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:16:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:16:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:16:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:16:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:16:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:16:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:17:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:17:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:17:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:17:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:17:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T14:17:50+02:00";null
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:08:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:08:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:08:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:08:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:08:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:08:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:09:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:09:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:09:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:09:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:09:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:09:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:10:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:10:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:10:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:10:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:10:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:10:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:11:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:11:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:11:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:11:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:11:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:11:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:12:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:12:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:12:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:12:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:12:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:12:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:13:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:13:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:13:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:13:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:13:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:13:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:14:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:14:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:14:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:14:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:14:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:14:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:15:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:15:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:15:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:15:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:15:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:15:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:16:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:16:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:16:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:16:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:16:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:16:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:17:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:17:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:17:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:17:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:17:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T14:17:50+02:00";null

==> perf_analysis/config4/1topic_4000ns/grafana_data_export-4.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:08:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:08:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:08:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:08:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:08:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:08:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:09:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:09:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:09:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:09:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:09:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:09:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:10:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:10:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:10:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:10:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:10:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:10:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:11:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:11:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:11:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:11:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:11:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:11:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:12:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:12:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:12:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:12:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:12:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:12:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:13:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:13:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:13:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:13:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:13:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:13:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:14:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:14:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:14:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:14:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:14:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:14:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:15:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:15:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:15:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:15:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:15:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:15:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:16:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:16:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:16:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:16:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:16:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:16:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:17:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:17:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:17:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:17:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:17:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T14:17:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:08:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:08:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:08:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:08:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:08:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:08:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:09:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:09:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:09:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:09:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:09:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:09:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:10:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:10:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:10:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:10:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:10:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:10:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:11:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:11:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:11:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:11:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:11:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:11:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:12:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:12:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:12:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:12:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:12:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:12:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:13:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:13:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:13:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:13:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:13:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:13:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:14:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:14:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:14:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:14:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:14:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:14:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:15:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:15:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:15:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:15:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:15:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:15:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:16:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:16:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:16:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:16:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:16:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:16:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:17:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:17:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:17:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:17:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:17:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T14:17:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:08:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:08:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:08:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:08:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:08:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:08:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:09:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:09:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:09:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:09:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:09:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:09:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:10:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:10:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:10:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:10:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:10:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:10:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:11:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:11:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:11:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:11:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:11:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:11:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:12:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:12:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:12:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:12:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:12:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:12:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:13:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:13:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:13:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:13:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:13:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:13:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:14:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:14:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:14:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:14:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:14:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:14:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:15:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:15:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:15:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:15:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:15:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:15:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:16:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:16:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:16:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:16:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:16:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:16:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:17:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:17:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:17:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:17:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:17:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T14:17:50+02:00";0

==> perf_analysis/config4/1topic_4000ns/grafana_data_export-5.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:08:10+02:00";14.494
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:08:20+02:00";14.009
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:08:30+02:00";13.455
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:08:40+02:00";12.98
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:08:50+02:00";12.598
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:09:00+02:00";12.408
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:09:10+02:00";12.388
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:09:20+02:00";12.363
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:09:30+02:00";12.35
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:09:40+02:00";12.344
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:09:50+02:00";12.343
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:10:00+02:00";12.343
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:10:10+02:00";12.343
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:10:20+02:00";12.345
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:10:30+02:00";12.345
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:10:40+02:00";12.345
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:10:50+02:00";12.347
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:11:00+02:00";12.352
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:11:10+02:00";12.343
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:11:20+02:00";12.355
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:11:30+02:00";12.345
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:11:40+02:00";12.335
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:11:50+02:00";12.327
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:12:00+02:00";12.455
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:12:10+02:00";12.486
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:12:20+02:00";12.33
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:12:30+02:00";12.331
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:12:40+02:00";12.333
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:12:50+02:00";12.335
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:13:00+02:00";12.335
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:13:10+02:00";12.336
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:13:20+02:00";12.336
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:13:30+02:00";12.339
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:13:40+02:00";12.337
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:13:50+02:00";12.338
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:14:00+02:00";12.339
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:14:10+02:00";12.339
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:14:20+02:00";12.34
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:14:30+02:00";12.34
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:14:40+02:00";12.341
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:14:50+02:00";12.342
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:15:00+02:00";12.341
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:15:10+02:00";12.34
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:15:20+02:00";12.341
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:15:30+02:00";12.343
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:15:40+02:00";12.347
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:15:50+02:00";12.353
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:16:00+02:00";12.353
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:16:10+02:00";12.352
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:16:20+02:00";12.35
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:16:30+02:00";12.351
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:16:40+02:00";12.352
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:16:50+02:00";12.352
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:17:00+02:00";12.35
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:17:10+02:00";12.355
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:17:20+02:00";12.354
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:17:30+02:00";12.353
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:17:40+02:00";6.05
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:17:50+02:00";6.049
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:18:00+02:00";6.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:08:10+02:00";3.081
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:08:20+02:00";3.084
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:08:30+02:00";3.084
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:08:40+02:00";3.085
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:08:50+02:00";3.085
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:09:00+02:00";3.085
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:09:10+02:00";3.085
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:09:20+02:00";3.086
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:09:30+02:00";3.085
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:09:40+02:00";3.085
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:09:50+02:00";3.086
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:10:00+02:00";3.086
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:10:10+02:00";3.086
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:10:20+02:00";3.087
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:10:30+02:00";3.086
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:10:40+02:00";3.086
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:10:50+02:00";3.086
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:11:00+02:00";3.086
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:11:10+02:00";3.087
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:11:20+02:00";3.087
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:11:30+02:00";3.087
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:11:40+02:00";3.087
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:11:50+02:00";3.087
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:12:00+02:00";3.087
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:12:10+02:00";3.087
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:12:20+02:00";3.087
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:12:30+02:00";3.087
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:12:40+02:00";3.087
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:12:50+02:00";3.087
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:13:00+02:00";3.087
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:13:10+02:00";3.087
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:13:20+02:00";3.087
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:13:30+02:00";3.087
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:13:40+02:00";3.087
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:13:50+02:00";3.087
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:14:00+02:00";3.087
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:14:10+02:00";3.087
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:14:20+02:00";3.088
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:14:30+02:00";3.091
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:14:40+02:00";3.096
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:14:50+02:00";3.102
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:15:00+02:00";3.116
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:15:10+02:00";3.117
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:15:20+02:00";3.117
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:15:30+02:00";3.117
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:15:40+02:00";3.117
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:15:50+02:00";3.117
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:16:00+02:00";3.121
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:16:10+02:00";3.121
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:16:20+02:00";3.121
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:16:30+02:00";3.121
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:16:40+02:00";3.122
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:16:50+02:00";3.122
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:17:00+02:00";3.132
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:17:10+02:00";3.132
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:17:20+02:00";3.132
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:17:30+02:00";3.132
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:17:40+02:00";3.132
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:17:50+02:00";3.132
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T14:18:00+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:08:10+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:08:20+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:08:30+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:08:40+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:08:50+02:00";2.867
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:09:00+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:09:10+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:09:20+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:09:30+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:09:40+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:09:50+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:10:00+02:00";2.867
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:10:10+02:00";2.867
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:10:20+02:00";2.867
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:10:30+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:10:40+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:10:50+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:11:00+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:11:10+02:00";2.865
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:11:20+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:11:30+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:11:40+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:11:50+02:00";2.865
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:12:00+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:12:10+02:00";2.867
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:12:20+02:00";2.867
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:12:30+02:00";2.867
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:12:40+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:12:50+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:13:00+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:13:10+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:13:20+02:00";2.865
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:13:30+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:13:40+02:00";2.866
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:13:50+02:00";2.867
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:14:00+02:00";2.867
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:14:10+02:00";2.867
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:14:20+02:00";2.867
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:14:30+02:00";2.867
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:14:40+02:00";2.867
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:14:50+02:00";2.867
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:15:00+02:00";2.868
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:15:10+02:00";2.868
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:15:20+02:00";2.868
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:15:30+02:00";2.868
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:15:40+02:00";2.868
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:15:50+02:00";2.869
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:16:00+02:00";2.869
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:16:10+02:00";2.87
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:16:20+02:00";2.87
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:16:30+02:00";2.87
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:16:40+02:00";2.87
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:16:50+02:00";2.87
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:17:00+02:00";2.877
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:17:10+02:00";2.876
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:17:20+02:00";2.877
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:17:30+02:00";2.876
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:17:40+02:00";2.876
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:17:50+02:00";2.876
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T14:18:00+02:00";null

==> perf_analysis/config4/1topic_4000ns/grafana_data_export-6.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:08:10+02:00";1.92
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:08:20+02:00";2.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:08:30+02:00";2.31
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:08:40+02:00";2.19
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:08:50+02:00";2.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:09:00+02:00";2.35
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:09:10+02:00";2.14
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:09:20+02:00";2.06
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:09:30+02:00";1.89
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:09:40+02:00";1.83
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:09:50+02:00";2.02
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:10:00+02:00";1.93
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:10:10+02:00";1.79
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:10:20+02:00";1.76
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:10:30+02:00";1.63
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:10:40+02:00";1.54
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:10:50+02:00";1.45
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:11:00+02:00";1.61
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:11:10+02:00";1.89
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:11:20+02:00";1.76
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:11:30+02:00";1.93
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:11:40+02:00";1.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:11:50+02:00";1.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:12:00+02:00";1.58
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:12:10+02:00";1.56
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:12:20+02:00";1.64
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:12:30+02:00";1.46
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:12:40+02:00";1.31
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:12:50+02:00";1.33
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:13:00+02:00";1.51
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:13:10+02:00";1.82
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:13:20+02:00";1.94
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:13:30+02:00";1.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:13:40+02:00";2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:13:50+02:00";1.84
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:14:00+02:00";1.63
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:14:10+02:00";1.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:14:20+02:00";1.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:14:30+02:00";1.58
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:14:40+02:00";1.57
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:14:50+02:00";1.48
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:15:00+02:00";1.49
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:15:10+02:00";1.26
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:15:20+02:00";1.38
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:15:30+02:00";1.47
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:15:40+02:00";1.32
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:15:50+02:00";1.12
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:16:00+02:00";1.02
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:16:10+02:00";1.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:16:20+02:00";1.25
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:16:30+02:00";1.21
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:16:40+02:00";1.48
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:16:50+02:00";1.26
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:17:00+02:00";1.14
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:17:10+02:00";1.27
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:17:20+02:00";1.74
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:17:30+02:00";1.54
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:17:40+02:00";1.38
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:17:50+02:00";1.17
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:18:00+02:00";0.99
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:08:10+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:08:20+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:08:30+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:08:40+02:00";0.19
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:08:50+02:00";0.16
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:09:00+02:00";0.13
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:09:10+02:00";0.11
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:09:20+02:00";0.09
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:09:30+02:00";0.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:09:40+02:00";0.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:09:50+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:10:00+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:10:10+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:10:20+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:10:30+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:10:40+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:10:50+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:11:00+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:11:10+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:11:20+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:11:30+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:11:40+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:11:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:12:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:12:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:12:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:12:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:12:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:12:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:13:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:13:10+02:00";0.29
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:13:20+02:00";0.25
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:13:30+02:00";0.21
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:13:40+02:00";0.18
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:13:50+02:00";0.15
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:14:00+02:00";0.13
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:14:10+02:00";0.11
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:14:20+02:00";0.09
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:14:30+02:00";0.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:14:40+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:14:50+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:15:00+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:15:10+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:15:20+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:15:30+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:15:40+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:15:50+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:16:00+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:16:10+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:16:20+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:16:30+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:16:40+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:16:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:17:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:17:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:17:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:17:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:17:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:17:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T14:18:00+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:08:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:08:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:08:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:08:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:08:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:09:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:09:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:09:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:09:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:09:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:09:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:10:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:10:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:10:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:10:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:10:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:10:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:11:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:11:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:11:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:11:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:11:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:11:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:12:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:12:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:12:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:12:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:12:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:12:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:13:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:13:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:13:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:13:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:13:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:13:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:14:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:14:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:14:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:14:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:14:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:14:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:15:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:15:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:15:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:15:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:15:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:15:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:16:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:16:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:16:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:16:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:16:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:16:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:17:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:17:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:17:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:17:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:17:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:17:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T14:18:00+02:00";null

==> perf_analysis/config4/1topic_4000ns/grafana_data_export-7.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:08:10+02:00";34.799
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:08:20+02:00";34.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:08:30+02:00";34.298
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:08:40+02:00";33.102
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:08:50+02:00";38.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:09:00+02:00";42.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:09:10+02:00";36.699
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:09:20+02:00";35.896
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:09:30+02:00";34
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:09:40+02:00";38.103
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:09:50+02:00";39.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:10:00+02:00";48.801
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:10:10+02:00";41.103
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:10:20+02:00";33.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:10:30+02:00";33.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:10:40+02:00";42.098
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:10:50+02:00";33.702
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:11:00+02:00";38
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:11:10+02:00";42.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:11:20+02:00";37.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:11:30+02:00";40.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:11:40+02:00";35.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:11:50+02:00";34
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:12:00+02:00";36
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:12:10+02:00";50.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:12:20+02:00";46
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:12:30+02:00";41.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:12:40+02:00";38.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:12:50+02:00";34.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:13:00+02:00";35.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:13:10+02:00";46.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:13:20+02:00";39.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:13:30+02:00";32.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:13:40+02:00";33.399
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:13:50+02:00";38.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:14:00+02:00";35.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:14:10+02:00";40.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:14:20+02:00";41
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:14:30+02:00";34.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:14:40+02:00";35.398
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:14:50+02:00";32.702
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:15:00+02:00";34.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:15:10+02:00";37.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:15:20+02:00";47.098
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:15:30+02:00";39.999
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:15:40+02:00";34.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:15:50+02:00";32.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:16:00+02:00";34.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:16:10+02:00";36.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:16:20+02:00";43.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:16:30+02:00";41.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:16:40+02:00";35.497
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:16:50+02:00";34.49
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:17:00+02:00";40.815
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:17:10+02:00";35.253
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:17:20+02:00";50.863
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:17:30+02:00";38.203
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:17:40+02:00";40.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:17:50+02:00";41.695
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:18:00+02:00";33.503
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:08:10+02:00";29.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:08:20+02:00";32.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:08:30+02:00";30.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:08:40+02:00";31
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:08:50+02:00";36.301
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:09:00+02:00";40.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:09:10+02:00";32.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:09:20+02:00";33.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:09:30+02:00";32.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:09:40+02:00";35.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:09:50+02:00";37.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:10:00+02:00";47.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:10:10+02:00";31
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:10:20+02:00";33
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:10:30+02:00";36.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:10:40+02:00";33.999
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:10:50+02:00";29.401
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:11:00+02:00";42
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:11:10+02:00";31.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:11:20+02:00";38
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:11:30+02:00";32.799
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:11:40+02:00";31.699
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:11:50+02:00";30.301
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:12:00+02:00";34.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:12:10+02:00";45.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:12:20+02:00";36.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:12:30+02:00";41.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:12:40+02:00";31.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:12:50+02:00";30.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:13:00+02:00";31.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:13:10+02:00";43.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:13:20+02:00";34.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:13:30+02:00";31.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:13:40+02:00";33.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:13:50+02:00";38.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:14:00+02:00";31
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:14:10+02:00";39.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:14:20+02:00";36.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:14:30+02:00";31.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:14:40+02:00";31.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:14:50+02:00";29.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:15:00+02:00";31.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:15:10+02:00";37
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:15:20+02:00";47.499
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:15:30+02:00";31
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:15:40+02:00";30.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:15:50+02:00";30.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:16:00+02:00";33.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:16:10+02:00";39.899
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:16:20+02:00";36.901
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:16:30+02:00";36.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:16:40+02:00";32.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:16:50+02:00";34.498
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:17:00+02:00";37.702
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:17:10+02:00";36.299
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:17:20+02:00";41.701
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:17:30+02:00";36.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:17:40+02:00";37.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:17:50+02:00";34.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T14:18:00+02:00";32
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:08:10+02:00";30.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:08:20+02:00";33.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:08:30+02:00";32.901
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:08:40+02:00";31.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:08:50+02:00";38
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:09:00+02:00";38.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:09:10+02:00";31.998
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:09:20+02:00";34.802
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:09:30+02:00";32.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:09:40+02:00";38.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:09:50+02:00";38.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:10:00+02:00";46.999
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:10:10+02:00";30.301
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:10:20+02:00";34.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:10:30+02:00";36.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:10:40+02:00";34.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:10:50+02:00";29.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:11:00+02:00";43.297
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:11:10+02:00";31
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:11:20+02:00";40.603
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:11:30+02:00";35.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:11:40+02:00";32.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:11:50+02:00";30.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:12:00+02:00";36.798
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:12:10+02:00";43.702
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:12:20+02:00";40
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:12:30+02:00";41
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:12:40+02:00";32.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:12:50+02:00";30.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:13:00+02:00";33.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:13:10+02:00";43.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:13:20+02:00";34.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:13:30+02:00";31.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:13:40+02:00";33.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:13:50+02:00";36.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:14:00+02:00";32.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:14:10+02:00";40.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:14:20+02:00";38.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:14:30+02:00";31.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:14:40+02:00";30.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:14:50+02:00";30.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:15:00+02:00";32.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:15:10+02:00";36.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:15:20+02:00";49.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:15:30+02:00";31.799
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:15:40+02:00";30.301
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:15:50+02:00";31.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:16:00+02:00";32.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:16:10+02:00";38
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:16:20+02:00";40.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:16:30+02:00";35.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:16:40+02:00";32.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:16:50+02:00";32.696
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:17:00+02:00";36.404
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:17:10+02:00";37.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:17:20+02:00";42.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:17:30+02:00";36.798
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:17:40+02:00";38.901
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:17:50+02:00";33.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T14:18:00+02:00";30.399

==> perf_analysis/config4/1topic_4000ns/grafana_data_export-8.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:08:20+02:00";26.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:08:30+02:00";24.698
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:08:40+02:00";23.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:08:50+02:00";24.901
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:09:00+02:00";24.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:09:10+02:00";24.299
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:09:20+02:00";26.497
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:09:30+02:00";24.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:09:40+02:00";25.302
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:09:50+02:00";23.599
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:10:00+02:00";24.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:10:10+02:00";25.702
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:10:20+02:00";25.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:10:30+02:00";24.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:10:40+02:00";24.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:10:50+02:00";25.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:11:00+02:00";24.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:11:10+02:00";25
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:11:20+02:00";26.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:11:30+02:00";25.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:11:40+02:00";24.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:11:50+02:00";24.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:12:00+02:00";25.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:12:10+02:00";27.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:12:20+02:00";30.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:12:30+02:00";24.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:12:40+02:00";24.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:12:50+02:00";25.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:13:00+02:00";25.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:13:10+02:00";25.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:13:20+02:00";26
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:13:30+02:00";22.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:13:40+02:00";22.699
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:13:50+02:00";23.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:14:00+02:00";23.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:14:10+02:00";23.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:14:20+02:00";26.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:14:30+02:00";23.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:14:40+02:00";25.199
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:14:50+02:00";24.301
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:15:00+02:00";24.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:15:10+02:00";25
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:15:20+02:00";25.799
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:15:30+02:00";24.399
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:15:40+02:00";24.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:15:50+02:00";23.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:16:00+02:00";24.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:16:10+02:00";24.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:16:20+02:00";26.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:16:30+02:00";25
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:16:40+02:00";24.598
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:16:50+02:00";24.693
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:17:00+02:00";23.909
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:17:10+02:00";24.068
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:17:20+02:00";26.733
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:17:30+02:00";24.902
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:17:40+02:00";26.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:17:50+02:00";25.097
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:18:00+02:00";23.802
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:18:10+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:08:20+02:00";25.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:08:30+02:00";24.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:08:40+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:08:50+02:00";23.601
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:09:00+02:00";25.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:09:10+02:00";25.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:09:20+02:00";26.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:09:30+02:00";25.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:09:40+02:00";23.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:09:50+02:00";23.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:10:00+02:00";24.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:10:10+02:00";25.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:10:20+02:00";26.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:10:30+02:00";26.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:10:40+02:00";23.299
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:10:50+02:00";23.701
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:11:00+02:00";24.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:11:10+02:00";23.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:11:20+02:00";25.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:11:30+02:00";23.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:11:40+02:00";24.099
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:11:50+02:00";23.901
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:12:00+02:00";23.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:12:10+02:00";24.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:12:20+02:00";25.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:12:30+02:00";24.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:12:40+02:00";23.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:12:50+02:00";24.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:13:00+02:00";24.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:13:10+02:00";23.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:13:20+02:00";26.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:13:30+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:13:40+02:00";25.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:13:50+02:00";25.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:14:00+02:00";23.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:14:10+02:00";24.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:14:20+02:00";26.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:14:30+02:00";24.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:14:40+02:00";24.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:14:50+02:00";24.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:15:00+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:15:10+02:00";25
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:15:20+02:00";25.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:15:30+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:15:40+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:15:50+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:16:00+02:00";25.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:16:10+02:00";25.199
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:16:20+02:00";25.901
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:16:30+02:00";25.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:16:40+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:16:50+02:00";25.798
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:17:00+02:00";24.701
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:17:10+02:00";24.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:17:20+02:00";25.401
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:17:30+02:00";25
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:17:40+02:00";24.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:17:50+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:18:00+02:00";24.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T14:18:10+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:08:20+02:00";22.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:08:30+02:00";23.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:08:40+02:00";21.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:08:50+02:00";22.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:09:00+02:00";20.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:09:10+02:00";22.098
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:09:20+02:00";23.801
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:09:30+02:00";22.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:09:40+02:00";23.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:09:50+02:00";20.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:10:00+02:00";21.899
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:10:10+02:00";21.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:10:20+02:00";24.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:10:30+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:10:40+02:00";22.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:10:50+02:00";20.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:11:00+02:00";21.198
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:11:10+02:00";22.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:11:20+02:00";23.802
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:11:30+02:00";22.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:11:40+02:00";21.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:11:50+02:00";21.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:12:00+02:00";21.299
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:12:10+02:00";21.001
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:12:20+02:00";23.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:12:30+02:00";21.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:12:40+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:12:50+02:00";21.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:13:00+02:00";21.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:13:10+02:00";22.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:13:20+02:00";23.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:13:30+02:00";21.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:13:40+02:00";21.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:13:50+02:00";20
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:14:00+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:14:10+02:00";21.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:14:20+02:00";23.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:14:30+02:00";21.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:14:40+02:00";20.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:14:50+02:00";21.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:15:00+02:00";22
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:15:10+02:00";21.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:15:20+02:00";23.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:15:30+02:00";22.299
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:15:40+02:00";20.901
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:15:50+02:00";22.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:16:00+02:00";21.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:16:10+02:00";21
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:16:20+02:00";24.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:16:30+02:00";21.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:16:40+02:00";21.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:16:50+02:00";20.897
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:17:00+02:00";20.302
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:17:10+02:00";21.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:17:20+02:00";23.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:17:30+02:00";21.999
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:17:40+02:00";22.401
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:17:50+02:00";21.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:18:00+02:00";19.899
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T14:18:10+02:00";null

==> perf_analysis/config5/ack0_1000ns/grafana_data_export-2.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:40:00+02:00";86,050.797
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:40:10+02:00";114,193.178
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:40:20+02:00";136,049.207
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:40:30+02:00";155,089.559
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:40:40+02:00";171,416.337
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:40:50+02:00";188,029.199
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:41:00+02:00";197,502.039
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:41:10+02:00";208,732.216
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:41:20+02:00";217,257.467
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:41:30+02:00";223,989.723
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:41:40+02:00";229,385.093
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:41:50+02:00";232,603.634
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:42:00+02:00";236,780.125
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:42:10+02:00";242,069.117
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:42:20+02:00";246,411.3
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:42:30+02:00";247,865.088
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:42:40+02:00";249,473.189
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:42:50+02:00";251,749.754
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:43:00+02:00";253,534.25
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:43:10+02:00";255,557.59
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:43:20+02:00";256,635.614
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:43:30+02:00";257,967.492
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:43:40+02:00";259,321.388
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:43:50+02:00";259,354.746
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:44:00+02:00";259,576.182
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:44:10+02:00";259,399.198
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:44:20+02:00";259,884.432
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:44:30+02:00";259,815.519
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:44:40+02:00";258,099.657
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:44:50+02:00";257,635.983
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:45:00+02:00";257,126.106
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:45:10+02:00";258,334.965
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:45:20+02:00";258,949.597
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:45:30+02:00";259,445.323
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:45:40+02:00";258,474.609
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:45:50+02:00";259,930.938
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:46:00+02:00";261,096.082
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:46:10+02:00";262,255.451
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:46:20+02:00";260,838.189
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:46:30+02:00";260,982.844
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:46:40+02:00";260,278.89
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:46:50+02:00";260,844.192
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:47:00+02:00";261,099.347
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:47:10+02:00";261,489.19
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:47:20+02:00";262,230.767
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:47:30+02:00";262,709.74
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:47:40+02:00";264,151.838
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:47:50+02:00";263,841.13
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:48:00+02:00";264,743.075
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:48:10+02:00";264,133.632
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:48:20+02:00";263,376.221
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:48:30+02:00";263,636.854
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:48:40+02:00";263,759.669
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:48:50+02:00";264,842.243
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:49:00+02:00";265,707.23
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:49:10+02:00";265,726.79
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:49:20+02:00";266,820.056
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:49:30+02:00";265,705.364
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:49:40+02:00";235,986.552
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:49:50+02:00";199,758.304
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:40:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:40:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:40:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:40:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:40:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:40:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:41:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:41:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:41:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:41:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:41:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:41:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:42:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:42:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:42:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:42:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:42:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:42:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:43:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:43:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:43:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:43:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:43:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:43:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:44:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:44:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:44:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:44:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:44:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:44:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:45:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:45:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:45:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:45:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:45:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:45:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:46:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:46:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:46:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:46:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:46:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:46:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:47:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:47:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:47:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:47:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:47:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:47:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:48:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:48:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:48:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:48:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:48:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:48:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:49:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:49:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:49:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:49:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:49:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:49:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:40:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:40:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:40:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:40:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:40:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:40:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:41:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:41:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:41:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:41:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:41:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:41:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:42:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:42:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:42:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:42:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:42:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:42:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:43:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:43:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:43:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:43:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:43:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:43:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:44:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:44:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:44:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:44:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:44:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:44:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:45:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:45:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:45:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:45:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:45:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:45:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:46:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:46:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:46:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:46:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:46:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:46:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:47:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:47:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:47:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:47:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:47:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:47:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:48:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:48:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:48:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:48:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:48:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:48:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:49:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:49:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:49:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:49:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:49:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:49:50+02:00";0

==> perf_analysis/config5/ack0_1000ns/grafana_data_export-3.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:40:10+02:00";24,673,521.562
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:40:20+02:00";29,427,316.204
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:40:30+02:00";33,580,597.345
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:40:40+02:00";37,141,704.991
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:40:50+02:00";40,757,303.799
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:41:00+02:00";42,827,811.476
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:41:10+02:00";45,273,479.766
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:41:20+02:00";47,133,168.813
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:41:30+02:00";48,602,148.228
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:41:40+02:00";49,780,257.712
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:41:50+02:00";50,485,811.414
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:42:00+02:00";51,397,634.532
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:42:10+02:00";52,546,907.097
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:42:20+02:00";53,489,754.604
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:42:30+02:00";53,809,086.666
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:42:40+02:00";54,160,789.404
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:42:50+02:00";54,656,037.631
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:43:00+02:00";55,045,894.833
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:43:10+02:00";55,485,058.387
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:43:20+02:00";55,722,553.623
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:43:30+02:00";56,013,020.263
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:43:40+02:00";56,306,575.962
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:43:50+02:00";56,314,356.328
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:44:00+02:00";56,364,440.939
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:44:10+02:00";56,327,750.257
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:44:20+02:00";56,433,906.539
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:44:30+02:00";56,419,727.642
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:44:40+02:00";56,044,975.424
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:44:50+02:00";55,944,173.171
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:45:00+02:00";55,834,295.963
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:45:10+02:00";56,095,634.468
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:45:20+02:00";56,229,099.628
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:45:30+02:00";56,337,898.763
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:45:40+02:00";56,129,180.138
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:45:50+02:00";56,443,243.155
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:46:00+02:00";56,705,790.592
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:46:10+02:00";56,995,095.949
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:46:20+02:00";56,720,870.649
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:46:30+02:00";56,780,938.548
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:46:40+02:00";56,651,067.661
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:46:50+02:00";56,792,469.454
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:47:00+02:00";56,862,420.51
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:47:10+02:00";56,960,192.04
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:47:20+02:00";57,132,562.978
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:47:30+02:00";57,248,239.845
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:47:40+02:00";57,568,070.677
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:47:50+02:00";57,509,755.995
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:48:00+02:00";57,711,471.327
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:48:10+02:00";57,584,766.552
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:48:20+02:00";57,425,937.739
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:48:30+02:00";57,486,204.83
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:48:40+02:00";57,517,025.153
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:48:50+02:00";57,754,691.588
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:49:00+02:00";57,945,913.156
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:49:10+02:00";57,952,886.74
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:49:20+02:00";58,189,961.9
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:49:30+02:00";57,950,486.415
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:49:40+02:00";51,469,049.769
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:49:50+02:00";43,567,610.027
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:50:00+02:00";40,084,136.264
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:40:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:40:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:40:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:40:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:40:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:41:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:41:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:41:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:41:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:41:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:41:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:42:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:42:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:42:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:42:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:42:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:42:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:43:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:43:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:43:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:43:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:43:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:43:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:44:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:44:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:44:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:44:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:44:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:44:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:45:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:45:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:45:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:45:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:45:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:45:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:46:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:46:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:46:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:46:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:46:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:46:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:47:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:47:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:47:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:47:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:47:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:47:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:48:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:48:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:48:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:48:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:48:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:48:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:49:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:49:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:49:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:49:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:49:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:49:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:50:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:40:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:40:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:40:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:40:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:40:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:41:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:41:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:41:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:41:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:41:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:41:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:42:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:42:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:42:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:42:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:42:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:42:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:43:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:43:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:43:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:43:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:43:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:43:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:44:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:44:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:44:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:44:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:44:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:44:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:45:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:45:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:45:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:45:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:45:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:45:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:46:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:46:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:46:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:46:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:46:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:46:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:47:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:47:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:47:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:47:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:47:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:47:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:48:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:48:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:48:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:48:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:48:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:48:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:49:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:49:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:49:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:49:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:49:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:49:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:50:00+02:00";null

==> perf_analysis/config5/ack0_1000ns/grafana_data_export-4.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:40:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:40:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:40:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:40:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:40:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:41:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:41:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:41:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:41:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:41:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:41:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:42:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:42:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:42:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:42:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:42:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:42:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:43:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:43:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:43:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:43:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:43:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:43:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:44:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:44:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:44:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:44:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:44:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:44:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:45:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:45:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:45:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:45:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:45:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:45:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:46:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:46:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:46:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:46:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:46:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:46:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:47:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:47:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:47:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:47:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:47:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:47:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:48:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:48:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:48:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:48:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:48:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:48:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:49:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:49:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:49:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:49:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:49:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:49:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T15:50:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:40:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:40:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:40:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:40:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:40:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:41:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:41:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:41:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:41:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:41:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:41:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:42:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:42:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:42:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:42:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:42:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:42:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:43:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:43:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:43:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:43:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:43:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:43:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:44:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:44:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:44:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:44:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:44:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:44:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:45:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:45:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:45:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:45:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:45:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:45:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:46:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:46:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:46:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:46:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:46:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:46:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:47:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:47:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:47:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:47:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:47:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:47:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:48:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:48:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:48:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:48:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:48:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:48:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:49:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:49:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:49:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:49:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:49:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:49:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T15:50:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:40:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:40:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:40:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:40:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:40:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:41:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:41:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:41:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:41:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:41:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:41:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:42:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:42:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:42:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:42:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:42:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:42:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:43:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:43:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:43:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:43:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:43:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:43:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:44:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:44:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:44:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:44:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:44:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:44:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:45:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:45:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:45:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:45:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:45:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:45:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:46:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:46:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:46:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:46:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:46:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:46:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:47:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:47:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:47:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:47:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:47:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:47:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:48:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:48:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:48:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:48:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:48:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:48:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:49:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:49:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:49:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:49:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:49:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:49:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T15:50:00+02:00";0

==> perf_analysis/config5/ack0_1000ns/grafana_data_export-5.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:40:20+02:00";14.387
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:40:30+02:00";14.169
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:40:40+02:00";14.028
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:40:50+02:00";13.94
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:41:00+02:00";13.934
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:41:10+02:00";13.925
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:41:20+02:00";13.922
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:41:30+02:00";13.919
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:41:40+02:00";13.92
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:41:50+02:00";13.921
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:42:00+02:00";13.92
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:42:10+02:00";13.921
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:42:20+02:00";13.922
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:42:30+02:00";13.922
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:42:40+02:00";13.923
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:42:50+02:00";13.923
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:43:00+02:00";13.922
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:43:10+02:00";13.923
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:43:20+02:00";13.923
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:43:30+02:00";13.923
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:43:40+02:00";13.923
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:43:50+02:00";13.923
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:44:00+02:00";13.923
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:44:10+02:00";13.924
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:44:20+02:00";13.923
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:44:30+02:00";13.923
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:44:40+02:00";13.93
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:44:50+02:00";13.929
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:45:00+02:00";13.928
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:45:10+02:00";13.929
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:45:20+02:00";13.931
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:45:30+02:00";13.93
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:45:40+02:00";13.93
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:45:50+02:00";13.932
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:46:00+02:00";13.93
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:46:10+02:00";13.931
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:46:20+02:00";13.927
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:46:30+02:00";13.927
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:46:40+02:00";13.929
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:46:50+02:00";13.928
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:47:00+02:00";13.926
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:47:10+02:00";13.932
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:47:20+02:00";13.932
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:47:30+02:00";13.935
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:47:40+02:00";13.933
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:47:50+02:00";13.934
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:48:00+02:00";13.933
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:48:10+02:00";13.936
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:48:20+02:00";13.936
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:48:30+02:00";13.935
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:48:40+02:00";13.936
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:48:50+02:00";13.937
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:49:00+02:00";13.937
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:49:10+02:00";13.94
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:49:20+02:00";13.939
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:49:30+02:00";13.938
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:49:40+02:00";6.02
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:49:50+02:00";6.02
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:50:00+02:00";6.02
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:50:10+02:00";6.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:40:20+02:00";3.555
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:40:30+02:00";3.561
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:40:40+02:00";3.567
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:40:50+02:00";3.573
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:41:00+02:00";3.578
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:41:10+02:00";3.584
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:41:20+02:00";3.589
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:41:30+02:00";3.594
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:41:40+02:00";3.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:41:50+02:00";3.607
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:42:00+02:00";3.612
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:42:10+02:00";3.619
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:42:20+02:00";3.625
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:42:30+02:00";3.63
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:42:40+02:00";3.636
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:42:50+02:00";3.642
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:43:00+02:00";3.647
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:43:10+02:00";3.652
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:43:20+02:00";3.658
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:43:30+02:00";3.663
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:43:40+02:00";3.67
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:43:50+02:00";3.676
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:44:00+02:00";3.682
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:44:10+02:00";3.687
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:44:20+02:00";3.693
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:44:30+02:00";3.698
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:44:40+02:00";3.705
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:44:50+02:00";3.71
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:45:00+02:00";3.715
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:45:10+02:00";3.722
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:45:20+02:00";3.727
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:45:30+02:00";3.733
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:45:40+02:00";3.739
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:45:50+02:00";3.745
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:46:00+02:00";3.749
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:46:10+02:00";3.755
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:46:20+02:00";3.761
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:46:30+02:00";3.766
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:46:40+02:00";3.772
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:46:50+02:00";3.778
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:47:00+02:00";3.783
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:47:10+02:00";3.789
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:47:20+02:00";3.795
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:47:30+02:00";3.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:47:40+02:00";3.806
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:47:50+02:00";3.812
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:48:00+02:00";3.818
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:48:10+02:00";3.823
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:48:20+02:00";3.829
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:48:30+02:00";3.834
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:48:40+02:00";3.841
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:48:50+02:00";3.846
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:49:00+02:00";3.852
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:49:10+02:00";3.857
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:49:20+02:00";3.862
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:49:30+02:00";3.868
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:49:40+02:00";3.874
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:49:50+02:00";3.88
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:50:00+02:00";3.886
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T15:50:10+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:40:20+02:00";2.89
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:40:30+02:00";2.89
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:40:40+02:00";2.89
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:40:50+02:00";2.889
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:41:00+02:00";2.889
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:41:10+02:00";2.889
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:41:20+02:00";2.889
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:41:30+02:00";2.889
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:41:40+02:00";2.889
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:41:50+02:00";2.89
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:42:00+02:00";2.889
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:42:10+02:00";2.889
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:42:20+02:00";2.889
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:42:30+02:00";2.891
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:42:40+02:00";2.893
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:42:50+02:00";2.898
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:43:00+02:00";2.907
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:43:10+02:00";2.908
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:43:20+02:00";2.908
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:43:30+02:00";2.908
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:43:40+02:00";2.908
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:43:50+02:00";2.908
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:44:00+02:00";2.908
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:44:10+02:00";2.909
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:44:20+02:00";2.909
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:44:30+02:00";2.909
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:44:40+02:00";2.909
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:44:50+02:00";2.908
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:45:00+02:00";2.908
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:45:10+02:00";2.908
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:45:20+02:00";2.908
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:45:30+02:00";2.908
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:45:40+02:00";2.908
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:45:50+02:00";2.908
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:46:00+02:00";2.908
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:46:10+02:00";2.908
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:46:20+02:00";2.908
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:46:30+02:00";2.908
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:46:40+02:00";2.908
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:46:50+02:00";2.908
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:47:00+02:00";2.908
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:47:10+02:00";2.907
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:47:20+02:00";2.908
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:47:30+02:00";2.908
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:47:40+02:00";2.908
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:47:50+02:00";2.908
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:48:00+02:00";2.909
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:48:10+02:00";2.908
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:48:20+02:00";2.909
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:48:30+02:00";2.909
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:48:40+02:00";2.909
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:48:50+02:00";2.909
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:49:00+02:00";2.909
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:49:10+02:00";2.939
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:49:20+02:00";2.911
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:49:30+02:00";2.913
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:49:40+02:00";2.914
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:49:50+02:00";2.915
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:50:00+02:00";2.921
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T15:50:10+02:00";null

==> perf_analysis/config5/ack0_1000ns/grafana_data_export-6.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:40:20+02:00";1.52
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:40:30+02:00";1.36
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:40:40+02:00";1.54
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:40:50+02:00";1.53
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:41:00+02:00";1.51
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:41:10+02:00";1.59
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:41:20+02:00";1.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:41:30+02:00";1.51
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:41:40+02:00";1.42
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:41:50+02:00";1.28
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:42:00+02:00";1.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:42:10+02:00";1.49
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:42:20+02:00";1.72
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:42:30+02:00";1.84
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:42:40+02:00";2.02
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:42:50+02:00";1.78
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:43:00+02:00";1.51
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:43:10+02:00";1.66
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:43:20+02:00";1.56
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:43:30+02:00";1.56
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:43:40+02:00";1.88
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:43:50+02:00";2.28
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:44:00+02:00";2.16
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:44:10+02:00";2.13
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:44:20+02:00";1.96
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:44:30+02:00";1.74
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:44:40+02:00";1.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:44:50+02:00";1.59
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:45:00+02:00";1.66
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:45:10+02:00";1.71
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:45:20+02:00";1.91
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:45:30+02:00";1.93
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:45:40+02:00";1.86
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:45:50+02:00";1.96
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:46:00+02:00";1.73
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:46:10+02:00";1.62
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:46:20+02:00";1.83
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:46:30+02:00";1.63
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:46:40+02:00";1.75
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:46:50+02:00";1.63
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:47:00+02:00";1.69
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:47:10+02:00";2.04
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:47:20+02:00";1.88
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:47:30+02:00";1.89
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:47:40+02:00";1.68
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:47:50+02:00";1.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:48:00+02:00";1.99
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:48:10+02:00";1.91
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:48:20+02:00";1.92
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:48:30+02:00";1.86
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:48:40+02:00";1.87
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:48:50+02:00";1.88
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:49:00+02:00";1.83
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:49:10+02:00";1.77
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:49:20+02:00";1.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:49:30+02:00";1.67
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:49:40+02:00";1.41
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:49:50+02:00";1.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:50:00+02:00";1.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:50:10+02:00";0.86
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:40:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:40:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:40:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:40:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:41:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:41:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:41:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:41:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:41:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:41:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:42:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:42:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:42:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:42:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:42:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:42:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:43:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:43:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:43:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:43:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:43:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:43:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:44:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:44:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:44:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:44:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:44:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:44:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:45:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:45:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:45:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:45:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:45:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:45:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:46:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:46:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:46:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:46:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:46:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:46:50+02:00";0.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:47:00+02:00";0.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:47:10+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:47:20+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:47:30+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:47:40+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:47:50+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:48:00+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:48:10+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:48:20+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:48:30+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:48:40+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:48:50+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:49:00+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:49:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:49:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:49:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:49:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:49:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:50:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T15:50:10+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:40:20+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:40:30+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:40:40+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:40:50+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:41:00+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:41:10+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:41:20+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:41:30+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:41:40+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:41:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:42:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:42:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:42:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:42:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:42:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:42:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:43:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:43:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:43:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:43:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:43:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:43:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:44:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:44:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:44:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:44:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:44:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:44:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:45:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:45:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:45:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:45:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:45:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:45:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:46:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:46:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:46:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:46:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:46:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:46:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:47:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:47:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:47:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:47:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:47:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:47:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:48:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:48:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:48:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:48:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:48:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:48:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:49:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:49:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:49:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:49:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:49:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:49:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:50:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T15:50:10+02:00";null

==> perf_analysis/config5/ack0_1000ns/grafana_data_export-7.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:40:20+02:00";31.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:40:30+02:00";37.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:40:40+02:00";38.196
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:40:50+02:00";37.901
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:41:00+02:00";35.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:41:10+02:00";43.75
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:41:20+02:00";31.237
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:41:30+02:00";33.86
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:41:40+02:00";36.843
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:41:50+02:00";42.048
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:42:00+02:00";34.641
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:42:10+02:00";34.472
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:42:20+02:00";39.734
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:42:30+02:00";38.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:42:40+02:00";34.801
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:42:50+02:00";50.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:43:00+02:00";36.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:43:10+02:00";33.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:43:20+02:00";36.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:43:30+02:00";36.854
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:43:40+02:00";33.242
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:43:50+02:00";45.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:44:00+02:00";41.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:44:10+02:00";38.45
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:44:20+02:00";35.447
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:44:30+02:00";38.399
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:44:40+02:00";37.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:44:50+02:00";41.698
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:45:00+02:00";38.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:45:10+02:00";41.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:45:20+02:00";34.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:45:30+02:00";34.699
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:45:40+02:00";32.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:45:50+02:00";42.698
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:46:00+02:00";44.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:46:10+02:00";35.201
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:46:20+02:00";31.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:46:30+02:00";38.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:46:40+02:00";38
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:46:50+02:00";33.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:47:00+02:00";40.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:47:10+02:00";39.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:47:20+02:00";39.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:47:30+02:00";38.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:47:40+02:00";32.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:47:50+02:00";32.301
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:48:00+02:00";41.392
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:48:10+02:00";39.303
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:48:20+02:00";38.403
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:48:30+02:00";37.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:48:40+02:00";34.197
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:48:50+02:00";34.202
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:49:00+02:00";52.201
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:49:10+02:00";38.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:49:20+02:00";37.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:49:30+02:00";40.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:49:40+02:00";34.999
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:49:50+02:00";31.901
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:50:00+02:00";40.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:50:10+02:00";36.101
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:40:20+02:00";31.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:40:30+02:00";34
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:40:40+02:00";39.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:40:50+02:00";31.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:41:00+02:00";35.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:41:10+02:00";38.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:41:20+02:00";33.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:41:30+02:00";34.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:41:40+02:00";43.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:41:50+02:00";34.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:42:00+02:00";33.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:42:10+02:00";33.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:42:20+02:00";42.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:42:30+02:00";34.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:42:40+02:00";38
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:42:50+02:00";47.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:43:00+02:00";31
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:43:10+02:00";32
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:43:20+02:00";39.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:43:30+02:00";31.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:43:40+02:00";32.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:43:50+02:00";43.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:44:00+02:00";40.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:44:10+02:00";32.299
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:44:20+02:00";40.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:44:30+02:00";36.401
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:44:40+02:00";33.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:44:50+02:00";42.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:45:00+02:00";35
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:45:10+02:00";42.799
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:45:20+02:00";31.501
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:45:30+02:00";32.799
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:45:40+02:00";35.101
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:45:50+02:00";46.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:46:00+02:00";37.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:46:10+02:00";34
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:46:20+02:00";32.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:46:30+02:00";38.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:46:40+02:00";34
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:46:50+02:00";38
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:47:00+02:00";36.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:47:10+02:00";37.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:47:20+02:00";42.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:47:30+02:00";35.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:47:40+02:00";32.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:47:50+02:00";34.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:48:00+02:00";39.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:48:10+02:00";38.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:48:20+02:00";39.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:48:30+02:00";32.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:48:40+02:00";30.498
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:48:50+02:00";39.102
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:49:00+02:00";47.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:49:10+02:00";38.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:49:20+02:00";38
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:49:30+02:00";38
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:49:40+02:00";30.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:49:50+02:00";32.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:50:00+02:00";38.399
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T15:50:10+02:00";36.501
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:40:20+02:00";30.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:40:30+02:00";34.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:40:40+02:00";37.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:40:50+02:00";30.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:41:00+02:00";36.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:41:10+02:00";37.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:41:20+02:00";32.399
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:41:30+02:00";33.701
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:41:40+02:00";43.399
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:41:50+02:00";31
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:42:00+02:00";29.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:42:10+02:00";34.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:42:20+02:00";41.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:42:30+02:00";32
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:42:40+02:00";40.699
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:42:50+02:00";45.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:43:00+02:00";31.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:43:10+02:00";32.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:43:20+02:00";38.702
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:43:30+02:00";32.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:43:40+02:00";32.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:43:50+02:00";41.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:44:00+02:00";40.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:44:10+02:00";33.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:44:20+02:00";40.199
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:44:30+02:00";37.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:44:40+02:00";33.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:44:50+02:00";43.799
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:45:00+02:00";33.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:45:10+02:00";44.399
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:45:20+02:00";29.601
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:45:30+02:00";31.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:45:40+02:00";34.301
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:45:50+02:00";45.399
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:46:00+02:00";36.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:46:10+02:00";33.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:46:20+02:00";30.501
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:46:30+02:00";37.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:46:40+02:00";32.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:46:50+02:00";36.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:47:00+02:00";35.399
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:47:10+02:00";37.301
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:47:20+02:00";40.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:47:30+02:00";35.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:47:40+02:00";30.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:47:50+02:00";36.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:48:00+02:00";34.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:48:10+02:00";38.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:48:20+02:00";39.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:48:30+02:00";31.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:48:40+02:00";31.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:48:50+02:00";39.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:49:00+02:00";43.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:49:10+02:00";37.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:49:20+02:00";38.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:49:30+02:00";36.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:49:40+02:00";30.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:49:50+02:00";31.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:50:00+02:00";37.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T15:50:10+02:00";37.3

==> perf_analysis/config5/ack0_1000ns/grafana_data_export-8.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:40:30+02:00";25.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:40:40+02:00";24.097
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:40:50+02:00";24.801
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:41:00+02:00";23.801
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:41:10+02:00";27.169
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:41:20+02:00";22.427
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:41:30+02:00";23.872
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:41:40+02:00";22.226
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:41:50+02:00";24.37
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:42:00+02:00";25.029
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:42:10+02:00";26.279
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:42:20+02:00";24.521
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:42:30+02:00";24.499
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:42:40+02:00";23.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:42:50+02:00";23.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:43:00+02:00";23.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:43:10+02:00";25.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:43:20+02:00";23.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:43:30+02:00";23.571
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:43:40+02:00";24.03
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:43:50+02:00";24.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:44:00+02:00";24.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:44:10+02:00";27.164
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:44:20+02:00";22.429
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:44:30+02:00";23.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:44:40+02:00";23.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:44:50+02:00";24.499
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:45:00+02:00";23
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:45:10+02:00";26
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:45:20+02:00";23.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:45:30+02:00";24.299
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:45:40+02:00";23.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:45:50+02:00";22.699
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:46:00+02:00";24.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:46:10+02:00";25.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:46:20+02:00";23.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:46:30+02:00";24
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:46:40+02:00";24.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:46:50+02:00";23.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:47:00+02:00";23.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:47:10+02:00";25.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:47:20+02:00";24.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:47:30+02:00";23.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:47:40+02:00";23.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:47:50+02:00";23.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:48:00+02:00";23.895
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:48:10+02:00";26.402
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:48:20+02:00";23.102
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:48:30+02:00";24.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:48:40+02:00";25.598
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:48:50+02:00";24.801
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:49:00+02:00";22.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:49:10+02:00";25.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:49:20+02:00";23.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:49:30+02:00";24.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:49:40+02:00";25.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:49:50+02:00";22.901
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:50:00+02:00";24.199
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:50:10+02:00";25.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:50:20+02:00";22.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:40:30+02:00";23.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:40:40+02:00";24.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:40:50+02:00";24.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:41:00+02:00";23.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:41:10+02:00";27.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:41:20+02:00";25.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:41:30+02:00";26
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:41:40+02:00";25
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:41:50+02:00";25.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:42:00+02:00";25.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:42:10+02:00";27
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:42:20+02:00";25.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:42:30+02:00";25.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:42:40+02:00";23.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:42:50+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:43:00+02:00";23.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:43:10+02:00";26.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:43:20+02:00";24.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:43:30+02:00";23.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:43:40+02:00";23.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:43:50+02:00";24.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:44:00+02:00";23.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:44:10+02:00";26.199
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:44:20+02:00";25.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:44:30+02:00";24.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:44:40+02:00";23.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:44:50+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:45:00+02:00";24.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:45:10+02:00";26.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:45:20+02:00";23.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:45:30+02:00";24.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:45:40+02:00";25.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:45:50+02:00";24.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:46:00+02:00";25.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:46:10+02:00";27.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:46:20+02:00";25
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:46:30+02:00";24.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:46:40+02:00";24.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:46:50+02:00";24.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:47:00+02:00";25.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:47:10+02:00";26.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:47:20+02:00";24.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:47:30+02:00";26.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:47:40+02:00";25.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:47:50+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:48:00+02:00";26.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:48:10+02:00";27.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:48:20+02:00";24.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:48:30+02:00";24.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:48:40+02:00";24.098
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:48:50+02:00";24.802
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:49:00+02:00";25
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:49:10+02:00";26.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:49:20+02:00";24.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:49:30+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:49:40+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:49:50+02:00";24.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:50:00+02:00";23.899
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:50:10+02:00";26.301
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T15:50:20+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:40:30+02:00";20.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:40:40+02:00";21.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:40:50+02:00";21.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:41:00+02:00";21
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:41:10+02:00";23.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:41:20+02:00";22.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:41:30+02:00";22.001
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:41:40+02:00";21.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:41:50+02:00";21.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:42:00+02:00";20.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:42:10+02:00";24.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:42:20+02:00";22
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:42:30+02:00";20.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:42:40+02:00";21.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:42:50+02:00";21.799
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:43:00+02:00";21.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:43:10+02:00";24
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:43:20+02:00";21.001
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:43:30+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:43:40+02:00";21.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:43:50+02:00";20
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:44:00+02:00";21.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:44:10+02:00";24.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:44:20+02:00";21.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:44:30+02:00";22.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:44:40+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:44:50+02:00";22.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:45:00+02:00";21.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:45:10+02:00";23.999
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:45:20+02:00";19.901
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:45:30+02:00";20.799
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:45:40+02:00";22.101
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:45:50+02:00";21.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:46:00+02:00";21.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:46:10+02:00";24.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:46:20+02:00";20.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:46:30+02:00";20.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:46:40+02:00";20.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:46:50+02:00";20.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:47:00+02:00";21.399
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:47:10+02:00";22.601
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:47:20+02:00";21.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:47:30+02:00";24.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:47:40+02:00";20.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:47:50+02:00";21.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:48:00+02:00";21.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:48:10+02:00";23.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:48:20+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:48:30+02:00";21.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:48:40+02:00";22.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:48:50+02:00";20.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:49:00+02:00";20.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:49:10+02:00";23.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:49:20+02:00";22
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:49:30+02:00";21
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:49:40+02:00";22
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:49:50+02:00";21.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:50:00+02:00";20.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:50:10+02:00";23.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T15:50:20+02:00";null

==> perf_analysis/config5/ack1_1000ns/grafana_data_export-2.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:59:50+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:00:00+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:00:10+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:00:20+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:00:30+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:00:40+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:00:50+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:01:00+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:01:10+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:01:20+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:01:30+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:01:40+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:01:50+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:02:00+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:02:10+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:02:20+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:02:30+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:02:40+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:02:50+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:03:00+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:03:10+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:03:20+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:03:30+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:03:40+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:03:50+02:00";42,197.944
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:04:00+02:00";113,164.728
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:04:10+02:00";179,509.739
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:04:20+02:00";239,449.117
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:04:30+02:00";285,628.113
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:04:40+02:00";326,330.618
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:04:50+02:00";362,078.845
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:05:00+02:00";393,824.251
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:05:10+02:00";399,996.922
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:05:20+02:00";417,015.106
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:05:30+02:00";417,504.138
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:05:40+02:00";365,183.176
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:05:50+02:00";334,996.873
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:06:00+02:00";331,305.467
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:06:10+02:00";325,729.308
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:06:20+02:00";309,301.425
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:06:30+02:00";315,876.507
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:06:40+02:00";316,644.22
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:06:50+02:00";314,461.249
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:07:00+02:00";294,580.311
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:07:10+02:00";290,966.332
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:07:20+02:00";304,147.361
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:07:30+02:00";297,766.256
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:07:40+02:00";299,728.595
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:07:50+02:00";284,822.217
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:08:00+02:00";281,366.303
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:08:10+02:00";279,102.619
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:08:20+02:00";236,255.266
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:08:30+02:00";199,985.765
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:08:40+02:00";169,284.296
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:08:50+02:00";183,165.371
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:09:00+02:00";237,198.226
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:09:10+02:00";287,940.772
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:09:20+02:00";321,300.298
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:09:30+02:00";333,360.204
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:09:40+02:00";301,689.979
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:09:50+02:00";289,819.881
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:10:00+02:00";275,791.322
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:10:10+02:00";271,411.228
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:10:20+02:00";276,220.794
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:10:30+02:00";287,256.11
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:10:40+02:00";245,723.328
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:10:50+02:00";208,000.306
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:11:00+02:00";176,068.458
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:11:10+02:00";149,038.732
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:11:20+02:00";126,158.563
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:11:30+02:00";106,790.918
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:11:40+02:00";90,396.56
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:11:50+02:00";124,300.578
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:12:00+02:00";176,259.261
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:12:10+02:00";228,405.386
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:12:20+02:00";276,850.431
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:12:30+02:00";304,156.225
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:12:40+02:00";285,829.723
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:12:50+02:00";320,800.706
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:13:00+02:00";358,344.948
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:13:10+02:00";389,356.696
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:13:20+02:00";408,651.145
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:13:30+02:00";426,932.824
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:13:40+02:00";445,035.22
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:13:50+02:00";382,740.422
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:14:00+02:00";323,982.772
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:14:10+02:00";274,245.496
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:14:20+02:00";232,143.801
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:14:30+02:00";196,505.485
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:14:40+02:00";180,793.774
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:59:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:00:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:00:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:00:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:00:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:00:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:00:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:01:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:01:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:01:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:01:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:01:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:01:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:02:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:02:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:02:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:02:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:02:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:02:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:03:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:03:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:03:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:03:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:03:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:03:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:04:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:04:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:04:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:04:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:04:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:04:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:05:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:05:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:05:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:05:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:05:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:05:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:06:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:06:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:06:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:06:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:06:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:06:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:07:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:07:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:07:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:07:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:07:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:07:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:08:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:08:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:08:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:08:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:08:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:08:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:09:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:09:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:09:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:09:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:09:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:09:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:10:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:10:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:10:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:10:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:10:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:10:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:11:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:11:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:11:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:11:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:11:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:11:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:12:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:12:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:12:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:12:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:12:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:12:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:13:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:13:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:13:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:13:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:13:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:13:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:14:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:14:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:14:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:14:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:14:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T15:59:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:00:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:00:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:00:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:00:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:00:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:00:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:01:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:01:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:01:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:01:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:01:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:01:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:02:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:02:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:02:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:02:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:02:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:02:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:03:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:03:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:03:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:03:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:03:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:03:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:04:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:04:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:04:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:04:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:04:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:04:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:05:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:05:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:05:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:05:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:05:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:05:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:06:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:06:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:06:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:06:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:06:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:06:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:07:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:07:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:07:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:07:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:07:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:07:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:08:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:08:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:08:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:08:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:08:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:08:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:09:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:09:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:09:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:09:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:09:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:09:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:10:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:10:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:10:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:10:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:10:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:10:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:11:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:11:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:11:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:11:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:11:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:11:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:12:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:12:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:12:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:12:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:12:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:12:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:13:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:13:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:13:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:13:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:13:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:13:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:14:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:14:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:14:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:14:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:14:40+02:00";null

==> perf_analysis/config5/ack1_1000ns/grafana_data_export-3.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T15:59:50+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:00:00+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:00:10+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:00:20+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:00:30+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:00:40+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:00:50+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:01:00+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:01:10+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:01:20+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:01:30+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:01:40+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:01:50+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:02:00+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:02:10+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:02:20+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:02:30+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:02:40+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:02:50+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:03:00+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:03:10+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:03:20+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:03:30+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:03:40+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:03:50+02:00";9,068,308.024
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:04:00+02:00";24,347,215.692
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:04:10+02:00";38,679,963.889
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:04:20+02:00";51,663,469.428
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:04:30+02:00";61,667,201.451
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:04:40+02:00";70,484,314.247
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:04:50+02:00";78,227,807.576
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:05:00+02:00";85,103,522.346
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:05:10+02:00";86,447,019.941
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:05:20+02:00";90,135,599.37
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:05:30+02:00";90,247,612.221
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:05:40+02:00";78,939,499.534
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:05:50+02:00";72,415,951.159
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:06:00+02:00";71,622,219.444
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:06:10+02:00";70,419,742.273
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:06:20+02:00";66,870,926.207
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:06:30+02:00";68,294,502.398
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:06:40+02:00";68,462,538.343
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:06:50+02:00";67,991,601.44
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:07:00+02:00";63,693,914.915
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:07:10+02:00";62,914,227.258
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:07:20+02:00";65,765,238.518
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:07:30+02:00";64,386,286.506
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:07:40+02:00";64,811,373.63
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:07:50+02:00";61,588,582.572
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:08:00+02:00";60,842,268.218
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:08:10+02:00";60,352,626.45
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:08:20+02:00";51,087,395.339
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:08:30+02:00";43,244,546.527
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:08:40+02:00";36,605,718.336
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:08:50+02:00";39,608,227.634
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:09:00+02:00";51,361,919.898
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:09:10+02:00";62,411,510.754
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:09:20+02:00";69,680,126.073
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:09:30+02:00";72,318,727.216
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:09:40+02:00";65,454,237.666
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:09:50+02:00";62,888,885.207
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:10:00+02:00";59,853,038.095
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:10:10+02:00";58,910,591.98
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:10:20+02:00";59,963,554.287
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:10:30+02:00";62,368,282.317
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:10:40+02:00";53,350,667.198
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:10:50+02:00";45,160,364.794
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:11:00+02:00";38,227,423.487
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:11:10+02:00";32,358,815.371
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:11:20+02:00";27,391,145.851
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:11:30+02:00";23,186,104.387
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:11:40+02:00";19,626,613.635
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:11:50+02:00";26,994,509.18
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:12:00+02:00";38,283,801.819
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:12:10+02:00";49,613,677.815
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:12:20+02:00";60,139,297.461
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:12:30+02:00";66,071,952.814
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:12:40+02:00";62,091,390.938
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:12:50+02:00";69,690,043.434
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:13:00+02:00";77,846,450.048
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:13:10+02:00";84,584,149.606
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:13:20+02:00";88,776,825.945
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:13:30+02:00";92,748,972.996
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:13:40+02:00";96,681,306.262
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:13:50+02:00";83,148,160.184
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:14:00+02:00";70,383,398.054
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:14:10+02:00";59,578,260.189
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:14:20+02:00";50,431,908.45
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:14:30+02:00";42,689,688.855
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:14:40+02:00";36,136,041.457
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T15:59:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:00:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:00:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:00:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:00:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:00:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:00:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:01:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:01:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:01:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:01:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:01:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:01:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:02:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:02:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:02:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:02:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:02:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:02:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:03:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:03:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:03:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:03:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:03:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:03:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:04:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:04:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:04:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:04:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:04:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:04:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:05:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:05:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:05:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:05:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:05:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:05:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:06:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:06:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:06:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:06:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:06:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:06:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:07:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:07:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:07:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:07:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:07:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:07:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:08:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:08:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:08:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:08:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:08:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:08:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:09:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:09:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:09:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:09:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:09:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:09:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:10:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:10:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:10:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:10:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:10:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:10:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:11:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:11:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:11:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:11:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:11:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:11:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:12:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:12:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:12:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:12:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:12:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:12:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:13:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:13:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:13:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:13:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:13:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:13:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:14:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:14:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:14:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:14:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:14:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T15:59:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:00:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:00:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:00:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:00:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:00:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:00:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:01:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:01:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:01:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:01:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:01:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:01:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:02:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:02:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:02:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:02:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:02:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:02:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:03:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:03:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:03:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:03:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:03:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:03:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:04:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:04:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:04:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:04:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:04:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:04:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:05:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:05:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:05:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:05:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:05:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:05:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:06:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:06:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:06:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:06:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:06:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:06:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:07:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:07:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:07:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:07:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:07:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:07:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:08:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:08:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:08:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:08:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:08:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:08:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:09:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:09:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:09:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:09:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:09:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:09:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:10:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:10:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:10:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:10:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:10:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:10:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:11:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:11:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:11:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:11:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:11:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:11:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:12:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:12:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:12:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:12:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:12:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:12:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:13:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:13:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:13:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:13:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:13:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:13:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:14:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:14:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:14:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:14:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:14:40+02:00";0

==> perf_analysis/config5/ack1_1000ns/grafana_data_export-4.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:00:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:00:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:00:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:00:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:00:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:00:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:01:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:01:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:01:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:01:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:01:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:01:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:02:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:02:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:02:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:02:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:02:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:02:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:03:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:03:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:03:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:03:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:03:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:03:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:04:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:04:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:04:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:04:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:04:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:04:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:05:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:05:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:05:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:05:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:05:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:05:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:06:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:06:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:06:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:06:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:06:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:06:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:07:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:07:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:07:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:07:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:07:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:07:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:08:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:08:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:08:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:08:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:08:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:08:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:09:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:09:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:09:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:09:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:09:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:09:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:10:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:10:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:10:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:10:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:10:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:10:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:11:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:11:10+02:00";3
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:11:20+02:00";3
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:11:30+02:00";3
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:11:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:11:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:12:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:12:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:12:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:12:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:12:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:12:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:13:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:13:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:13:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:13:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:13:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:13:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:14:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:14:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:14:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:14:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:14:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:14:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:00:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:00:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:00:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:00:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:00:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:00:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:01:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:01:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:01:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:01:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:01:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:01:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:02:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:02:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:02:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:02:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:02:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:02:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:03:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:03:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:03:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:03:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:03:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:03:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:04:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:04:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:04:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:04:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:04:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:04:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:05:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:05:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:05:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:05:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:05:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:05:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:06:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:06:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:06:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:06:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:06:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:06:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:07:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:07:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:07:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:07:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:07:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:07:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:08:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:08:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:08:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:08:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:08:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:08:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:09:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:09:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:09:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:09:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:09:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:09:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:10:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:10:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:10:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:10:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:10:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:10:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:11:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:11:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:11:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:11:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:11:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:11:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:12:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:12:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:12:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:12:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:12:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:12:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:13:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:13:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:13:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:13:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:13:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:13:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:14:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:14:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:14:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:14:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:14:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:14:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:00:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:00:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:00:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:00:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:00:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:00:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:01:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:01:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:01:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:01:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:01:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:01:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:02:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:02:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:02:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:02:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:02:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:02:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:03:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:03:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:03:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:03:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:03:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:03:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:04:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:04:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:04:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:04:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:04:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:04:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:05:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:05:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:05:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:05:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:05:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:05:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:06:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:06:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:06:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:06:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:06:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:06:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:07:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:07:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:07:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:07:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:07:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:07:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:08:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:08:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:08:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:08:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:08:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:08:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:09:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:09:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:09:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:09:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:09:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:09:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:10:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:10:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:10:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:10:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:10:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:10:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:11:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:11:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:11:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:11:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:11:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:11:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:12:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:12:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:12:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:12:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:12:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:12:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:13:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:13:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:13:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:13:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:13:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:13:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:14:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:14:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:14:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:14:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:14:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:14:50+02:00";0

==> perf_analysis/config5/ack1_1000ns/grafana_data_export-5.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:00:00+02:00";4.168
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:00:10+02:00";4.169
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:00:20+02:00";4.18
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:00:30+02:00";4.181
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:00:40+02:00";4.239
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:00:50+02:00";4.238
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:01:00+02:00";4.207
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:01:10+02:00";4.207
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:01:20+02:00";4.207
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:01:30+02:00";4.207
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:01:40+02:00";4.209
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:01:50+02:00";4.209
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:02:00+02:00";4.208
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:02:10+02:00";4.21
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:02:20+02:00";4.21
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:02:30+02:00";4.21
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:02:40+02:00";4.209
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:02:50+02:00";4.21
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:03:00+02:00";4.213
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:03:10+02:00";4.371
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:03:20+02:00";5.421
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:03:30+02:00";7.468
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:03:40+02:00";4.576
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:03:50+02:00";13.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:04:00+02:00";14.879
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:04:10+02:00";14.388
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:04:20+02:00";13.949
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:04:30+02:00";13.87
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:04:40+02:00";13.836
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:04:50+02:00";13.82
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:05:00+02:00";13.818
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:05:10+02:00";13.926
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:05:20+02:00";13.696
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:05:30+02:00";13.607
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:05:40+02:00";13.608
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:05:50+02:00";13.646
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:06:00+02:00";13.612
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:06:10+02:00";13.539
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:06:20+02:00";13.471
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:06:30+02:00";13.399
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:06:40+02:00";13.392
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:06:50+02:00";13.354
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:07:00+02:00";13.366
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:07:10+02:00";13.298
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:07:20+02:00";13.247
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:07:30+02:00";13.241
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:07:40+02:00";13.235
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:07:50+02:00";13.234
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:08:00+02:00";13.153
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:08:10+02:00";13.137
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:08:20+02:00";13.137
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:08:30+02:00";13.138
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:08:40+02:00";13.138
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:08:50+02:00";13.173
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:09:00+02:00";13.007
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:09:10+02:00";12.966
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:09:20+02:00";12.959
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:09:30+02:00";12.986
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:09:40+02:00";12.99
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:09:50+02:00";12.954
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:10:00+02:00";12.914
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:10:10+02:00";12.838
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:10:20+02:00";12.781
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:10:30+02:00";12.764
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:10:40+02:00";12.765
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:10:50+02:00";12.764
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:11:00+02:00";12.764
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:11:10+02:00";12.764
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:11:20+02:00";12.764
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:11:30+02:00";12.764
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:11:40+02:00";12.765
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:11:50+02:00";12.774
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:12:00+02:00";12.738
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:12:10+02:00";12.726
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:12:20+02:00";12.721
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:12:30+02:00";12.572
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:12:40+02:00";12.545
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:12:50+02:00";12.34
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:13:00+02:00";12.264
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:13:10+02:00";12.253
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:13:20+02:00";12.255
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:13:30+02:00";12.27
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:13:40+02:00";12.278
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:13:50+02:00";6.072
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:14:00+02:00";6.073
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:14:10+02:00";6.072
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:14:20+02:00";6.072
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:14:30+02:00";6.072
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:14:40+02:00";6.073
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:14:50+02:00";6.073
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:00:00+02:00";3.043
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:00:10+02:00";3.045
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:00:20+02:00";3.062
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:00:30+02:00";3.062
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:00:40+02:00";3.062
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:00:50+02:00";3.062
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:01:00+02:00";3.062
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:01:10+02:00";3.104
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:01:20+02:00";3.065
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:01:30+02:00";3.065
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:01:40+02:00";3.065
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:01:50+02:00";3.067
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:02:00+02:00";3.067
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:02:10+02:00";3.067
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:02:20+02:00";3.067
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:02:30+02:00";3.067
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:02:40+02:00";3.085
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:02:50+02:00";3.069
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:03:00+02:00";3.069
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:03:10+02:00";3.069
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:03:20+02:00";3.069
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:03:30+02:00";3.069
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:03:40+02:00";3.073
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:03:50+02:00";3.073
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:04:00+02:00";3.073
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:04:10+02:00";3.073
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:04:20+02:00";3.073
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:04:30+02:00";3.106
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:04:40+02:00";3.105
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:04:50+02:00";3.106
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:05:00+02:00";3.105
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:05:10+02:00";3.106
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:05:20+02:00";3.106
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:05:30+02:00";3.106
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:05:40+02:00";3.106
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:05:50+02:00";3.106
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:06:00+02:00";3.106
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:06:10+02:00";3.113
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:06:20+02:00";3.113
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:06:30+02:00";3.113
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:06:40+02:00";3.113
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:06:50+02:00";3.113
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:07:00+02:00";3.113
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:07:10+02:00";3.113
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:07:20+02:00";3.113
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:07:30+02:00";3.113
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:07:40+02:00";3.113
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:07:50+02:00";3.113
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:08:00+02:00";3.113
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:08:10+02:00";3.114
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:08:20+02:00";3.114
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:08:30+02:00";3.114
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:08:40+02:00";3.114
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:08:50+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:09:00+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:09:10+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:09:20+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:09:30+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:09:40+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:09:50+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:10:00+02:00";3.116
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:10:10+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:10:20+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:10:30+02:00";3.116
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:10:40+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:10:50+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:11:00+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:11:10+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:11:20+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:11:30+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:11:40+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:11:50+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:12:00+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:12:10+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:12:20+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:12:30+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:12:40+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:12:50+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:13:00+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:13:10+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:13:20+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:13:30+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:13:40+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:13:50+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:14:00+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:14:10+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:14:20+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:14:30+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:14:40+02:00";3.116
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:14:50+02:00";3.119
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:00:00+02:00";2.827
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:00:10+02:00";2.827
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:00:20+02:00";2.826
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:00:30+02:00";2.825
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:00:40+02:00";2.832
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:00:50+02:00";2.832
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:01:00+02:00";2.828
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:01:10+02:00";2.828
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:01:20+02:00";2.827
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:01:30+02:00";2.827
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:01:40+02:00";2.827
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:01:50+02:00";2.827
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:02:00+02:00";2.828
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:02:10+02:00";2.828
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:02:20+02:00";2.828
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:02:30+02:00";2.828
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:02:40+02:00";2.83
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:02:50+02:00";2.831
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:03:00+02:00";2.83
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:03:10+02:00";2.831
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:03:20+02:00";2.832
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:03:30+02:00";2.832
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:03:40+02:00";2.843
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:03:50+02:00";2.844
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:04:00+02:00";2.859
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:04:10+02:00";2.845
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:04:20+02:00";2.845
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:04:30+02:00";2.861
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:04:40+02:00";2.847
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:04:50+02:00";2.847
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:05:00+02:00";3.004
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:05:10+02:00";2.856
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:05:20+02:00";2.855
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:05:30+02:00";2.855
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:05:40+02:00";2.855
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:05:50+02:00";2.855
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:06:00+02:00";2.856
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:06:10+02:00";2.856
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:06:20+02:00";2.857
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:06:30+02:00";2.858
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:06:40+02:00";2.845
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:06:50+02:00";2.852
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:07:00+02:00";2.852
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:07:10+02:00";2.852
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:07:20+02:00";2.852
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:07:30+02:00";2.852
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:07:40+02:00";2.852
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:07:50+02:00";2.852
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:08:00+02:00";2.851
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:08:10+02:00";2.851
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:08:20+02:00";2.851
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:08:30+02:00";2.851
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:08:40+02:00";2.851
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:08:50+02:00";2.851
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:09:00+02:00";2.851
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:09:10+02:00";2.851
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:09:20+02:00";2.851
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:09:30+02:00";2.851
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:09:40+02:00";2.851
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:09:50+02:00";2.832
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:10:00+02:00";2.832
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:10:10+02:00";2.832
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:10:20+02:00";2.832
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:10:30+02:00";2.832
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:10:40+02:00";2.831
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:10:50+02:00";2.831
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:11:00+02:00";2.831
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:11:10+02:00";2.831
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:11:20+02:00";2.831
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:11:30+02:00";2.831
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:11:40+02:00";2.831
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:11:50+02:00";2.831
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:12:00+02:00";2.831
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:12:10+02:00";2.831
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:12:20+02:00";2.831
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:12:30+02:00";2.832
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:12:40+02:00";2.832
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:12:50+02:00";2.831
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:13:00+02:00";2.831
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:13:10+02:00";2.831
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:13:20+02:00";2.832
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:13:30+02:00";2.832
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:13:40+02:00";2.832
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:13:50+02:00";2.833
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:14:00+02:00";2.832
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:14:10+02:00";2.833
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:14:20+02:00";2.833
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:14:30+02:00";2.833
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:14:40+02:00";2.833
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:14:50+02:00";2.834

==> perf_analysis/config5/ack1_1000ns/grafana_data_export-6.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:00:10+02:00";33.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:00:20+02:00";34.695
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:00:30+02:00";28.904
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:00:40+02:00";28.497
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:00:50+02:00";32.304
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:01:00+02:00";33.799
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:01:10+02:00";35.602
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:01:20+02:00";35.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:01:30+02:00";29.698
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:01:40+02:00";28.402
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:01:50+02:00";30.299
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:02:00+02:00";30.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:02:10+02:00";33.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:02:20+02:00";41.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:02:30+02:00";32.599
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:02:40+02:00";29.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:02:50+02:00";33
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:03:00+02:00";38.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:03:10+02:00";36.499
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:03:20+02:00";36.297
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:03:30+02:00";39.103
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:03:40+02:00";59.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:03:50+02:00";33
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:04:00+02:00";32.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:04:10+02:00";33.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:04:20+02:00";33.398
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:04:30+02:00";41.902
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:04:40+02:00";31.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:04:50+02:00";41.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:05:00+02:00";35.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:05:10+02:00";37.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:05:20+02:00";34.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:05:30+02:00";40.499
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:05:40+02:00";31.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:05:50+02:00";32.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:06:00+02:00";31.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:06:10+02:00";31.499
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:06:20+02:00";34.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:06:30+02:00";42.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:06:40+02:00";37.295
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:06:50+02:00";36.103
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:07:00+02:00";28
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:07:10+02:00";42.399
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:07:20+02:00";31.797
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:07:30+02:00";38.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:07:40+02:00";32.901
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:07:50+02:00";29.604
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:08:00+02:00";26.199
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:08:10+02:00";29.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:08:20+02:00";32.299
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:08:30+02:00";30.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:08:40+02:00";37.394
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:08:50+02:00";38.907
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:09:00+02:00";27.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:09:10+02:00";26.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:09:20+02:00";25.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:09:30+02:00";25.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:09:40+02:00";42.599
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:09:50+02:00";35.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:10:00+02:00";29.198
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:10:10+02:00";26.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:10:20+02:00";24.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:10:30+02:00";30.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:10:40+02:00";40.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:10:50+02:00";29.197
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:11:00+02:00";33.201
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:11:10+02:00";26.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:11:20+02:00";27.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:11:30+02:00";33.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:11:40+02:00";34.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:11:50+02:00";33
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:12:00+02:00";32.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:12:10+02:00";31.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:12:20+02:00";30.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:12:30+02:00";29.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:12:40+02:00";36.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:12:50+02:00";32.199
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:13:00+02:00";30.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:13:10+02:00";30.901
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:13:20+02:00";26.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:13:30+02:00";27.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:13:40+02:00";32.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:13:50+02:00";42.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:14:00+02:00";29.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:14:10+02:00";33.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:14:20+02:00";27.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:14:30+02:00";33.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:14:40+02:00";29.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:14:50+02:00";36.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:15:00+02:00";35.798
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:00:10+02:00";31.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:00:20+02:00";33.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:00:30+02:00";30.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:00:40+02:00";28
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:00:50+02:00";32.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:01:00+02:00";35.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:01:10+02:00";34.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:01:20+02:00";35.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:01:30+02:00";29.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:01:40+02:00";29.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:01:50+02:00";32.599
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:02:00+02:00";32.201
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:02:10+02:00";33.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:02:20+02:00";43.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:02:30+02:00";29.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:02:40+02:00";29.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:02:50+02:00";31.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:03:00+02:00";31.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:03:10+02:00";33.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:03:20+02:00";43.101
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:03:30+02:00";33.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:03:40+02:00";77
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:03:50+02:00";33.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:04:00+02:00";30.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:04:10+02:00";31.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:04:20+02:00";39.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:04:30+02:00";32.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:04:40+02:00";32.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:04:50+02:00";37.599
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:05:00+02:00";34.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:05:10+02:00";34.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:05:20+02:00";35.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:05:30+02:00";37.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:05:40+02:00";29
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:05:50+02:00";33.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:06:00+02:00";31.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:06:10+02:00";30.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:06:20+02:00";32.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:06:30+02:00";43
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:06:40+02:00";33.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:06:50+02:00";38.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:07:00+02:00";27.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:07:10+02:00";46
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:07:20+02:00";39.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:07:30+02:00";39.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:07:40+02:00";37.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:07:50+02:00";32.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:08:00+02:00";31
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:08:10+02:00";37.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:08:20+02:00";32.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:08:30+02:00";36.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:08:40+02:00";44.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:08:50+02:00";38.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:09:00+02:00";31.199
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:09:10+02:00";30.101
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:09:20+02:00";30.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:09:30+02:00";39.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:09:40+02:00";42.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:09:50+02:00";37.399
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:10:00+02:00";32.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:10:10+02:00";29.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:10:20+02:00";29.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:10:30+02:00";39.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:10:40+02:00";38.199
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:10:50+02:00";37.301
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:11:00+02:00";34
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:11:10+02:00";29.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:11:20+02:00";35.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:11:30+02:00";36.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:11:40+02:00";39.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:11:50+02:00";35.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:12:00+02:00";35.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:12:10+02:00";30.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:12:20+02:00";30.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:12:30+02:00";29.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:12:40+02:00";41.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:12:50+02:00";34.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:13:00+02:00";35.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:13:10+02:00";31.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:13:20+02:00";30.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:13:30+02:00";30.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:13:40+02:00";41.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:13:50+02:00";42
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:14:00+02:00";33.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:14:10+02:00";36.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:14:20+02:00";29.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:14:30+02:00";36.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:14:40+02:00";32.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:14:50+02:00";44.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:15:00+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:00:10+02:00";32.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:00:20+02:00";34.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:00:30+02:00";29.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:00:40+02:00";29.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:00:50+02:00";34.799
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:01:00+02:00";36.801
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:01:10+02:00";35.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:01:20+02:00";35.699
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:01:30+02:00";29.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:01:40+02:00";31.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:01:50+02:00";34.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:02:00+02:00";33.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:02:10+02:00";34.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:02:20+02:00";47.095
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:02:30+02:00";29.203
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:02:40+02:00";31.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:02:50+02:00";33.701
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:03:00+02:00";33.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:03:10+02:00";33.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:03:20+02:00";44.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:03:30+02:00";44.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:03:40+02:00";54.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:03:50+02:00";35.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:04:00+02:00";33.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:04:10+02:00";32.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:04:20+02:00";42.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:04:30+02:00";33.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:04:40+02:00";37.697
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:04:50+02:00";39.803
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:05:00+02:00";39.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:05:10+02:00";37.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:05:20+02:00";37.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:05:30+02:00";38.598
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:05:40+02:00";31.002
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:05:50+02:00";34.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:06:00+02:00";33.499
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:06:10+02:00";32.001
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:06:20+02:00";34.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:06:30+02:00";44
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:06:40+02:00";34.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:06:50+02:00";41.397
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:07:00+02:00";36.903
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:07:10+02:00";36.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:07:20+02:00";42.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:07:30+02:00";41.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:07:40+02:00";39.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:07:50+02:00";33.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:08:00+02:00";34.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:08:10+02:00";39.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:08:20+02:00";31.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:08:30+02:00";41.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:08:40+02:00";46.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:08:50+02:00";37.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:09:00+02:00";32.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:09:10+02:00";33.996
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:09:20+02:00";29.702
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:09:30+02:00";41.601
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:09:40+02:00";43.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:09:50+02:00";39.198
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:10:00+02:00";31.402
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:10:10+02:00";31
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:10:20+02:00";30.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:10:30+02:00";43.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:10:40+02:00";36.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:10:50+02:00";39.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:11:00+02:00";34.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:11:10+02:00";31.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:11:20+02:00";35.999
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:11:30+02:00";39.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:11:40+02:00";43.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:11:50+02:00";36.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:12:00+02:00";36.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:12:10+02:00";31.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:12:20+02:00";31.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:12:30+02:00";33.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:12:40+02:00";45.101
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:12:50+02:00";36.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:13:00+02:00";35.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:13:10+02:00";34.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:13:20+02:00";32.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:13:30+02:00";32.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:13:40+02:00";42.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:13:50+02:00";44.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:14:00+02:00";34.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:14:10+02:00";36.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:14:20+02:00";32.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:14:30+02:00";38.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:14:40+02:00";34.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:14:50+02:00";47.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:15:00+02:00";null

==> perf_analysis/config5/ack1_1000ns/grafana_data_export-7.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:00:10+02:00";20.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:00:20+02:00";20.197
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:00:30+02:00";18.903
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:00:40+02:00";19.998
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:00:50+02:00";23.003
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:01:00+02:00";19.399
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:01:10+02:00";20.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:01:20+02:00";19.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:01:30+02:00";20.299
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:01:40+02:00";18.801
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:01:50+02:00";20.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:02:00+02:00";19.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:02:10+02:00";19.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:02:20+02:00";19.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:02:30+02:00";19.599
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:02:40+02:00";19.901
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:02:50+02:00";22.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:03:00+02:00";25.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:03:10+02:00";22
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:03:20+02:00";20.598
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:03:30+02:00";18.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:03:40+02:00";42.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:03:50+02:00";23.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:04:00+02:00";21.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:04:10+02:00";21.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:04:20+02:00";21.499
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:04:30+02:00";22.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:04:40+02:00";20.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:04:50+02:00";24.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:05:00+02:00";22.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:05:10+02:00";22.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:05:20+02:00";21.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:05:30+02:00";21.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:05:40+02:00";21.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:05:50+02:00";23.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:06:00+02:00";21.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:06:10+02:00";21.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:06:20+02:00";22.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:06:30+02:00";24.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:06:40+02:00";23.297
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:06:50+02:00";24.502
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:07:00+02:00";13.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:07:10+02:00";31.999
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:07:20+02:00";17.499
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:07:30+02:00";17.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:07:40+02:00";19.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:07:50+02:00";19.502
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:08:00+02:00";17.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:08:10+02:00";17.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:08:20+02:00";20.299
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:08:30+02:00";17.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:08:40+02:00";17.897
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:08:50+02:00";21.704
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:09:00+02:00";18.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:09:10+02:00";17.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:09:20+02:00";17.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:09:30+02:00";17.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:09:40+02:00";17.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:09:50+02:00";18.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:10:00+02:00";20.199
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:10:10+02:00";18.301
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:10:20+02:00";17.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:10:30+02:00";20.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:10:40+02:00";18.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:10:50+02:00";18.398
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:11:00+02:00";19.801
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:11:10+02:00";18.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:11:20+02:00";20.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:11:30+02:00";18
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:11:40+02:00";18.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:11:50+02:00";23.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:12:00+02:00";20.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:12:10+02:00";20.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:12:20+02:00";22.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:12:30+02:00";23.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:12:40+02:00";18.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:12:50+02:00";19.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:13:00+02:00";18.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:13:10+02:00";18.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:13:20+02:00";18.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:13:30+02:00";18.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:13:40+02:00";18.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:13:50+02:00";20.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:14:00+02:00";18.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:14:10+02:00";18.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:14:20+02:00";18.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:14:30+02:00";18.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:14:40+02:00";18.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:14:50+02:00";19.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:15:00+02:00";18.599
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:00:10+02:00";24.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:00:20+02:00";22.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:00:30+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:00:40+02:00";23.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:00:50+02:00";25.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:01:00+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:01:10+02:00";23.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:01:20+02:00";23.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:01:30+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:01:40+02:00";23.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:01:50+02:00";25.499
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:02:00+02:00";24.101
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:02:10+02:00";23.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:02:20+02:00";22.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:02:30+02:00";23.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:02:40+02:00";23.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:02:50+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:03:00+02:00";23.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:03:10+02:00";24.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:03:20+02:00";23
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:03:30+02:00";23.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:03:40+02:00";67.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:03:50+02:00";26.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:04:00+02:00";22.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:04:10+02:00";23.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:04:20+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:04:30+02:00";23.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:04:40+02:00";23.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:04:50+02:00";26.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:05:00+02:00";22.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:05:10+02:00";23.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:05:20+02:00";24.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:05:30+02:00";23
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:05:40+02:00";24.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:05:50+02:00";26.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:06:00+02:00";23.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:06:10+02:00";23.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:06:20+02:00";23.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:06:30+02:00";24.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:06:40+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:06:50+02:00";25.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:07:00+02:00";20.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:07:10+02:00";37.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:07:20+02:00";21.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:07:30+02:00";22.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:07:40+02:00";23.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:07:50+02:00";24.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:08:00+02:00";22.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:08:10+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:08:20+02:00";23.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:08:30+02:00";21.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:08:40+02:00";22.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:08:50+02:00";26.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:09:00+02:00";22.499
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:09:10+02:00";22.401
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:09:20+02:00";22.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:09:30+02:00";22.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:09:40+02:00";23.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:09:50+02:00";23.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:10:00+02:00";23.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:10:10+02:00";22.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:10:20+02:00";22
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:10:30+02:00";23.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:10:40+02:00";21.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:10:50+02:00";24.801
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:11:00+02:00";23.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:11:10+02:00";22.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:11:20+02:00";24.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:11:30+02:00";23.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:11:40+02:00";22.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:11:50+02:00";27.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:12:00+02:00";23.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:12:10+02:00";24.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:12:20+02:00";23.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:12:30+02:00";23.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:12:40+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:12:50+02:00";25.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:13:00+02:00";24.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:13:10+02:00";23.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:13:20+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:13:30+02:00";24.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:13:40+02:00";24.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:13:50+02:00";26.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:14:00+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:14:10+02:00";24.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:14:20+02:00";23
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:14:30+02:00";23.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:14:40+02:00";23.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:14:50+02:00";26.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:15:00+02:00";24.399
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:00:10+02:00";19.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:00:20+02:00";20.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:00:30+02:00";19.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:00:40+02:00";20.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:00:50+02:00";22.299
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:01:00+02:00";21.201
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:01:10+02:00";20.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:01:20+02:00";20.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:01:30+02:00";19.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:01:40+02:00";20.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:01:50+02:00";22.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:02:00+02:00";21.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:02:10+02:00";19.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:02:20+02:00";22.797
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:02:30+02:00";19.202
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:02:40+02:00";21.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:02:50+02:00";22.001
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:03:00+02:00";20.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:03:10+02:00";20.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:03:20+02:00";20.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:03:30+02:00";29.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:03:40+02:00";41.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:03:50+02:00";24
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:04:00+02:00";21.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:04:10+02:00";19.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:04:20+02:00";22.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:04:30+02:00";22
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:04:40+02:00";23.398
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:04:50+02:00";24.602
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:05:00+02:00";23.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:05:10+02:00";23.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:05:20+02:00";21.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:05:30+02:00";21.999
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:05:40+02:00";22.301
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:05:50+02:00";22.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:06:00+02:00";22.399
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:06:10+02:00";21.301
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:06:20+02:00";21.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:06:30+02:00";21.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:06:40+02:00";21.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:06:50+02:00";23.899
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:07:00+02:00";24.402
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:07:10+02:00";26.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:07:20+02:00";22
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:07:30+02:00";22.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:07:40+02:00";23.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:07:50+02:00";23.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:08:00+02:00";23
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:08:10+02:00";22.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:08:20+02:00";20.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:08:30+02:00";23.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:08:40+02:00";22.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:08:50+02:00";23.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:09:00+02:00";21.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:09:10+02:00";23.798
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:09:20+02:00";19.902
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:09:30+02:00";22.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:09:40+02:00";21.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:09:50+02:00";22.899
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:10:00+02:00";20.801
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:10:10+02:00";21.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:10:20+02:00";21.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:10:30+02:00";21.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:10:40+02:00";21.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:10:50+02:00";22.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:11:00+02:00";21.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:11:10+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:11:20+02:00";23
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:11:30+02:00";22.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:11:40+02:00";25.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:11:50+02:00";23.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:12:00+02:00";21.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:12:10+02:00";21.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:12:20+02:00";20.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:12:30+02:00";23.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:12:40+02:00";23.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:12:50+02:00";23.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:13:00+02:00";21.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:13:10+02:00";23.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:13:20+02:00";22.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:13:30+02:00";23
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:13:40+02:00";21.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:13:50+02:00";24.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:14:00+02:00";21.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:14:10+02:00";22.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:14:20+02:00";21.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:14:30+02:00";22.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:14:40+02:00";20.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:14:50+02:00";24.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:15:00+02:00";21.6

==> perf_analysis/config5/ackall_1000ns/grafana_data_export-2.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:26:20+02:00";166,359.881
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:26:30+02:00";219,645.553
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:26:40+02:00";267,888.956
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:26:50+02:00";308,497.662
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:27:00+02:00";341,642.848
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:27:10+02:00";364,604.994
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:27:20+02:00";390,475.417
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:27:30+02:00";413,312.179
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:27:40+02:00";379,919.488
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:27:50+02:00";399,752.427
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:28:00+02:00";364,175.07
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:28:10+02:00";351,854.252
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:28:20+02:00";329,366.167
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:28:30+02:00";298,708.431
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:28:40+02:00";306,961.018
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:28:50+02:00";308,556.784
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:29:00+02:00";311,205.045
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:29:10+02:00";307,764.951
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:29:20+02:00";322,207.27
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:29:30+02:00";317,681.846
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:29:40+02:00";318,169.868
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:29:50+02:00";309,541.659
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:30:00+02:00";311,161.025
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:30:10+02:00";313,399.695
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:30:20+02:00";319,047.014
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:30:30+02:00";324,545.334
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:30:40+02:00";313,559.021
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:30:50+02:00";296,731.324
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:31:00+02:00";278,376.623
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:31:10+02:00";302,714.393
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:31:20+02:00";313,146.217
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:31:30+02:00";307,702.012
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:31:40+02:00";299,799.306
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:31:50+02:00";309,151.121
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:32:00+02:00";302,447.124
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:32:10+02:00";293,963.263
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:32:20+02:00";300,134.528
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:32:30+02:00";303,424.518
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:32:40+02:00";317,936.906
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:32:50+02:00";305,579.838
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:33:00+02:00";312,041.946
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:33:10+02:00";326,118.485
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:33:20+02:00";319,862.942
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:33:30+02:00";333,576.789
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:33:40+02:00";335,436.613
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:33:50+02:00";335,003.731
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:34:00+02:00";330,047.235
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:34:10+02:00";332,871.463
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:34:20+02:00";329,832.631
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:34:30+02:00";331,450.816
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:34:40+02:00";340,627.365
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:34:50+02:00";326,219.467
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:35:00+02:00";328,787.219
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:35:10+02:00";325,729.852
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:35:20+02:00";288,213.616
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:35:30+02:00";288,246.285
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:35:40+02:00";288,883.707
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:35:50+02:00";320,081.614
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:36:00+02:00";271,243.284
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:36:10+02:00";249,555.869
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:26:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:26:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:26:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:26:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:27:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:27:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:27:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:27:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:27:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:27:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:28:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:28:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:28:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:28:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:28:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:28:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:29:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:29:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:29:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:29:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:29:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:29:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:30:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:30:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:30:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:30:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:30:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:30:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:31:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:31:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:31:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:31:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:31:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:31:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:32:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:32:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:32:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:32:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:32:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:32:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:33:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:33:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:33:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:33:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:33:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:33:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:34:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:34:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:34:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:34:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:34:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:34:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:35:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:35:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:35:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:35:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:35:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:35:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:36:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:36:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:26:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:26:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:26:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:26:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:27:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:27:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:27:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:27:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:27:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:27:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:28:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:28:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:28:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:28:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:28:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:28:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:29:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:29:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:29:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:29:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:29:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:29:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:30:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:30:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:30:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:30:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:30:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:30:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:31:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:31:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:31:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:31:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:31:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:31:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:32:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:32:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:32:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:32:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:32:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:32:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:33:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:33:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:33:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:33:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:33:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:33:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:34:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:34:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:34:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:34:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:34:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:34:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:35:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:35:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:35:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:35:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:35:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:35:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:36:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-10T16:36:10+02:00";null

==> perf_analysis/config5/ackall_1000ns/grafana_data_export-3.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:26:30+02:00";47,379,445.321
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:26:40+02:00";57,830,160.234
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:26:50+02:00";66,627,028.747
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:27:00+02:00";73,807,590.605
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:27:10+02:00";78,784,137.183
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:27:20+02:00";84,387,930.511
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:27:30+02:00";89,334,245.458
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:27:40+02:00";82,119,308.866
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:27:50+02:00";86,414,363.317
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:28:00+02:00";78,725,108.55
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:28:10+02:00";76,064,854.542
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:28:20+02:00";71,205,383.994
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:28:30+02:00";64,578,704.061
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:28:40+02:00";66,366,340.37
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:28:50+02:00";66,713,468.809
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:29:00+02:00";67,287,449.034
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:29:10+02:00";66,545,529.449
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:29:20+02:00";69,669,852.366
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:29:30+02:00";68,691,734.711
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:29:40+02:00";68,798,214.327
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:29:50+02:00";66,933,183.751
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:30:00+02:00";67,283,981.32
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:30:10+02:00";67,768,991.125
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:30:20+02:00";68,990,456.545
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:30:30+02:00";70,224,853.705
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:30:40+02:00";67,881,877.818
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:30:50+02:00";64,262,135.202
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:31:00+02:00";60,305,656.05
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:31:10+02:00";65,619,309.41
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:31:20+02:00";67,908,334.347
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:31:30+02:00";66,743,781.209
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:31:40+02:00";65,043,412.009
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:31:50+02:00";67,088,496.517
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:32:00+02:00";65,642,860.478
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:32:10+02:00";63,809,907.9
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:32:20+02:00";65,158,750.497
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:32:30+02:00";65,880,442.099
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:32:40+02:00";69,038,557.744
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:32:50+02:00";66,359,022.752
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:33:00+02:00";67,767,029.032
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:33:10+02:00";70,829,678.809
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:33:20+02:00";69,473,501.545
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:33:30+02:00";72,454,748.055
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:33:40+02:00";72,861,368.44
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:33:50+02:00";72,768,630.604
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:34:00+02:00";71,693,334.732
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:34:10+02:00";72,308,714.026
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:34:20+02:00";71,649,643.504
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:34:30+02:00";72,001,562.447
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:34:40+02:00";73,995,934.916
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:34:50+02:00";70,867,095.171
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:35:00+02:00";71,424,922.645
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:35:10+02:00";70,761,549.06
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:35:20+02:00";62,611,457.264
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:35:30+02:00";62,619,256.559
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:35:40+02:00";62,758,034.793
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:35:50+02:00";69,535,489.088
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:36:00+02:00";58,925,695.699
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:36:10+02:00";49,879,524.536
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-10T16:36:20+02:00";45,891,377.953
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:26:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:26:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:26:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:27:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:27:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:27:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:27:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:27:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:27:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:28:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:28:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:28:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:28:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:28:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:28:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:29:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:29:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:29:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:29:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:29:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:29:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:30:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:30:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:30:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:30:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:30:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:30:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:31:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:31:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:31:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:31:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:31:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:31:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:32:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:32:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:32:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:32:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:32:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:32:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:33:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:33:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:33:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:33:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:33:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:33:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:34:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:34:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:34:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:34:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:34:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:34:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:35:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:35:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:35:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:35:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:35:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:35:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:36:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:36:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-10T16:36:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:26:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:26:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:26:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:27:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:27:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:27:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:27:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:27:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:27:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:28:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:28:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:28:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:28:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:28:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:28:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:29:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:29:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:29:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:29:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:29:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:29:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:30:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:30:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:30:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:30:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:30:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:30:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:31:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:31:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:31:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:31:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:31:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:31:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:32:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:32:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:32:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:32:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:32:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:32:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:33:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:33:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:33:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:33:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:33:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:33:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:34:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:34:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:34:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:34:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:34:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:34:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:35:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:35:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:35:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:35:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:35:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:35:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:36:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:36:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-10T16:36:20+02:00";null

==> perf_analysis/config5/ackall_1000ns/grafana_data_export-4.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:26:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:26:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:26:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:27:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:27:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:27:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:27:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:27:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:27:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:28:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:28:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:28:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:28:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:28:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:28:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:29:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:29:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:29:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:29:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:29:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:29:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:30:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:30:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:30:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:30:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:30:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:30:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:31:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:31:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:31:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:31:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:31:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:31:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:32:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:32:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:32:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:32:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:32:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:32:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:33:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:33:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:33:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:33:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:33:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:33:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:34:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:34:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:34:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:34:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:34:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:34:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:35:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:35:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:35:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:35:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:35:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:35:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:36:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:36:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-10T16:36:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:26:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:26:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:26:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:27:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:27:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:27:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:27:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:27:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:27:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:28:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:28:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:28:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:28:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:28:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:28:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:29:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:29:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:29:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:29:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:29:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:29:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:30:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:30:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:30:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:30:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:30:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:30:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:31:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:31:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:31:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:31:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:31:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:31:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:32:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:32:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:32:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:32:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:32:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:32:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:33:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:33:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:33:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:33:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:33:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:33:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:34:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:34:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:34:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:34:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:34:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:34:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:35:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:35:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:35:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:35:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:35:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:35:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:36:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:36:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-10T16:36:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:26:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:26:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:26:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:27:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:27:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:27:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:27:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:27:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:27:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:28:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:28:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:28:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:28:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:28:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:28:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:29:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:29:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:29:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:29:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:29:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:29:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:30:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:30:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:30:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:30:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:30:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:30:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:31:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:31:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:31:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:31:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:31:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:31:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:32:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:32:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:32:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:32:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:32:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:32:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:33:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:33:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:33:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:33:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:33:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:33:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:34:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:34:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:34:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:34:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:34:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:34:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:35:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:35:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:35:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:35:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:35:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:35:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:36:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:36:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-10T16:36:20+02:00";null

==> perf_analysis/config5/ackall_1000ns/grafana_data_export-5.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:26:30+02:00";13.682
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:26:40+02:00";13.44
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:26:50+02:00";13.42
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:27:00+02:00";13.413
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:27:10+02:00";13.336
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:27:20+02:00";13.314
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:27:30+02:00";13.307
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:27:40+02:00";13.37
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:27:50+02:00";13.156
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:28:00+02:00";13.243
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:28:10+02:00";13.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:28:20+02:00";12.97
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:28:30+02:00";12.909
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:28:40+02:00";12.572
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:28:50+02:00";12.542
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:29:00+02:00";12.448
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:29:10+02:00";12.38
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:29:20+02:00";12.363
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:29:30+02:00";12.358
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:29:40+02:00";12.365
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:29:50+02:00";12.258
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:30:00+02:00";12.17
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:30:10+02:00";12.034
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:30:20+02:00";11.988
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:30:30+02:00";11.975
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:30:40+02:00";11.966
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:30:50+02:00";11.824
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:31:00+02:00";11.827
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:31:10+02:00";11.627
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:31:20+02:00";11.552
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:31:30+02:00";11.58
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:31:40+02:00";11.369
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:31:50+02:00";11.238
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:32:00+02:00";11.211
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:32:10+02:00";11.069
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:32:20+02:00";10.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:32:30+02:00";10.87
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:32:40+02:00";10.953
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:32:50+02:00";10.959
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:33:00+02:00";10.96
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:33:10+02:00";11.586
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:33:20+02:00";11.577
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:33:30+02:00";11.566
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:33:40+02:00";11.549
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:33:50+02:00";11.526
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:34:00+02:00";11.498
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:34:10+02:00";11.446
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:34:20+02:00";11.454
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:34:30+02:00";11.329
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:34:40+02:00";11.241
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:34:50+02:00";11.217
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:35:00+02:00";11.044
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:35:10+02:00";10.998
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:35:20+02:00";11.011
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:35:30+02:00";10.898
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:35:40+02:00";10.668
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:35:50+02:00";10.609
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:36:00+02:00";6.025
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:36:10+02:00";6.025
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:36:20+02:00";6.025
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:26:30+02:00";3.119
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:26:40+02:00";3.103
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:26:50+02:00";3.103
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:27:00+02:00";3.103
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:27:10+02:00";3.103
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:27:20+02:00";3.103
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:27:30+02:00";3.103
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:27:40+02:00";3.103
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:27:50+02:00";3.103
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:28:00+02:00";3.103
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:28:10+02:00";3.103
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:28:20+02:00";3.103
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:28:30+02:00";3.103
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:28:40+02:00";3.103
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:28:50+02:00";3.103
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:29:00+02:00";3.103
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:29:10+02:00";3.103
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:29:20+02:00";3.103
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:29:30+02:00";3.104
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:29:40+02:00";3.103
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:29:50+02:00";3.103
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:30:00+02:00";3.103
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:30:10+02:00";3.103
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:30:20+02:00";3.103
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:30:30+02:00";3.103
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:30:40+02:00";3.103
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:30:50+02:00";3.103
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:31:00+02:00";3.103
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:31:10+02:00";3.103
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:31:20+02:00";3.103
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:31:30+02:00";3.103
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:31:40+02:00";3.103
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:31:50+02:00";3.103
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:32:00+02:00";3.103
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:32:10+02:00";3.103
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:32:20+02:00";3.104
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:32:30+02:00";3.103
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:32:40+02:00";3.103
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:32:50+02:00";3.103
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:33:00+02:00";3.104
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:33:10+02:00";3.103
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:33:20+02:00";3.106
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:33:30+02:00";3.109
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:33:40+02:00";3.116
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:33:50+02:00";3.12
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:34:00+02:00";3.137
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:34:10+02:00";3.136
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:34:20+02:00";3.136
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:34:30+02:00";3.137
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:34:40+02:00";3.137
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:34:50+02:00";3.137
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:35:00+02:00";3.137
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:35:10+02:00";3.137
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:35:20+02:00";3.137
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:35:30+02:00";3.137
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:35:40+02:00";3.137
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:35:50+02:00";3.137
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:36:00+02:00";3.138
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:36:10+02:00";3.138
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-10T16:36:20+02:00";3.138
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:26:30+02:00";2.862
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:26:40+02:00";2.862
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:26:50+02:00";2.862
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:27:00+02:00";2.861
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:27:10+02:00";2.862
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:27:20+02:00";2.862
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:27:30+02:00";2.877
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:27:40+02:00";2.877
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:27:50+02:00";2.862
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:28:00+02:00";2.862
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:28:10+02:00";2.862
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:28:20+02:00";2.862
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:28:30+02:00";2.862
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:28:40+02:00";2.862
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:28:50+02:00";2.863
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:29:00+02:00";2.863
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:29:10+02:00";2.863
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:29:20+02:00";2.862
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:29:30+02:00";2.862
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:29:40+02:00";2.863
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:29:50+02:00";2.862
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:30:00+02:00";2.863
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:30:10+02:00";2.862
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:30:20+02:00";2.862
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:30:30+02:00";2.863
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:30:40+02:00";2.862
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:30:50+02:00";2.863
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:31:00+02:00";2.862
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:31:10+02:00";2.862
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:31:20+02:00";2.862
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:31:30+02:00";2.862
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:31:40+02:00";2.862
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:31:50+02:00";2.862
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:32:00+02:00";2.862
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:32:10+02:00";2.863
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:32:20+02:00";2.862
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:32:30+02:00";2.87
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:32:40+02:00";2.87
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:32:50+02:00";2.87
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:33:00+02:00";2.87
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:33:10+02:00";2.87
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:33:20+02:00";2.869
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:33:30+02:00";2.87
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:33:40+02:00";2.87
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:33:50+02:00";2.876
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:34:00+02:00";2.876
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:34:10+02:00";2.876
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:34:20+02:00";2.876
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:34:30+02:00";2.875
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:34:40+02:00";2.875
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:34:50+02:00";2.875
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:35:00+02:00";2.876
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:35:10+02:00";2.875
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:35:20+02:00";2.876
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:35:30+02:00";2.876
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:35:40+02:00";2.876
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:35:50+02:00";2.876
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:36:00+02:00";2.876
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:36:10+02:00";2.876
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-10T16:36:20+02:00";2.876

==> perf_analysis/config5/ackall_1000ns/grafana_data_export-6.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:26:40+02:00";2.51
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:26:50+02:00";2.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:27:00+02:00";3.71
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:27:10+02:00";4.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:27:20+02:00";5.65
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:27:30+02:00";6.56
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:27:40+02:00";6.93
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:27:50+02:00";7.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:28:00+02:00";8.27
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:28:10+02:00";9.15
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:28:20+02:00";9.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:28:30+02:00";10.46
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:28:40+02:00";10.85
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:28:50+02:00";11.41
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:29:00+02:00";11.67
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:29:10+02:00";12.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:29:20+02:00";12.24
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:29:30+02:00";12.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:29:40+02:00";12.82
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:29:50+02:00";13.09
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:30:00+02:00";13
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:30:10+02:00";13.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:30:20+02:00";13.18
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:30:30+02:00";13.08
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:30:40+02:00";13.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:30:50+02:00";13.17
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:31:00+02:00";13.29
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:31:10+02:00";13.48
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:31:20+02:00";13.64
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:31:30+02:00";13.85
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:31:40+02:00";13.64
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:31:50+02:00";13.77
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:32:00+02:00";13.73
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:32:10+02:00";14
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:32:20+02:00";13.92
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:32:30+02:00";13.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:32:40+02:00";13.91
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:32:50+02:00";13.91
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:33:00+02:00";13.71
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:33:10+02:00";13.59
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:33:20+02:00";13.58
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:33:30+02:00";13.33
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:33:40+02:00";13.37
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:33:50+02:00";13.39
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:34:00+02:00";13.49
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:34:10+02:00";13.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:34:20+02:00";13.67
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:34:30+02:00";13.49
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:34:40+02:00";13.42
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:34:50+02:00";13.51
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:35:00+02:00";13.66
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:35:10+02:00";13.79
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:35:20+02:00";13.66
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:35:30+02:00";13.41
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:35:40+02:00";13.11
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:35:50+02:00";12.71
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:36:00+02:00";12.53
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:36:10+02:00";12.13
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:36:20+02:00";11.49
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:36:30+02:00";10.95
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:26:40+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:26:50+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:27:00+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:27:10+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:27:20+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:27:30+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:27:40+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:27:50+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:28:00+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:28:10+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:28:20+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:28:30+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:28:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:28:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:29:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:29:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:29:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:29:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:29:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:29:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:30:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:30:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:30:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:30:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:30:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:30:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:31:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:31:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:31:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:31:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:31:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:31:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:32:00+02:00";0.15
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:32:10+02:00";0.12
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:32:20+02:00";0.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:32:30+02:00";0.09
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:32:40+02:00";0.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:32:50+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:33:00+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:33:10+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:33:20+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:33:30+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:33:40+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:33:50+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:34:00+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:34:10+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:34:20+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:34:30+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:34:40+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:34:50+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:35:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:35:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:35:20+02:00";0.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:35:30+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:35:40+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:35:50+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:36:00+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:36:10+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:36:20+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-10T16:36:30+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:26:40+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:26:50+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:27:00+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:27:10+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:27:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:27:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:27:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:27:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:28:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:28:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:28:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:28:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:28:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:28:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:29:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:29:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:29:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:29:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:29:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:29:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:30:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:30:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:30:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:30:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:30:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:30:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:31:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:31:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:31:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:31:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:31:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:31:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:32:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:32:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:32:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:32:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:32:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:32:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:33:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:33:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:33:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:33:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:33:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:33:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:34:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:34:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:34:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:34:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:34:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:34:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:35:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:35:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:35:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:35:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:35:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:35:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:36:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:36:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:36:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-10T16:36:30+02:00";null

==> perf_analysis/config5/ackall_1000ns/grafana_data_export-7.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:26:40+02:00";40.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:26:50+02:00";37.298
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:27:00+02:00";34.502
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:27:10+02:00";43.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:27:20+02:00";38.599
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:27:30+02:00";37.901
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:27:40+02:00";30.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:27:50+02:00";31.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:28:00+02:00";36.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:28:10+02:00";40.599
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:28:20+02:00";33.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:28:30+02:00";32.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:28:40+02:00";31.398
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:28:50+02:00";36.456
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:29:00+02:00";39.249
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:29:10+02:00";46.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:29:20+02:00";37
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:29:30+02:00";34.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:29:40+02:00";30.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:29:50+02:00";31.871
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:30:00+02:00";32.729
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:30:10+02:00";41.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:30:20+02:00";42.694
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:30:30+02:00";37.204
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:30:40+02:00";30.801
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:30:50+02:00";31.898
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:31:00+02:00";38.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:31:10+02:00";38.301
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:31:20+02:00";39.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:31:30+02:00";45.491
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:31:40+02:00";30.206
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:31:50+02:00";31.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:32:00+02:00";32.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:32:10+02:00";35.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:32:20+02:00";49.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:32:30+02:00";44.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:32:40+02:00";37.599
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:32:50+02:00";32.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:33:00+02:00";32.599
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:33:10+02:00";30.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:33:20+02:00";39.901
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:33:30+02:00";38.199
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:33:40+02:00";41.432
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:33:50+02:00";37.059
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:34:00+02:00";37.301
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:34:10+02:00";32.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:34:20+02:00";37.502
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:34:30+02:00";40.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:34:40+02:00";42.691
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:34:50+02:00";34.307
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:35:00+02:00";35.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:35:10+02:00";33.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:35:20+02:00";41.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:35:30+02:00";37.499
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:35:40+02:00";35.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:35:50+02:00";36.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:36:00+02:00";30.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:36:10+02:00";29.597
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:36:20+02:00";34.699
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:36:30+02:00";37.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:26:40+02:00";38.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:26:50+02:00";34.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:27:00+02:00";38.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:27:10+02:00";33.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:27:20+02:00";38.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:27:30+02:00";33.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:27:40+02:00";30.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:27:50+02:00";31
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:28:00+02:00";32.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:28:10+02:00";41
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:28:20+02:00";28.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:28:30+02:00";33.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:28:40+02:00";29.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:28:50+02:00";37.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:29:00+02:00";39.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:29:10+02:00";42.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:29:20+02:00";33.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:29:30+02:00";33.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:29:40+02:00";28.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:29:50+02:00";30
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:30:00+02:00";33.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:30:10+02:00";42.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:30:20+02:00";39.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:30:30+02:00";33
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:30:40+02:00";29.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:30:50+02:00";30.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:31:00+02:00";37.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:31:10+02:00";41.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:31:20+02:00";38.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:31:30+02:00";37.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:31:40+02:00";30.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:31:50+02:00";28.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:32:00+02:00";28.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:32:10+02:00";44.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:32:20+02:00";35.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:32:30+02:00";47.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:32:40+02:00";29.598
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:32:50+02:00";28.202
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:33:00+02:00";29.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:33:10+02:00";33.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:33:20+02:00";36.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:33:30+02:00";36.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:33:40+02:00";40
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:33:50+02:00";35.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:34:00+02:00";30.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:34:10+02:00";29.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:34:20+02:00";39
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:34:30+02:00";38
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:34:40+02:00";41.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:34:50+02:00";28.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:35:00+02:00";37.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:35:10+02:00";30.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:35:20+02:00";44.499
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:35:30+02:00";35.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:35:40+02:00";33.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:35:50+02:00";31.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:36:00+02:00";30.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:36:10+02:00";29.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:36:20+02:00";35.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-10T16:36:30+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:26:40+02:00";39.699
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:26:50+02:00";37.901
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:27:00+02:00";39.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:27:10+02:00";37.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:27:20+02:00";40.899
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:27:30+02:00";35.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:27:40+02:00";31.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:27:50+02:00";35.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:28:00+02:00";35.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:28:10+02:00";40.898
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:28:20+02:00";30.302
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:28:30+02:00";36.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:28:40+02:00";32.398
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:28:50+02:00";40.202
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:29:00+02:00";42.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:29:10+02:00";44.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:29:20+02:00";34
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:29:30+02:00";35.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:29:40+02:00";30.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:29:50+02:00";31.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:30:00+02:00";35.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:30:10+02:00";44.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:30:20+02:00";40.298
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:30:30+02:00";35.702
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:30:40+02:00";32.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:30:50+02:00";37.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:31:00+02:00";40.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:31:10+02:00";42.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:31:20+02:00";40.298
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:31:30+02:00";38.702
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:31:40+02:00";31.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:31:50+02:00";30.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:32:00+02:00";32
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:32:10+02:00";49.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:32:20+02:00";38.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:32:30+02:00";50.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:32:40+02:00";31.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:32:50+02:00";30.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:33:00+02:00";32.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:33:10+02:00";36.001
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:33:20+02:00";37.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:33:30+02:00";41.59
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:33:40+02:00";41.71
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:33:50+02:00";38.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:34:00+02:00";32.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:34:10+02:00";33.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:34:20+02:00";40.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:34:30+02:00";40.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:34:40+02:00";44.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:34:50+02:00";32.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:35:00+02:00";38.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:35:10+02:00";32.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:35:20+02:00";45.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:35:30+02:00";39.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:35:40+02:00";35.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:35:50+02:00";33.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:36:00+02:00";29.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:36:10+02:00";29.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:36:20+02:00";37.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-10T16:36:30+02:00";null

==> perf_analysis/config5/ackall_1000ns/grafana_data_export-8.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:26:50+02:00";22.999
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:27:00+02:00";23.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:27:10+02:00";23.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:27:20+02:00";23.199
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:27:30+02:00";25.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:27:40+02:00";21.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:27:50+02:00";22.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:28:00+02:00";23.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:28:10+02:00";22.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:28:20+02:00";22.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:28:30+02:00";24
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:28:40+02:00";21.999
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:28:50+02:00";22.673
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:29:00+02:00";21.927
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:29:10+02:00";22.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:29:20+02:00";22.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:29:30+02:00";25.201
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:29:40+02:00";22.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:29:50+02:00";24.378
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:30:00+02:00";22.72
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:30:10+02:00";21.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:30:20+02:00";24.097
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:30:30+02:00";24.303
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:30:40+02:00";22.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:30:50+02:00";24.499
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:31:00+02:00";22.901
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:31:10+02:00";21.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:31:20+02:00";22.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:31:30+02:00";24.595
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:31:40+02:00";21.804
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:31:50+02:00";22.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:32:00+02:00";24.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:32:10+02:00";23.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:32:20+02:00";23
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:32:30+02:00";24.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:32:40+02:00";23.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:32:50+02:00";26.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:33:00+02:00";23.699
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:33:10+02:00";21.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:33:20+02:00";22.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:33:30+02:00";24.699
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:33:40+02:00";21.465
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:33:50+02:00";23.437
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:34:00+02:00";23.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:34:10+02:00";23.799
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:34:20+02:00";21.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:34:30+02:00";25.201
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:34:40+02:00";23.395
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:34:50+02:00";23.105
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:35:00+02:00";22.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:35:10+02:00";22.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:35:20+02:00";22.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:35:30+02:00";22.299
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:35:40+02:00";23.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:35:50+02:00";22.201
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:36:00+02:00";22.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:36:10+02:00";20.198
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:36:20+02:00";21.699
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:36:30+02:00";23.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:36:40+02:00";21.499
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:26:50+02:00";22
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:27:00+02:00";24.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:27:10+02:00";22.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:27:20+02:00";22.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:27:30+02:00";25.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:27:40+02:00";23.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:27:50+02:00";22
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:28:00+02:00";22.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:28:10+02:00";23
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:28:20+02:00";22.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:28:30+02:00";26
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:28:40+02:00";22.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:28:50+02:00";22.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:29:00+02:00";23
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:29:10+02:00";22.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:29:20+02:00";23.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:29:30+02:00";26.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:29:40+02:00";22.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:29:50+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:30:00+02:00";23.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:30:10+02:00";23.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:30:20+02:00";23.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:30:30+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:30:40+02:00";23.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:30:50+02:00";23.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:31:00+02:00";23
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:31:10+02:00";24.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:31:20+02:00";22.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:31:30+02:00";24.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:31:40+02:00";23
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:31:50+02:00";22.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:32:00+02:00";21.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:32:10+02:00";22.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:32:20+02:00";21.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:32:30+02:00";25.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:32:40+02:00";22.398
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:32:50+02:00";22.102
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:33:00+02:00";23
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:33:10+02:00";23.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:33:20+02:00";22.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:33:30+02:00";24.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:33:40+02:00";21.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:33:50+02:00";22.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:34:00+02:00";22.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:34:10+02:00";23.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:34:20+02:00";22.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:34:30+02:00";25.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:34:40+02:00";23.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:34:50+02:00";22.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:35:00+02:00";23.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:35:10+02:00";24.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:35:20+02:00";22.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:35:30+02:00";23.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:35:40+02:00";22.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:35:50+02:00";22.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:36:00+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:36:10+02:00";23.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:36:20+02:00";23
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:36:30+02:00";25.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-10T16:36:40+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:26:50+02:00";23.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:27:00+02:00";22
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:27:10+02:00";23.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:27:20+02:00";23.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:27:30+02:00";24.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:27:40+02:00";21.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:27:50+02:00";22.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:28:00+02:00";22
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:28:10+02:00";22.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:28:20+02:00";21.901
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:28:30+02:00";25
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:28:40+02:00";23.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:28:50+02:00";22.301
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:29:00+02:00";22.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:29:10+02:00";22.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:29:20+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:29:30+02:00";24.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:29:40+02:00";22
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:29:50+02:00";22.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:30:00+02:00";22.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:30:10+02:00";22.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:30:20+02:00";22.599
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:30:30+02:00";23.801
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:30:40+02:00";23.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:30:50+02:00";26.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:31:00+02:00";23.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:31:10+02:00";23
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:31:20+02:00";20.799
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:31:30+02:00";24.201
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:31:40+02:00";22
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:31:50+02:00";21.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:32:00+02:00";23
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:32:10+02:00";23.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:32:20+02:00";23.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:32:30+02:00";25.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:32:40+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:32:50+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:33:00+02:00";23.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:33:10+02:00";21.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:33:20+02:00";22.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:33:30+02:00";25.394
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:33:40+02:00";22.806
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:33:50+02:00";22.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:34:00+02:00";22.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:34:10+02:00";23.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:34:20+02:00";22.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:34:30+02:00";24.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:34:40+02:00";24.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:34:50+02:00";23.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:35:00+02:00";21.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:35:10+02:00";22.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:35:20+02:00";22.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:35:30+02:00";24.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:35:40+02:00";22.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:35:50+02:00";22.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:36:00+02:00";21.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:36:10+02:00";21.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:36:20+02:00";22.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:36:30+02:00";23.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-10T16:36:40+02:00";null

==> perf_analysis/config6/ack0_1000ns/grafana_data_export-2.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:49:20+02:00";110,719.368
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:49:30+02:00";139,230.275
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:49:40+02:00";161,642.845
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:49:50+02:00";181,125.676
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:50:00+02:00";197,590.697
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:50:10+02:00";212,350.821
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:50:20+02:00";224,173.213
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:50:30+02:00";234,186.568
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:50:40+02:00";241,900.016
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:50:50+02:00";248,852.967
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:51:00+02:00";254,281.189
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:51:10+02:00";259,970.553
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:51:20+02:00";265,065.755
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:51:30+02:00";268,902.68
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:51:40+02:00";272,106.859
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:51:50+02:00";274,618.356
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:52:00+02:00";276,419.757
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:52:10+02:00";278,602.633
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:52:20+02:00";279,346.612
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:52:30+02:00";281,516.668
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:52:40+02:00";283,572.966
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:52:50+02:00";283,528.403
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:53:00+02:00";284,399.474
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:53:10+02:00";285,248.831
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:53:20+02:00";286,115.415
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:53:30+02:00";285,547.929
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:53:40+02:00";285,060.873
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:53:50+02:00";284,537.84
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:54:00+02:00";284,992.737
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:54:10+02:00";283,665.828
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:54:20+02:00";283,828.204
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:54:30+02:00";284,320.941
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:54:40+02:00";286,851.796
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:54:50+02:00";287,135.032
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:55:00+02:00";286,795.647
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:55:10+02:00";285,929.209
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:55:20+02:00";285,764.627
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:55:30+02:00";286,628.406
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:55:40+02:00";288,437.913
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:55:50+02:00";286,974.964
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:56:00+02:00";286,673.995
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:56:10+02:00";285,975.39
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:56:20+02:00";286,752.047
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:56:30+02:00";287,490.894
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:56:40+02:00";287,133.927
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:56:50+02:00";286,861.281
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:57:00+02:00";287,615.259
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:57:10+02:00";289,678.104
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:57:20+02:00";293,504.315
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:57:30+02:00";293,604.37
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:57:40+02:00";292,438.246
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:57:50+02:00";291,295.094
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:58:00+02:00";290,116.631
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:58:10+02:00";290,260.829
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:58:20+02:00";289,881.737
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:58:30+02:00";289,879.989
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:58:40+02:00";290,872.534
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:58:50+02:00";281,245.043
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:59:00+02:00";238,068.789
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:59:10+02:00";219,033.86
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:49:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:49:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:49:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:49:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:50:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:50:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:50:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:50:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:50:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:50:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:51:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:51:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:51:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:51:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:51:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:51:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:52:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:52:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:52:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:52:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:52:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:52:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:53:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:53:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:53:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:53:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:53:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:53:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:54:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:54:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:54:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:54:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:54:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:54:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:55:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:55:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:55:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:55:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:55:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:55:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:56:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:56:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:56:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:56:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:56:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:56:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:57:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:57:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:57:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:57:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:57:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:57:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:58:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:58:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:58:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:58:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:58:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:58:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:59:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:59:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:49:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:49:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:49:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:49:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:50:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:50:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:50:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:50:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:50:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:50:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:51:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:51:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:51:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:51:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:51:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:51:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:52:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:52:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:52:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:52:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:52:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:52:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:53:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:53:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:53:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:53:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:53:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:53:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:54:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:54:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:54:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:54:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:54:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:54:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:55:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:55:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:55:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:55:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:55:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:55:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:56:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:56:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:56:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:56:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:56:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:56:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:57:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:57:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:57:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:57:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:57:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:57:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:58:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:58:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:58:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:58:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:58:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:58:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:59:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T11:59:10+02:00";0

==> perf_analysis/config6/ack0_1000ns/grafana_data_export-3.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:49:30+02:00";30,098,360.569
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:49:40+02:00";34,986,542.667
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:49:50+02:00";39,232,643.809
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:50:00+02:00";42,823,530.128
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:50:10+02:00";46,038,570.202
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:50:20+02:00";48,613,615.011
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:50:30+02:00";50,797,498.271
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:50:40+02:00";52,480,081.706
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:50:50+02:00";53,997,247.453
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:51:00+02:00";55,179,852.688
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:51:10+02:00";56,417,453.176
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:51:20+02:00";57,525,847.736
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:51:30+02:00";58,362,938.075
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:51:40+02:00";59,061,541.222
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:51:50+02:00";59,609,074.614
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:52:00+02:00";60,001,977.995
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:52:10+02:00";60,477,622.145
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:52:20+02:00";60,641,984.966
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:52:30+02:00";61,114,581.269
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:52:40+02:00";61,562,989.597
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:52:50+02:00";61,555,539.024
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:53:00+02:00";61,743,609.071
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:53:10+02:00";61,928,240.335
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:53:20+02:00";62,116,883.191
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:53:30+02:00";61,993,204.03
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:53:40+02:00";61,890,554.886
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:53:50+02:00";61,777,593.827
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:54:00+02:00";61,873,655.346
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:54:10+02:00";61,585,813.042
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:54:20+02:00";61,621,349.879
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:54:30+02:00";61,729,139.976
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:54:40+02:00";62,286,802.899
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:54:50+02:00";62,389,946.265
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:55:00+02:00";62,353,351.932
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:55:10+02:00";62,197,488.495
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:55:20+02:00";62,188,531.37
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:55:30+02:00";62,396,043.422
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:55:40+02:00";62,808,292.764
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:55:50+02:00";62,506,125.975
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:56:00+02:00";62,455,231.935
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:56:10+02:00";62,314,588.408
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:56:20+02:00";62,492,247.048
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:56:30+02:00";62,659,759.036
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:56:40+02:00";62,588,937.677
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:56:50+02:00";62,535,905.488
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:57:00+02:00";62,705,669.459
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:57:10+02:00";63,158,512.487
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:57:20+02:00";63,990,538.267
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:57:30+02:00";64,016,040.953
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:57:40+02:00";63,764,850.012
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:57:50+02:00";63,517,069.591
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:58:00+02:00";63,262,521.629
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:58:10+02:00";63,295,769.079
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:58:20+02:00";63,215,042.974
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:58:30+02:00";63,216,170.816
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:58:40+02:00";63,430,727.501
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:58:50+02:00";61,331,360.948
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:59:00+02:00";51,915,876.206
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:59:10+02:00";43,945,840.44
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T11:59:20+02:00";null
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:49:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:49:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:49:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:50:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:50:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:50:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:50:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:50:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:50:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:51:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:51:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:51:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:51:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:51:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:51:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:52:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:52:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:52:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:52:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:52:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:52:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:53:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:53:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:53:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:53:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:53:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:53:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:54:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:54:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:54:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:54:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:54:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:54:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:55:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:55:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:55:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:55:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:55:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:55:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:56:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:56:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:56:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:56:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:56:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:56:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:57:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:57:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:57:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:57:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:57:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:57:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:58:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:58:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:58:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:58:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:58:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:58:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:59:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:59:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T11:59:20+02:00";null
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:49:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:49:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:49:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:50:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:50:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:50:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:50:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:50:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:50:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:51:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:51:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:51:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:51:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:51:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:51:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:52:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:52:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:52:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:52:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:52:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:52:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:53:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:53:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:53:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:53:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:53:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:53:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:54:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:54:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:54:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:54:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:54:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:54:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:55:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:55:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:55:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:55:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:55:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:55:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:56:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:56:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:56:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:56:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:56:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:56:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:57:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:57:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:57:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:57:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:57:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:57:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:58:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:58:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:58:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:58:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:58:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:58:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:59:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:59:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T11:59:20+02:00";null

==> perf_analysis/config6/ack0_1000ns/grafana_data_export-4.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:49:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:49:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:49:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:50:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:50:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:50:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:50:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:50:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:50:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:51:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:51:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:51:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:51:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:51:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:51:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:52:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:52:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:52:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:52:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:52:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:52:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:53:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:53:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:53:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:53:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:53:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:53:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:54:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:54:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:54:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:54:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:54:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:54:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:55:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:55:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:55:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:55:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:55:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:55:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:56:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:56:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:56:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:56:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:56:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:56:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:57:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:57:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:57:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:57:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:57:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:57:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:58:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:58:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:58:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:58:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:58:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:58:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:59:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:59:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T11:59:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:49:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:49:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:49:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:50:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:50:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:50:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:50:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:50:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:50:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:51:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:51:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:51:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:51:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:51:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:51:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:52:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:52:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:52:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:52:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:52:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:52:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:53:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:53:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:53:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:53:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:53:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:53:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:54:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:54:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:54:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:54:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:54:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:54:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:55:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:55:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:55:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:55:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:55:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:55:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:56:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:56:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:56:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:56:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:56:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:56:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:57:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:57:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:57:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:57:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:57:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:57:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:58:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:58:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:58:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:58:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:58:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:58:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:59:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:59:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T11:59:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:49:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:49:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:49:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:50:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:50:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:50:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:50:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:50:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:50:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:51:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:51:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:51:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:51:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:51:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:51:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:52:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:52:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:52:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:52:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:52:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:52:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:53:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:53:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:53:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:53:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:53:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:53:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:54:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:54:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:54:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:54:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:54:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:54:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:55:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:55:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:55:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:55:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:55:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:55:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:56:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:56:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:56:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:56:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:56:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:56:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:57:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:57:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:57:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:57:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:57:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:57:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:58:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:58:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:58:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:58:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:58:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:58:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:59:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:59:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T11:59:20+02:00";0

==> perf_analysis/config6/ack0_1000ns/grafana_data_export-5.csv <==
Series;Time;Value
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:49:40+02:00";14.343
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:49:50+02:00";14.141
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:50:00+02:00";14.03
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:50:10+02:00";13.994
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:50:20+02:00";13.993
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:50:30+02:00";13.989
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:50:40+02:00";13.989
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:50:50+02:00";13.989
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:51:00+02:00";13.989
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:51:10+02:00";13.98
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:51:20+02:00";13.978
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:51:30+02:00";13.975
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:51:40+02:00";13.975
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:51:50+02:00";13.974
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:52:00+02:00";13.976
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:52:10+02:00";13.976
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:52:20+02:00";13.974
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:52:30+02:00";13.976
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:52:40+02:00";13.977
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:52:50+02:00";13.975
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:53:00+02:00";13.976
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:53:10+02:00";13.98
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:53:20+02:00";13.98
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:53:30+02:00";13.979
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:53:40+02:00";13.979
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:53:50+02:00";13.978
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:54:00+02:00";13.981
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:54:10+02:00";13.98
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:54:20+02:00";13.981
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:54:30+02:00";13.981
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:54:40+02:00";13.982
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:54:50+02:00";13.98
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:55:00+02:00";13.979
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:55:10+02:00";13.979
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:55:20+02:00";13.979
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:55:30+02:00";13.977
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:55:40+02:00";13.98
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:55:50+02:00";13.983
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:56:00+02:00";13.985
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:56:10+02:00";13.984
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:56:20+02:00";13.985
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:56:30+02:00";13.985
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:56:40+02:00";13.985
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:56:50+02:00";13.985
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:57:00+02:00";13.986
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:57:10+02:00";13.988
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:57:20+02:00";13.99
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:57:30+02:00";13.989
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:57:40+02:00";13.989
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:57:50+02:00";13.989
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:58:00+02:00";13.991
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:58:10+02:00";13.993
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:58:20+02:00";13.993
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:58:30+02:00";13.993
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:58:40+02:00";13.994
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:58:50+02:00";13.994
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:59:00+02:00";6.066
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:59:10+02:00";6.066
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:59:20+02:00";6.066
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:59:30+02:00";null
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:49:40+02:00";3.163
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:49:50+02:00";3.163
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:50:00+02:00";3.163
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:50:10+02:00";3.164
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:50:20+02:00";3.164
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:50:30+02:00";3.164
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:50:40+02:00";3.164
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:50:50+02:00";3.164
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:51:00+02:00";3.164
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:51:10+02:00";3.164
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:51:20+02:00";3.164
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:51:30+02:00";3.12
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:51:40+02:00";3.12
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:51:50+02:00";3.12
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:52:00+02:00";3.12
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:52:10+02:00";3.12
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:52:20+02:00";3.119
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:52:30+02:00";3.119
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:52:40+02:00";3.12
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:52:50+02:00";3.12
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:53:00+02:00";3.12
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:53:10+02:00";3.12
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:53:20+02:00";3.12
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:53:30+02:00";3.121
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:53:40+02:00";3.12
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:53:50+02:00";3.121
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:54:00+02:00";3.121
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:54:10+02:00";3.121
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:54:20+02:00";3.121
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:54:30+02:00";3.121
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:54:40+02:00";3.121
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:54:50+02:00";3.121
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:55:00+02:00";3.121
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:55:10+02:00";3.121
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:55:20+02:00";3.121
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:55:30+02:00";3.121
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:55:40+02:00";3.121
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:55:50+02:00";3.121
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:56:00+02:00";3.121
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:56:10+02:00";3.121
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:56:20+02:00";3.121
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:56:30+02:00";3.121
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:56:40+02:00";3.121
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:56:50+02:00";3.121
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:57:00+02:00";3.121
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:57:10+02:00";3.121
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:57:20+02:00";3.121
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:57:30+02:00";3.121
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:57:40+02:00";3.122
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:57:50+02:00";3.122
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:58:00+02:00";3.122
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:58:10+02:00";3.122
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:58:20+02:00";3.126
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:58:30+02:00";3.136
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:58:40+02:00";3.136
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:58:50+02:00";3.137
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:59:00+02:00";3.137
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:59:10+02:00";3.158
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:59:20+02:00";3.145
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T11:59:30+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:49:40+02:00";2.845
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:49:50+02:00";2.845
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:50:00+02:00";2.845
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:50:10+02:00";2.845
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:50:20+02:00";2.851
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:50:30+02:00";2.851
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:50:40+02:00";2.851
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:50:50+02:00";2.85
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:51:00+02:00";2.851
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:51:10+02:00";2.851
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:51:20+02:00";2.851
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:51:30+02:00";2.852
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:51:40+02:00";2.852
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:51:50+02:00";2.853
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:52:00+02:00";2.853
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:52:10+02:00";2.853
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:52:20+02:00";2.853
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:52:30+02:00";2.853
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:52:40+02:00";2.853
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:52:50+02:00";2.854
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:53:00+02:00";2.853
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:53:10+02:00";2.853
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:53:20+02:00";2.844
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:53:30+02:00";2.844
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:53:40+02:00";2.844
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:53:50+02:00";2.845
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:54:00+02:00";2.845
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:54:10+02:00";2.844
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:54:20+02:00";2.844
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:54:30+02:00";2.844
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:54:40+02:00";2.845
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:54:50+02:00";2.845
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:55:00+02:00";2.845
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:55:10+02:00";2.845
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:55:20+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:55:30+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:55:40+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:55:50+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:56:00+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:56:10+02:00";2.847
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:56:20+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:56:30+02:00";2.847
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:56:40+02:00";2.847
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:56:50+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:57:00+02:00";2.845
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:57:10+02:00";2.846
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:57:20+02:00";2.845
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:57:30+02:00";2.845
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:57:40+02:00";2.845
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:57:50+02:00";2.845
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:58:00+02:00";2.845
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:58:10+02:00";2.845
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:58:20+02:00";2.844
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:58:30+02:00";2.845
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:58:40+02:00";2.844
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:58:50+02:00";2.847
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:59:00+02:00";2.853
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:59:10+02:00";2.853
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:59:20+02:00";2.853
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T11:59:30+02:00";null


==> perf_analysis/config6/ack0_1000ns/grafana_data_export-6.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:49:40+02:00";1.23
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:49:50+02:00";1.34
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:50:00+02:00";1.37
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:50:10+02:00";1.39
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:50:20+02:00";1.64
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:50:30+02:00";1.69
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:50:40+02:00";1.51
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:50:50+02:00";1.28
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:51:00+02:00";1.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:51:10+02:00";1.42
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:51:20+02:00";1.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:51:30+02:00";1.59
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:51:40+02:00";1.58
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:51:50+02:00";1.58
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:52:00+02:00";1.72
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:52:10+02:00";1.68
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:52:20+02:00";1.81
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:52:30+02:00";1.76
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:52:40+02:00";1.87
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:52:50+02:00";1.74
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:53:00+02:00";1.85
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:53:10+02:00";1.78
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:53:20+02:00";1.67
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:53:30+02:00";1.49
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:53:40+02:00";1.42
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:53:50+02:00";1.36
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:54:00+02:00";1.46
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:54:10+02:00";1.46
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:54:20+02:00";1.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:54:30+02:00";1.82
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:54:40+02:00";1.54
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:54:50+02:00";1.92
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:55:00+02:00";1.69
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:55:10+02:00";1.82
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:55:20+02:00";1.84
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:55:30+02:00";1.71
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:55:40+02:00";1.83
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:55:50+02:00";1.87
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:56:00+02:00";1.89
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:56:10+02:00";2.14
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:56:20+02:00";1.96
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:56:30+02:00";2.04
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:56:40+02:00";2.02
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:56:50+02:00";2.25
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:57:00+02:00";2.34
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:57:10+02:00";2.22
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:57:20+02:00";2.49
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:57:30+02:00";2.64
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:57:40+02:00";2.78
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:57:50+02:00";2.79
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:58:00+02:00";2.68
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:58:10+02:00";2.66
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:58:20+02:00";2.56
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:58:30+02:00";2.39
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:58:40+02:00";2.17
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:58:50+02:00";2.23
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:59:00+02:00";1.89
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:59:10+02:00";1.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:59:20+02:00";1.35
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:59:30+02:00";1.14
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:49:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:49:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:50:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:50:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:50:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:50:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:50:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:50:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:51:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:51:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:51:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:51:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:51:40+02:00";0.15
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:51:50+02:00";0.12
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:52:00+02:00";0.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:52:10+02:00";0.09
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:52:20+02:00";0.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:52:30+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:52:40+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:52:50+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:53:00+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:53:10+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:53:20+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:53:30+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:53:40+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:53:50+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:54:00+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:54:10+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:54:20+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:54:30+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:54:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:54:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:55:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:55:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:55:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:55:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:55:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:55:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:56:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:56:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:56:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:56:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:56:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:56:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:57:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:57:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:57:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:57:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:57:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:57:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:58:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:58:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:58:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:58:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:58:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:58:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:59:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:59:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:59:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T11:59:30+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:49:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:49:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:50:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:50:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:50:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:50:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:50:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:50:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:51:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:51:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:51:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:51:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:51:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:51:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:52:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:52:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:52:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:52:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:52:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:52:50+02:00";0.07
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:53:00+02:00";0.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:53:10+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:53:20+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:53:30+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:53:40+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:53:50+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:54:00+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:54:10+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:54:20+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:54:30+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:54:40+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:54:50+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:55:00+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:55:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:55:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:55:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:55:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:55:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:56:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:56:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:56:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:56:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:56:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:56:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:57:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:57:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:57:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:57:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:57:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:57:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:58:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:58:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:58:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:58:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:58:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:58:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:59:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:59:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:59:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T11:59:30+02:00";null

==> perf_analysis/config6/ack0_1000ns/grafana_data_export-7.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:49:40+02:00";35.299
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:49:50+02:00";37.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:50:00+02:00";34.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:50:10+02:00";38.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:50:20+02:00";46.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:50:30+02:00";40.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:50:40+02:00";33.399
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:50:50+02:00";33.901
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:51:00+02:00";35.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:51:10+02:00";35.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:51:20+02:00";38.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:51:30+02:00";40.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:51:40+02:00";41.396
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:51:50+02:00";32.502
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:52:00+02:00";30.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:52:10+02:00";34.999
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:52:20+02:00";46.901
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:52:30+02:00";51.894
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:52:40+02:00";45.304
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:52:50+02:00";43.201
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:53:00+02:00";38.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:53:10+02:00";42
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:53:20+02:00";38.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:53:30+02:00";50.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:53:40+02:00";35.999
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:53:50+02:00";41.299
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:54:00+02:00";35.902
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:54:10+02:00";34.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:54:20+02:00";32.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:54:30+02:00";50.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:54:40+02:00";38.097
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:54:50+02:00";34.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:55:00+02:00";34.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:55:10+02:00";34
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:55:20+02:00";31.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:55:30+02:00";52.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:55:40+02:00";38.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:55:50+02:00";33
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:56:00+02:00";35.201
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:56:10+02:00";34.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:56:20+02:00";31.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:56:30+02:00";41.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:56:40+02:00";40.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:56:50+02:00";33.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:57:00+02:00";32.801
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:57:10+02:00";34.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:57:20+02:00";31.799
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:57:30+02:00";36.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:57:40+02:00";42.801
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:57:50+02:00";39.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:58:00+02:00";34.201
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:58:10+02:00";36.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:58:20+02:00";33.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:58:30+02:00";40.801
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:58:40+02:00";44.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:58:50+02:00";39.496
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:59:00+02:00";34.602
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:59:10+02:00";35.599
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:59:20+02:00";36.598
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:59:30+02:00";42.604
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:49:40+02:00";29.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:49:50+02:00";32.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:50:00+02:00";30.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:50:10+02:00";34
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:50:20+02:00";42.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:50:30+02:00";36.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:50:40+02:00";31.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:50:50+02:00";34.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:51:00+02:00";30.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:51:10+02:00";32.599
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:51:20+02:00";35.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:51:30+02:00";41.302
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:51:40+02:00";34.599
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:51:50+02:00";27.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:52:00+02:00";27.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:52:10+02:00";32.798
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:52:20+02:00";50.403
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:52:30+02:00";42.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:52:40+02:00";41.399
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:52:50+02:00";36.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:53:00+02:00";35.801
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:53:10+02:00";32.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:53:20+02:00";45.699
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:53:30+02:00";40
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:53:40+02:00";31.501
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:53:50+02:00";39
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:54:00+02:00";28.899
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:54:10+02:00";30.701
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:54:20+02:00";34.399
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:54:30+02:00";50.101
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:54:40+02:00";31.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:54:50+02:00";31.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:55:00+02:00";31.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:55:10+02:00";30.299
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:55:20+02:00";29.201
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:55:30+02:00";54.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:55:40+02:00";30.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:55:50+02:00";29.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:56:00+02:00";31.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:56:10+02:00";29
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:56:20+02:00";29.099
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:56:30+02:00";41.301
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:56:40+02:00";35.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:56:50+02:00";29.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:57:00+02:00";31.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:57:10+02:00";30
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:57:20+02:00";29.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:57:30+02:00";39.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:57:40+02:00";40.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:57:50+02:00";33.799
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:58:00+02:00";30.301
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:58:10+02:00";31.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:58:20+02:00";29.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:58:30+02:00";46.499
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:58:40+02:00";33.101
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:58:50+02:00";32.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:59:00+02:00";29.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:59:10+02:00";32.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:59:20+02:00";32
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T11:59:30+02:00";39.599
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:49:40+02:00";30.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:49:50+02:00";35.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:50:00+02:00";31.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:50:10+02:00";33.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:50:20+02:00";44.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:50:30+02:00";37.401
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:50:40+02:00";31.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:50:50+02:00";34.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:51:00+02:00";31.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:51:10+02:00";34.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:51:20+02:00";36.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:51:30+02:00";43.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:51:40+02:00";34.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:51:50+02:00";28
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:52:00+02:00";30.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:52:10+02:00";35.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:52:20+02:00";49.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:52:30+02:00";44.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:52:40+02:00";43.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:52:50+02:00";39.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:53:00+02:00";38.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:53:10+02:00";33.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:53:20+02:00";48.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:53:30+02:00";41.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:53:40+02:00";35
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:53:50+02:00";41.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:54:00+02:00";29.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:54:10+02:00";31.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:54:20+02:00";36.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:54:30+02:00";49.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:54:40+02:00";31.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:54:50+02:00";31.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:55:00+02:00";33
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:55:10+02:00";31.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:55:20+02:00";31.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:55:30+02:00";56
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:55:40+02:00";31
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:55:50+02:00";31
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:56:00+02:00";32.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:56:10+02:00";30.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:56:20+02:00";29
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:56:30+02:00";44.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:56:40+02:00";34.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:56:50+02:00";28.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:57:00+02:00";32.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:57:10+02:00";30.298
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:57:20+02:00";30.602
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:57:30+02:00";41.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:57:40+02:00";42.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:57:50+02:00";34.299
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:58:00+02:00";32.801
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:58:10+02:00";31.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:58:20+02:00";29.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:58:30+02:00";49
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:58:40+02:00";35.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:58:50+02:00";34.801
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:59:00+02:00";29.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:59:10+02:00";32.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:59:20+02:00";35.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T11:59:30+02:00";null

==> perf_analysis/config6/ack0_1000ns/grafana_data_export-8.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:49:50+02:00";22.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:50:00+02:00";24.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:50:10+02:00";23.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:50:20+02:00";23.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:50:30+02:00";26.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:50:40+02:00";21.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:50:50+02:00";21.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:51:00+02:00";23.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:51:10+02:00";22.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:51:20+02:00";23.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:51:30+02:00";25
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:51:40+02:00";22.798
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:51:50+02:00";22.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:52:00+02:00";22.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:52:10+02:00";24.199
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:52:20+02:00";23.201
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:52:30+02:00";25.497
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:52:40+02:00";23.602
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:52:50+02:00";23.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:53:00+02:00";23.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:53:10+02:00";24.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:53:20+02:00";23.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:53:30+02:00";24.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:53:40+02:00";22.999
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:53:50+02:00";23.299
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:54:00+02:00";24.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:54:10+02:00";23.599
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:54:20+02:00";23.901
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:54:30+02:00";24.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:54:40+02:00";23.698
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:54:50+02:00";22.901
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:55:00+02:00";23.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:55:10+02:00";24
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:55:20+02:00";23.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:55:30+02:00";26.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:55:40+02:00";23.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:55:50+02:00";23.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:56:00+02:00";23.301
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:56:10+02:00";22.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:56:20+02:00";23.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:56:30+02:00";24.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:56:40+02:00";23.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:56:50+02:00";23.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:57:00+02:00";22.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:57:10+02:00";23.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:57:20+02:00";22.499
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:57:30+02:00";24.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:57:40+02:00";23.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:57:50+02:00";22.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:58:00+02:00";24.801
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:58:10+02:00";24.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:58:20+02:00";24.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:58:30+02:00";25.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:58:40+02:00";23.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:58:50+02:00";24.498
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:59:00+02:00";24.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:59:10+02:00";23.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:59:20+02:00";24.499
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:59:30+02:00";24.602
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:59:40+02:00";null
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:49:50+02:00";21.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:50:00+02:00";24.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:50:10+02:00";23.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:50:20+02:00";22.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:50:30+02:00";26.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:50:40+02:00";25
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:50:50+02:00";24.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:51:00+02:00";23.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:51:10+02:00";23.199
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:51:20+02:00";24.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:51:30+02:00";26.101
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:51:40+02:00";22.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:51:50+02:00";23.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:52:00+02:00";22.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:52:10+02:00";24.399
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:52:20+02:00";23.102
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:52:30+02:00";23.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:52:40+02:00";23.499
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:52:50+02:00";23.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:53:00+02:00";22.801
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:53:10+02:00";23.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:53:20+02:00";24.299
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:53:30+02:00";25.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:53:40+02:00";22.701
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:53:50+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:54:00+02:00";23.599
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:54:10+02:00";24.801
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:54:20+02:00";25.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:54:30+02:00";26.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:54:40+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:54:50+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:55:00+02:00";24.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:55:10+02:00";24.899
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:55:20+02:00";23.901
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:55:30+02:00";27.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:55:40+02:00";23.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:55:50+02:00";23.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:56:00+02:00";22.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:56:10+02:00";23.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:56:20+02:00";24.499
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:56:30+02:00";24.701
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:56:40+02:00";24.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:56:50+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:57:00+02:00";23.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:57:10+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:57:20+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:57:30+02:00";26.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:57:40+02:00";24.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:57:50+02:00";23.999
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:58:00+02:00";23.801
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:58:10+02:00";23.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:58:20+02:00";24.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:58:30+02:00";24.899
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:58:40+02:00";23.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:58:50+02:00";23.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:59:00+02:00";22.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:59:10+02:00";23.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:59:20+02:00";22.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:59:30+02:00";25.599
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T11:59:40+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:49:50+02:00";21.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:50:00+02:00";20.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:50:10+02:00";20.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:50:20+02:00";20.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:50:30+02:00";24
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:50:40+02:00";21
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:50:50+02:00";20.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:51:00+02:00";21
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:51:10+02:00";21.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:51:20+02:00";21.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:51:30+02:00";24.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:51:40+02:00";20.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:51:50+02:00";20.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:52:00+02:00";21.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:52:10+02:00";20.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:52:20+02:00";20.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:52:30+02:00";23
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:52:40+02:00";21.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:52:50+02:00";22.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:53:00+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:53:10+02:00";21.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:53:20+02:00";21.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:53:30+02:00";24.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:53:40+02:00";21.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:53:50+02:00";24.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:54:00+02:00";20
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:54:10+02:00";22.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:54:20+02:00";22.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:54:30+02:00";23.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:54:40+02:00";20.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:54:50+02:00";20.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:55:00+02:00";23.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:55:10+02:00";22.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:55:20+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:55:30+02:00";24.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:55:40+02:00";21.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:55:50+02:00";21
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:56:00+02:00";20.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:56:10+02:00";21.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:56:20+02:00";20.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:56:30+02:00";23.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:56:40+02:00";20
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:56:50+02:00";20
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:57:00+02:00";21.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:57:10+02:00";21.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:57:20+02:00";21.801
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:57:30+02:00";24.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:57:40+02:00";22.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:57:50+02:00";22.499
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:58:00+02:00";22.101
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:58:10+02:00";20.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:58:20+02:00";20.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:58:30+02:00";24.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:58:40+02:00";22.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:58:50+02:00";22.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:59:00+02:00";19.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:59:10+02:00";20.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:59:20+02:00";21.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:59:30+02:00";23.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T11:59:40+02:00";null

==> perf_analysis/config6/ack1_1000ns/grafana_data_export-2.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:15:00+02:00";137,263.314
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:15:10+02:00";203,952.343
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:15:20+02:00";262,503.422
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:15:30+02:00";309,970.07
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:15:40+02:00";356,337.321
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:15:50+02:00";335,562.722
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:16:00+02:00";366,838.424
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:16:10+02:00";366,611.861
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:16:20+02:00";405,539.579
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:16:30+02:00";412,397.555
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:16:40+02:00";418,926.364
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:16:50+02:00";405,501.729
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:17:00+02:00";398,183.118
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:17:10+02:00";381,354.459
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:17:20+02:00";343,812.885
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:17:30+02:00";347,959.615
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:17:40+02:00";359,556.857
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:17:50+02:00";362,723.167
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:18:00+02:00";334,077.47
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:18:10+02:00";330,679.045
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:18:20+02:00";326,927.046
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:18:30+02:00";325,299.738
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:18:40+02:00";307,497.641
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:18:50+02:00";296,976.497
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:19:00+02:00";273,442.814
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:19:10+02:00";296,034.602
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:19:20+02:00";302,231.228
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:19:30+02:00";318,245.738
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:19:40+02:00";329,846.948
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:19:50+02:00";322,887.611
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:20:00+02:00";300,869.489
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:20:10+02:00";294,186.8
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:20:20+02:00";284,653.38
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:20:30+02:00";284,369.302
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:20:40+02:00";290,687.603
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:20:50+02:00";291,327.921
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:21:00+02:00";283,860.903
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:21:10+02:00";281,821.938
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:21:20+02:00";279,881.201
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:21:30+02:00";281,268.911
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:21:40+02:00";285,967.103
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:21:50+02:00";285,003.012
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:22:00+02:00";288,381.838
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:22:10+02:00";290,304.183
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:22:20+02:00";290,194.873
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:22:30+02:00";297,219.169
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:22:40+02:00";301,088.408
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:22:50+02:00";300,513.734
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:23:00+02:00";290,203.804
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:23:10+02:00";289,231.21
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:23:20+02:00";288,593.778
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:23:30+02:00";299,096.549
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:23:40+02:00";296,333.395
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:23:50+02:00";294,376.742
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:24:00+02:00";271,898.87
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:24:10+02:00";281,640.585
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:24:20+02:00";287,535.136
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:24:30+02:00";291,874.278
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:24:40+02:00";286,877.457
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:24:50+02:00";242,836.525
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:15:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:15:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:15:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:15:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:15:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:15:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:16:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:16:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:16:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:16:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:16:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:16:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:17:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:17:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:17:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:17:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:17:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:17:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:18:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:18:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:18:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:18:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:18:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:18:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:19:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:19:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:19:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:19:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:19:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:19:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:20:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:20:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:20:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:20:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:20:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:20:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:21:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:21:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:21:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:21:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:21:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:21:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:22:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:22:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:22:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:22:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:22:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:22:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:23:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:23:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:23:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:23:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:23:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:23:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:24:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:24:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:24:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:24:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:24:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:24:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:15:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:15:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:15:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:15:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:15:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:15:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:16:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:16:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:16:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:16:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:16:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:16:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:17:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:17:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:17:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:17:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:17:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:17:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:18:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:18:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:18:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:18:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:18:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:18:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:19:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:19:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:19:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:19:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:19:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:19:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:20:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:20:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:20:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:20:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:20:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:20:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:21:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:21:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:21:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:21:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:21:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:21:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:22:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:22:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:22:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:22:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:22:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:22:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:23:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:23:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:23:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:23:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:23:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:23:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:24:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:24:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:24:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:24:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:24:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T13:24:50+02:00";0

==> perf_analysis/config6/ack1_1000ns/grafana_data_export-3.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:15:10+02:00";43,973,972.932
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:15:20+02:00";56,657,049.752
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:15:30+02:00";66,938,770.5
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:15:40+02:00";76,979,983.577
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:15:50+02:00";72,499,433.153
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:16:00+02:00";79,273,984.557
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:16:10+02:00";79,232,947.722
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:16:20+02:00";87,658,304.171
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:16:30+02:00";89,148,114.811
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:16:40+02:00";90,564,657.812
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:16:50+02:00";87,666,093.593
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:17:00+02:00";86,087,157.195
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:17:10+02:00";82,451,178.521
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:17:20+02:00";74,335,578.481
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:17:30+02:00";75,234,591.167
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:17:40+02:00";77,744,434.047
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:17:50+02:00";78,430,844.109
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:18:00+02:00";72,237,470.214
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:18:10+02:00";71,503,809.66
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:18:20+02:00";70,694,530.824
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:18:30+02:00";70,343,441.336
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:18:40+02:00";66,493,354.48
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:18:50+02:00";64,218,876.983
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:19:00+02:00";59,130,162.815
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:19:10+02:00";64,073,244.78
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:19:20+02:00";65,456,575.11
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:19:30+02:00";68,966,762.095
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:19:40+02:00";71,514,406.367
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:19:50+02:00";70,024,463.967
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:20:00+02:00";65,260,056.984
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:20:10+02:00";63,825,013.386
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:20:20+02:00";61,766,782.094
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:20:30+02:00";61,716,714.207
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:20:40+02:00";63,099,314.002
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:20:50+02:00";63,246,788.512
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:21:00+02:00";61,631,478.735
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:21:10+02:00";61,194,418.494
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:21:20+02:00";60,777,895.732
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:21:30+02:00";61,083,622.399
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:21:40+02:00";62,108,964.654
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:21:50+02:00";61,902,481.787
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:22:00+02:00";62,638,036.643
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:22:10+02:00";63,057,881.781
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:22:20+02:00";63,035,979.307
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:22:30+02:00";64,564,049.332
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:22:40+02:00";65,405,439.726
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:22:50+02:00";65,281,687.277
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:23:00+02:00";63,043,859.279
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:23:10+02:00";62,832,320.521
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:23:20+02:00";62,695,120.082
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:23:30+02:00";64,976,763.192
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:23:40+02:00";64,376,966.493
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:23:50+02:00";63,952,210.641
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:24:00+02:00";59,069,195.867
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:24:10+02:00";61,186,870.554
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:24:20+02:00";62,466,579.959
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:24:30+02:00";63,409,553.18
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:24:40+02:00";62,324,094.913
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:24:50+02:00";52,756,207.364
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T13:25:00+02:00";48,538,053.922
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:15:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:15:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:15:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:15:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:15:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:16:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:16:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:16:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:16:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:16:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:16:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:17:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:17:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:17:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:17:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:17:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:17:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:18:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:18:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:18:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:18:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:18:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:18:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:19:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:19:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:19:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:19:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:19:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:19:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:20:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:20:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:20:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:20:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:20:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:20:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:21:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:21:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:21:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:21:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:21:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:21:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:22:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:22:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:22:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:22:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:22:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:22:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:23:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:23:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:23:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:23:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:23:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:23:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:24:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:24:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:24:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:24:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:24:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:24:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T13:25:00+02:00";null
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:15:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:15:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:15:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:15:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:15:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:16:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:16:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:16:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:16:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:16:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:16:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:17:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:17:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:17:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:17:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:17:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:17:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:18:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:18:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:18:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:18:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:18:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:18:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:19:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:19:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:19:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:19:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:19:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:19:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:20:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:20:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:20:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:20:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:20:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:20:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:21:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:21:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:21:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:21:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:21:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:21:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:22:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:22:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:22:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:22:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:22:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:22:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:23:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:23:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:23:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:23:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:23:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:23:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:24:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:24:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:24:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:24:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:24:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:24:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T13:25:00+02:00";null

==> perf_analysis/config6/ack1_1000ns/grafana_data_export-4.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:15:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:15:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:15:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:15:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:15:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:16:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:16:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:16:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:16:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:16:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:16:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:17:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:17:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:17:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:17:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:17:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:17:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:18:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:18:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:18:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:18:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:18:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:18:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:19:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:19:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:19:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:19:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:19:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:19:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:20:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:20:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:20:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:20:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:20:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:20:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:21:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:21:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:21:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:21:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:21:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:21:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:22:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:22:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:22:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:22:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:22:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:22:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:23:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:23:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:23:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:23:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:23:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:23:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:24:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:24:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:24:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:24:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:24:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:24:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T13:25:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:15:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:15:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:15:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:15:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:15:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:16:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:16:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:16:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:16:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:16:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:16:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:17:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:17:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:17:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:17:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:17:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:17:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:18:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:18:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:18:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:18:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:18:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:18:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:19:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:19:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:19:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:19:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:19:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:19:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:20:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:20:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:20:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:20:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:20:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:20:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:21:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:21:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:21:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:21:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:21:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:21:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:22:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:22:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:22:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:22:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:22:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:22:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:23:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:23:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:23:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:23:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:23:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:23:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:24:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:24:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:24:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:24:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:24:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:24:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T13:25:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:15:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:15:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:15:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:15:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:15:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:16:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:16:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:16:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:16:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:16:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:16:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:17:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:17:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:17:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:17:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:17:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:17:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:18:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:18:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:18:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:18:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:18:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:18:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:19:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:19:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:19:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:19:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:19:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:19:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:20:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:20:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:20:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:20:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:20:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:20:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:21:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:21:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:21:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:21:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:21:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:21:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:22:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:22:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:22:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:22:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:22:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:22:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:23:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:23:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:23:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:23:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:23:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:23:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:24:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:24:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:24:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:24:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:24:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:24:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T13:25:00+02:00";0

==> perf_analysis/config6/ack1_1000ns/grafana_data_export-5.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:15:20+02:00";13.979
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:15:30+02:00";13.866
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:15:40+02:00";13.851
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:15:50+02:00";13.912
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:16:00+02:00";13.727
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:16:10+02:00";13.64
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:16:20+02:00";13.625
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:16:30+02:00";13.617
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:16:40+02:00";13.558
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:16:50+02:00";13.609
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:17:00+02:00";13.541
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:17:10+02:00";13.526
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:17:20+02:00";13.584
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:17:30+02:00";13.28
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:17:40+02:00";13.227
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:17:50+02:00";13.218
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:18:00+02:00";13.167
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:18:10+02:00";13.157
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:18:20+02:00";13.153
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:18:30+02:00";13.075
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:18:40+02:00";13.074
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:18:50+02:00";13.063
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:19:00+02:00";13.057
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:19:10+02:00";12.994
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:19:20+02:00";12.92
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:19:30+02:00";12.851
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:19:40+02:00";12.81
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:19:50+02:00";12.783
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:20:00+02:00";12.782
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:20:10+02:00";12.789
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:20:20+02:00";12.755
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:20:30+02:00";12.705
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:20:40+02:00";12.66
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:20:50+02:00";12.649
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:21:00+02:00";12.642
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:21:10+02:00";12.615
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:21:20+02:00";12.593
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:21:30+02:00";12.592
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:21:40+02:00";12.564
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:21:50+02:00";12.547
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:22:00+02:00";12.518
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:22:10+02:00";12.511
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:22:20+02:00";12.494
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:22:30+02:00";12.48
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:22:40+02:00";12.447
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:22:50+02:00";12.429
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:23:00+02:00";12.43
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:23:10+02:00";12.396
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:23:20+02:00";12.359
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:23:30+02:00";12.334
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:23:40+02:00";12.316
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:23:50+02:00";12.273
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:24:00+02:00";12.226
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:24:10+02:00";12.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:24:20+02:00";12.171
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:24:30+02:00";12.148
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:24:40+02:00";6.277
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:24:50+02:00";6.035
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:25:00+02:00";6.036
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:25:10+02:00";6.036
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:15:20+02:00";3.056
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:15:30+02:00";3.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:15:40+02:00";3.062
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:15:50+02:00";3.062
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:16:00+02:00";3.062
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:16:10+02:00";3.062
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:16:20+02:00";3.071
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:16:30+02:00";3.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:16:40+02:00";3.071
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:16:50+02:00";3.065
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:17:00+02:00";3.072
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:17:10+02:00";3.073
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:17:20+02:00";3.074
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:17:30+02:00";3.079
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:17:40+02:00";3.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:17:50+02:00";3.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:18:00+02:00";3.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:18:10+02:00";3.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:18:20+02:00";3.073
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:18:30+02:00";3.074
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:18:40+02:00";3.074
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:18:50+02:00";3.074
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:19:00+02:00";3.074
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:19:10+02:00";3.074
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:19:20+02:00";3.074
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:19:30+02:00";3.074
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:19:40+02:00";3.074
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:19:50+02:00";3.074
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:20:00+02:00";3.076
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:20:10+02:00";3.076
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:20:20+02:00";3.076
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:20:30+02:00";3.076
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:20:40+02:00";3.076
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:20:50+02:00";3.076
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:21:00+02:00";3.077
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:21:10+02:00";3.076
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:21:20+02:00";3.077
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:21:30+02:00";3.077
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:21:40+02:00";3.077
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:21:50+02:00";3.077
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:22:00+02:00";3.077
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:22:10+02:00";3.077
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:22:20+02:00";3.076
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:22:30+02:00";3.077
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:22:40+02:00";3.077
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:22:50+02:00";3.077
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:23:00+02:00";3.077
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:23:10+02:00";3.077
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:23:20+02:00";3.077
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:23:30+02:00";3.077
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:23:40+02:00";3.077
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:23:50+02:00";3.077
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:24:00+02:00";3.077
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:24:10+02:00";3.077
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:24:20+02:00";3.077
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:24:30+02:00";3.077
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:24:40+02:00";3.077
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:24:50+02:00";3.084
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:25:00+02:00";3.084
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T13:25:10+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:15:20+02:00";2.849
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:15:30+02:00";2.855
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:15:40+02:00";2.833
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:15:50+02:00";2.887
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:16:00+02:00";2.836
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:16:10+02:00";2.837
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:16:20+02:00";2.853
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:16:30+02:00";2.837
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:16:40+02:00";2.838
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:16:50+02:00";2.868
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:17:00+02:00";2.876
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:17:10+02:00";2.876
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:17:20+02:00";2.875
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:17:30+02:00";2.878
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:17:40+02:00";2.878
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:17:50+02:00";2.878
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:18:00+02:00";2.878
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:18:10+02:00";2.878
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:18:20+02:00";2.901
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:18:30+02:00";2.872
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:18:40+02:00";2.873
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:18:50+02:00";2.873
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:19:00+02:00";2.872
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:19:10+02:00";2.873
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:19:20+02:00";2.873
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:19:30+02:00";2.873
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:19:40+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:19:50+02:00";2.873
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:20:00+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:20:10+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:20:20+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:20:30+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:20:40+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:20:50+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:21:00+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:21:10+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:21:20+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:21:30+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:21:40+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:21:50+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:22:00+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:22:10+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:22:20+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:22:30+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:22:40+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:22:50+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:23:00+02:00";2.873
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:23:10+02:00";2.873
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:23:20+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:23:30+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:23:40+02:00";2.873
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:23:50+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:24:00+02:00";2.873
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:24:10+02:00";2.873
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:24:20+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:24:30+02:00";2.873
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:24:40+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:24:50+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:25:00+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T13:25:10+02:00";null

==> perf_analysis/config6/ack1_1000ns/grafana_data_export-6.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:15:20+02:00";2.92
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:15:30+02:00";3.16
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:15:40+02:00";3.37
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:15:50+02:00";3.86
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:16:00+02:00";4.88
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:16:10+02:00";5.74
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:16:20+02:00";6.53
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:16:30+02:00";6.99
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:16:40+02:00";7.69
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:16:50+02:00";8.66
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:17:00+02:00";9.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:17:10+02:00";9.98
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:17:20+02:00";10.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:17:30+02:00";10.98
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:17:40+02:00";10.83
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:17:50+02:00";11.46
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:18:00+02:00";12.24
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:18:10+02:00";12.58
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:18:20+02:00";12.89
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:18:30+02:00";12.83
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:18:40+02:00";12.71
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:18:50+02:00";13.06
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:19:00+02:00";13.59
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:19:10+02:00";13.66
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:19:20+02:00";13.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:19:30+02:00";13.83
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:19:40+02:00";13.86
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:19:50+02:00";13.96
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:20:00+02:00";14.12
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:20:10+02:00";14.11
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:20:20+02:00";14.32
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:20:30+02:00";14.34
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:20:40+02:00";14.29
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:20:50+02:00";14.33
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:21:00+02:00";14.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:21:10+02:00";14.09
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:21:20+02:00";14.15
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:21:30+02:00";14.28
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:21:40+02:00";14.31
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:21:50+02:00";14.41
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:22:00+02:00";14.58
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:22:10+02:00";14.33
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:22:20+02:00";14.27
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:22:30+02:00";14.07
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:22:40+02:00";14.22
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:22:50+02:00";14.26
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:23:00+02:00";14.52
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:23:10+02:00";14.37
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:23:20+02:00";14.39
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:23:30+02:00";14.49
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:23:40+02:00";14.26
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:23:50+02:00";14.37
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:24:00+02:00";14.47
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:24:10+02:00";14.55
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:24:20+02:00";14.62
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:24:30+02:00";14.37
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:24:40+02:00";14.16
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:24:50+02:00";13.83
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:25:00+02:00";13.55
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:25:10+02:00";13.31
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:15:20+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:15:30+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:15:40+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:15:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:16:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:16:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:16:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:16:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:16:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:16:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:17:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:17:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:17:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:17:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:17:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:17:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:18:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:18:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:18:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:18:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:18:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:18:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:19:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:19:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:19:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:19:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:19:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:19:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:20:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:20:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:20:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:20:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:20:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:20:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:21:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:21:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:21:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:21:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:21:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:21:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:22:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:22:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:22:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:22:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:22:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:22:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:23:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:23:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:23:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:23:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:23:40+02:00";0.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:23:50+02:00";0.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:24:00+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:24:10+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:24:20+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:24:30+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:24:40+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:24:50+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:25:00+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T13:25:10+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:15:20+02:00";0.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:15:30+02:00";0.08
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:15:40+02:00";0.07
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:15:50+02:00";0.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:16:00+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:16:10+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:16:20+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:16:30+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:16:40+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:16:50+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:17:00+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:17:10+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:17:20+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:17:30+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:17:40+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:17:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:18:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:18:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:18:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:18:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:18:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:18:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:19:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:19:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:19:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:19:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:19:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:19:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:20:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:20:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:20:20+02:00";0.16
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:20:30+02:00";0.13
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:20:40+02:00";0.11
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:20:50+02:00";0.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:21:00+02:00";0.08
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:21:10+02:00";0.07
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:21:20+02:00";0.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:21:30+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:21:40+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:21:50+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:22:00+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:22:10+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:22:20+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:22:30+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:22:40+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:22:50+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:23:00+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:23:10+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:23:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:23:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:23:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:23:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:24:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:24:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:24:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:24:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:24:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:24:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:25:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T13:25:10+02:00";null

==> perf_analysis/config6/ack1_1000ns/grafana_data_export-7.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:15:20+02:00";43.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:15:30+02:00";48.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:15:40+02:00";34.599
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:15:50+02:00";45.999
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:16:00+02:00";41.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:16:10+02:00";34.802
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:16:20+02:00";34.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:16:30+02:00";40.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:16:40+02:00";40.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:16:50+02:00";36.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:17:00+02:00";35.896
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:17:10+02:00";35.201
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:17:20+02:00";38.503
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:17:30+02:00";38.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:17:40+02:00";38.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:17:50+02:00";34.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:18:00+02:00";38.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:18:10+02:00";34.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:18:20+02:00";36.198
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:18:30+02:00";32.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:18:40+02:00";36.599
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:18:50+02:00";35.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:19:00+02:00";41.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:19:10+02:00";39.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:19:20+02:00";39.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:19:30+02:00";30.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:19:40+02:00";32.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:19:50+02:00";37.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:20:00+02:00";38.199
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:20:10+02:00";31
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:20:20+02:00";39.198
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:20:30+02:00";32.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:20:40+02:00";31.097
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:20:50+02:00";42.507
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:21:00+02:00";42.698
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:21:10+02:00";33.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:21:20+02:00";35.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:21:30+02:00";33.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:21:40+02:00";38.699
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:21:50+02:00";37.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:22:00+02:00";46.399
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:22:10+02:00";38.301
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:22:20+02:00";41.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:22:30+02:00";46
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:22:40+02:00";37.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:22:50+02:00";32.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:23:00+02:00";42.298
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:23:10+02:00";45.202
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:23:20+02:00";34.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:23:30+02:00";40.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:23:40+02:00";36.957
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:23:50+02:00";33.138
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:24:00+02:00";33.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:24:10+02:00";43
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:24:20+02:00";33.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:24:30+02:00";32.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:24:40+02:00";36.599
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:24:50+02:00";33.197
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:25:00+02:00";30.703
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:25:10+02:00";42.202
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:15:20+02:00";43.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:15:30+02:00";41
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:15:40+02:00";35.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:15:50+02:00";42.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:16:00+02:00";42.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:16:10+02:00";33.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:16:20+02:00";32.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:16:30+02:00";43.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:16:40+02:00";35
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:16:50+02:00";37
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:17:00+02:00";34.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:17:10+02:00";36.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:17:20+02:00";38.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:17:30+02:00";36.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:17:40+02:00";35.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:17:50+02:00";38.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:18:00+02:00";31.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:18:10+02:00";37.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:18:20+02:00";33.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:18:30+02:00";32.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:18:40+02:00";36
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:18:50+02:00";36
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:19:00+02:00";37.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:19:10+02:00";46.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:19:20+02:00";34.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:19:30+02:00";29.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:19:40+02:00";35.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:19:50+02:00";34.897
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:20:00+02:00";36.403
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:20:10+02:00";34.401
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:20:20+02:00";36.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:20:30+02:00";30.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:20:40+02:00";31.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:20:50+02:00";45.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:21:00+02:00";38.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:21:10+02:00";33.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:21:20+02:00";35.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:21:30+02:00";32
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:21:40+02:00";42.798
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:21:50+02:00";34.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:22:00+02:00";47.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:22:10+02:00";34.301
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:22:20+02:00";42.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:22:30+02:00";42.599
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:22:40+02:00";33.401
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:22:50+02:00";32.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:23:00+02:00";49.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:23:10+02:00";39.397
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:23:20+02:00";34.002
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:23:30+02:00";41.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:23:40+02:00";34.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:23:50+02:00";29.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:24:00+02:00";35.399
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:24:10+02:00";40.201
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:24:20+02:00";32.299
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:24:30+02:00";32.401
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:24:40+02:00";36.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:24:50+02:00";30.599
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:25:00+02:00";33.399
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T13:25:10+02:00";43.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:15:20+02:00";43.299
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:15:30+02:00";38.401
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:15:40+02:00";34.797
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:15:50+02:00";41.399
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:16:00+02:00";39.203
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:16:10+02:00";33.501
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:16:20+02:00";30.897
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:16:30+02:00";42.504
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:16:40+02:00";33.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:16:50+02:00";36.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:17:00+02:00";32.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:17:10+02:00";33.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:17:20+02:00";38.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:17:30+02:00";34.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:17:40+02:00";34.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:17:50+02:00";36.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:18:00+02:00";31
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:18:10+02:00";35.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:18:20+02:00";30.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:18:30+02:00";30.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:18:40+02:00";36.101
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:18:50+02:00";34.999
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:19:00+02:00";34.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:19:10+02:00";42.591
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:19:20+02:00";33.707
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:19:30+02:00";30.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:19:40+02:00";33.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:19:50+02:00";33
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:20:00+02:00";34.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:20:10+02:00";33.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:20:20+02:00";34.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:20:30+02:00";32
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:20:40+02:00";31.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:20:50+02:00";43.001
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:21:00+02:00";36.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:21:10+02:00";31.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:21:20+02:00";34.397
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:21:30+02:00";31.502
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:21:40+02:00";39.801
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:21:50+02:00";36.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:22:00+02:00";44.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:22:10+02:00";35.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:22:20+02:00";42.298
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:22:30+02:00";42.002
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:22:40+02:00";30.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:22:50+02:00";31.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:23:00+02:00";49.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:23:10+02:00";36.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:23:20+02:00";33.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:23:30+02:00";39.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:23:40+02:00";33.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:23:50+02:00";29.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:24:00+02:00";38.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:24:10+02:00";37.299
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:24:20+02:00";31.501
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:24:30+02:00";31.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:24:40+02:00";33.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:24:50+02:00";29.301
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:25:00+02:00";33.299
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T13:25:10+02:00";41.801

==> perf_analysis/config6/ack1_1000ns/grafana_data_export-8.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:15:30+02:00";23.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:15:40+02:00";22.799
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:15:50+02:00";23.599
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:16:00+02:00";22.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:16:10+02:00";22.901
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:16:20+02:00";25.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:16:30+02:00";22.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:16:40+02:00";23.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:16:50+02:00";23.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:17:00+02:00";22.198
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:17:10+02:00";22.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:17:20+02:00";25.602
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:17:30+02:00";22.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:17:40+02:00";23.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:17:50+02:00";24.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:18:00+02:00";23.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:18:10+02:00";22.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:18:20+02:00";26.699
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:18:30+02:00";23.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:18:40+02:00";23.999
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:18:50+02:00";23.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:19:00+02:00";23.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:19:10+02:00";23.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:19:20+02:00";24.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:19:30+02:00";21.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:19:40+02:00";22.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:19:50+02:00";23
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:20:00+02:00";24.199
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:20:10+02:00";22.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:20:20+02:00";26.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:20:30+02:00";22.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:20:40+02:00";22.498
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:20:50+02:00";22.604
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:21:00+02:00";23.699
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:21:10+02:00";23.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:21:20+02:00";24.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:21:30+02:00";22.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:21:40+02:00";23.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:21:50+02:00";23.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:22:00+02:00";22.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:22:10+02:00";24.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:22:20+02:00";24.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:22:30+02:00";23.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:22:40+02:00";24
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:22:50+02:00";23.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:23:00+02:00";23.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:23:10+02:00";23.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:23:20+02:00";24
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:23:30+02:00";23.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:23:40+02:00";23.673
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:23:50+02:00";23.727
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:24:00+02:00";23.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:24:10+02:00";22.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:24:20+02:00";23.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:24:30+02:00";22.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:24:40+02:00";23.999
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:24:50+02:00";24.598
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:25:00+02:00";21.802
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:25:10+02:00";23.201
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:25:20+02:00";25.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:15:30+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:15:40+02:00";23.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:15:50+02:00";24.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:16:00+02:00";25.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:16:10+02:00";26.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:16:20+02:00";25.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:16:30+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:16:40+02:00";25.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:16:50+02:00";25.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:17:00+02:00";25.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:17:10+02:00";28
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:17:20+02:00";25
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:17:30+02:00";25.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:17:40+02:00";24.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:17:50+02:00";26
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:18:00+02:00";25.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:18:10+02:00";27.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:18:20+02:00";27.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:18:30+02:00";26.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:18:40+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:18:50+02:00";26.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:19:00+02:00";26
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:19:10+02:00";28.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:19:20+02:00";25.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:19:30+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:19:40+02:00";26.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:19:50+02:00";25.998
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:20:00+02:00";25.002
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:20:10+02:00";27.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:20:20+02:00";26.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:20:30+02:00";25.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:20:40+02:00";25.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:20:50+02:00";25
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:21:00+02:00";25.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:21:10+02:00";27.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:21:20+02:00";26.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:21:30+02:00";25.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:21:40+02:00";26.599
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:21:50+02:00";24.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:22:00+02:00";25
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:22:10+02:00";27.201
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:22:20+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:22:30+02:00";24.699
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:22:40+02:00";25.101
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:22:50+02:00";25.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:23:00+02:00";25.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:23:10+02:00";28.998
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:23:20+02:00";26.102
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:23:30+02:00";25.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:23:40+02:00";25.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:23:50+02:00";24.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:24:00+02:00";23.899
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:24:10+02:00";26.401
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:24:20+02:00";25.299
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:24:30+02:00";25.501
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:24:40+02:00";26.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:24:50+02:00";25.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:25:00+02:00";25.899
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:25:10+02:00";26.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T13:25:20+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:15:30+02:00";20.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:15:40+02:00";19.798
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:15:50+02:00";20.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:16:00+02:00";20.602
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:16:10+02:00";23.901
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:16:20+02:00";20.398
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:16:30+02:00";20.302
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:16:40+02:00";21
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:16:50+02:00";21.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:17:00+02:00";20.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:17:10+02:00";22.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:17:20+02:00";20.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:17:30+02:00";20.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:17:40+02:00";21.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:17:50+02:00";20.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:18:00+02:00";21.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:18:10+02:00";23
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:18:20+02:00";20.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:18:30+02:00";21.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:18:40+02:00";21.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:18:50+02:00";20.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:19:00+02:00";21.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:19:10+02:00";22.495
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:19:20+02:00";22.505
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:19:30+02:00";21.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:19:40+02:00";21.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:19:50+02:00";20.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:20:00+02:00";21.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:20:10+02:00";24.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:20:20+02:00";21.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:20:30+02:00";23.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:20:40+02:00";20.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:20:50+02:00";20.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:21:00+02:00";21
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:21:10+02:00";22.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:21:20+02:00";21.798
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:21:30+02:00";21.601
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:21:40+02:00";21.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:21:50+02:00";21.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:22:00+02:00";20.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:22:10+02:00";22.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:22:20+02:00";22.299
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:22:30+02:00";21.401
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:22:40+02:00";20.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:22:50+02:00";21.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:23:00+02:00";21.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:23:10+02:00";23.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:23:20+02:00";21.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:23:30+02:00";21.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:23:40+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:23:50+02:00";20.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:24:00+02:00";20.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:24:10+02:00";23.399
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:24:20+02:00";21.101
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:24:30+02:00";21.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:24:40+02:00";20.799
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:24:50+02:00";21.301
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:25:00+02:00";20.899
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:25:10+02:00";23.101
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T13:25:20+02:00";null

==> perf_analysis/config6/ackall_1000ns/grafana_data_export-2.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:28:20+02:00";175,971.173
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:28:30+02:00";239,653.806
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:28:40+02:00";293,232.132
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:28:50+02:00";334,099.802
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:29:00+02:00";370,273.561
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:29:10+02:00";402,140.768
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:29:20+02:00";416,977.295
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:29:30+02:00";382,278.02
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:29:40+02:00";351,472.914
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:29:50+02:00";333,457.609
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:30:00+02:00";312,252.569
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:30:10+02:00";264,316.093
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:30:20+02:00";223,756.398
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:30:30+02:00";238,366.472
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:30:40+02:00";249,206.355
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:30:50+02:00";254,350.676
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:31:00+02:00";253,234.634
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:31:10+02:00";263,377.81
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:31:20+02:00";257,631.823
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:31:30+02:00";266,177.835
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:31:40+02:00";278,400.068
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:31:50+02:00";288,943.668
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:32:00+02:00";287,525.788
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:32:10+02:00";287,753.993
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:32:20+02:00";295,935.504
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:32:30+02:00";293,763.422
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:32:40+02:00";284,219.16
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:32:50+02:00";279,482.242
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:33:00+02:00";268,025.369
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:33:10+02:00";269,981.479
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:33:20+02:00";274,111.871
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:33:30+02:00";268,550.952
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:33:40+02:00";256,478.537
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:33:50+02:00";247,598.926
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:34:00+02:00";243,887.683
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:34:10+02:00";244,931.875
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:34:20+02:00";248,919.193
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:34:30+02:00";259,851.158
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:34:40+02:00";282,802.137
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:34:50+02:00";272,894.631
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:35:00+02:00";282,454.97
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:35:10+02:00";279,383.733
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:35:20+02:00";272,551.729
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:35:30+02:00";267,159.989
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:35:40+02:00";267,893.952
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:35:50+02:00";268,849.012
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:36:00+02:00";260,108.536
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:36:10+02:00";265,365.826
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:36:20+02:00";291,038.08
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:36:30+02:00";284,426.908
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:36:40+02:00";286,727.872
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:36:50+02:00";298,186.302
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:37:00+02:00";313,990.691
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:37:10+02:00";331,286.208
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:37:20+02:00";348,384.509
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:37:30+02:00";333,089.968
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:37:40+02:00";304,659.768
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:37:50+02:00";288,387.182
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:38:00+02:00";258,400.059
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:38:10+02:00";null
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:28:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:28:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:28:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:28:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:29:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:29:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:29:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:29:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:29:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:29:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:30:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:30:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:30:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:30:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:30:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:30:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:31:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:31:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:31:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:31:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:31:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:31:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:32:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:32:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:32:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:32:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:32:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:32:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:33:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:33:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:33:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:33:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:33:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:33:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:34:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:34:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:34:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:34:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:34:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:34:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:35:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:35:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:35:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:35:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:35:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:35:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:36:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:36:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:36:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:36:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:36:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:36:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:37:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:37:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:37:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:37:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:37:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:37:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:38:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:38:10+02:00";null
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:28:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:28:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:28:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:28:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:29:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:29:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:29:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:29:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:29:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:29:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:30:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:30:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:30:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:30:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:30:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:30:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:31:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:31:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:31:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:31:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:31:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:31:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:32:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:32:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:32:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:32:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:32:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:32:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:33:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:33:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:33:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:33:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:33:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:33:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:34:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:34:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:34:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:34:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:34:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:34:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:35:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:35:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:35:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:35:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:35:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:35:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:36:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:36:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:36:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:36:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:36:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:36:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:37:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:37:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:37:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:37:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:37:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:37:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:38:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T14:38:10+02:00";null

==> perf_analysis/config6/ackall_1000ns/grafana_data_export-3.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:28:20+02:00";37,910,752.871
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:28:30+02:00";51,704,438.205
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:28:40+02:00";63,309,279
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:28:50+02:00";72,163,450.106
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:29:00+02:00";79,998,726.034
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:29:10+02:00";86,902,028.047
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:29:20+02:00";90,119,483.131
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:29:30+02:00";82,623,912.433
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:29:40+02:00";75,969,205.013
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:29:50+02:00";72,079,305.481
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:30:00+02:00";67,498,670.637
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:30:10+02:00";57,136,391.149
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:30:20+02:00";48,368,724.159
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:30:30+02:00";51,531,208.436
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:30:40+02:00";53,877,861.881
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:30:50+02:00";54,992,465.099
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:31:00+02:00";54,752,985.02
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:31:10+02:00";56,948,550.402
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:31:20+02:00";55,706,761.947
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:31:30+02:00";57,556,000.504
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:31:40+02:00";60,199,931.35
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:31:50+02:00";62,480,785.569
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:32:00+02:00";62,175,811.041
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:32:10+02:00";62,224,539.835
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:32:20+02:00";63,994,336.069
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:32:30+02:00";63,525,011.421
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:32:40+02:00";61,461,508.291
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:32:50+02:00";60,437,520.768
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:33:00+02:00";57,967,695.111
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:33:10+02:00";58,432,414.445
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:33:20+02:00";59,363,829.877
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:33:30+02:00";58,184,716.055
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:33:40+02:00";55,586,395.032
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:33:50+02:00";53,679,001.447
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:34:00+02:00";52,889,144.756
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:34:10+02:00";53,130,843.903
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:34:20+02:00";54,009,687.4
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:34:30+02:00";56,395,984.805
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:34:40+02:00";61,390,269.675
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:34:50+02:00";59,245,393.942
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:35:00+02:00";61,328,783.194
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:35:10+02:00";60,667,061.773
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:35:20+02:00";59,188,005.219
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:35:30+02:00";58,020,094.453
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:35:40+02:00";58,182,875.915
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:35:50+02:00";58,393,636.066
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:36:00+02:00";56,496,982.384
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:36:10+02:00";57,641,831.489
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:36:20+02:00";63,219,954.551
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:36:30+02:00";61,785,130.887
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:36:40+02:00";62,286,201.217
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:36:50+02:00";64,776,534.245
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:37:00+02:00";68,210,900.584
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:37:10+02:00";71,969,124.051
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:37:20+02:00";75,685,073.916
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:37:30+02:00";72,362,237.41
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:37:40+02:00";66,186,195.381
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:37:50+02:00";62,651,311.259
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:38:00+02:00";56,136,789.382
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T14:38:10+02:00";51,648,339.526
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:28:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:28:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:28:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:28:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:29:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:29:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:29:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:29:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:29:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:29:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:30:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:30:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:30:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:30:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:30:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:30:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:31:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:31:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:31:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:31:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:31:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:31:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:32:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:32:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:32:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:32:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:32:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:32:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:33:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:33:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:33:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:33:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:33:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:33:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:34:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:34:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:34:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:34:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:34:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:34:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:35:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:35:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:35:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:35:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:35:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:35:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:36:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:36:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:36:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:36:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:36:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:36:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:37:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:37:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:37:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:37:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:37:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:37:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:38:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T14:38:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:28:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:28:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:28:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:28:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:29:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:29:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:29:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:29:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:29:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:29:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:30:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:30:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:30:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:30:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:30:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:30:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:31:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:31:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:31:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:31:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:31:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:31:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:32:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:32:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:32:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:32:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:32:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:32:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:33:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:33:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:33:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:33:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:33:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:33:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:34:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:34:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:34:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:34:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:34:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:34:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:35:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:35:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:35:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:35:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:35:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:35:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:36:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:36:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:36:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:36:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:36:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:36:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:37:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:37:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:37:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:37:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:37:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:37:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:38:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T14:38:10+02:00";0

==> perf_analysis/config6/ackall_1000ns/grafana_data_export-4.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:28:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:28:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:28:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:29:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:29:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:29:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:29:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:29:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:29:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:30:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:30:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:30:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:30:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:30:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:30:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:31:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:31:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:31:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:31:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:31:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:31:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:32:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:32:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:32:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:32:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:32:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:32:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:33:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:33:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:33:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:33:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:33:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:33:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:34:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:34:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:34:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:34:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:34:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:34:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:35:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:35:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:35:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:35:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:35:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:35:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:36:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:36:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:36:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:36:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:36:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:36:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:37:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:37:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:37:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:37:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:37:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:37:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:38:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:38:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T14:38:20+02:00";null
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:28:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:28:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:28:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:29:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:29:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:29:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:29:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:29:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:29:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:30:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:30:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:30:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:30:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:30:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:30:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:31:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:31:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:31:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:31:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:31:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:31:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:32:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:32:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:32:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:32:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:32:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:32:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:33:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:33:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:33:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:33:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:33:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:33:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:34:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:34:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:34:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:34:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:34:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:34:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:35:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:35:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:35:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:35:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:35:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:35:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:36:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:36:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:36:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:36:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:36:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:36:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:37:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:37:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:37:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:37:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:37:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:37:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:38:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:38:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T14:38:20+02:00";null
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:28:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:28:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:28:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:29:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:29:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:29:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:29:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:29:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:29:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:30:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:30:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:30:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:30:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:30:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:30:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:31:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:31:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:31:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:31:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:31:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:31:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:32:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:32:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:32:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:32:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:32:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:32:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:33:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:33:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:33:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:33:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:33:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:33:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:34:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:34:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:34:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:34:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:34:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:34:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:35:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:35:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:35:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:35:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:35:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:35:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:36:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:36:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:36:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:36:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:36:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:36:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:37:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:37:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:37:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:37:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:37:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:37:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:38:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:38:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T14:38:20+02:00";null

==> perf_analysis/config6/ackall_1000ns/grafana_data_export-5.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:28:30+02:00";14.123
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:28:40+02:00";13.995
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:28:50+02:00";14.009
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:29:00+02:00";13.936
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:29:10+02:00";13.896
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:29:20+02:00";13.889
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:29:30+02:00";13.889
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:29:40+02:00";13.876
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:29:50+02:00";13.853
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:30:00+02:00";13.95
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:30:10+02:00";13.955
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:30:20+02:00";13.955
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:30:30+02:00";13.904
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:30:40+02:00";13.786
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:30:50+02:00";13.69
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:31:00+02:00";13.599
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:31:10+02:00";13.518
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:31:20+02:00";13.504
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:31:30+02:00";13.442
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:31:40+02:00";13.424
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:31:50+02:00";13.257
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:32:00+02:00";13.233
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:32:10+02:00";13.224
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:32:20+02:00";13.208
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:32:30+02:00";13.186
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:32:40+02:00";13.171
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:32:50+02:00";13.021
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:33:00+02:00";13.005
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:33:10+02:00";12.966
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:33:20+02:00";12.947
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:33:30+02:00";12.912
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:33:40+02:00";12.877
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:33:50+02:00";12.898
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:34:00+02:00";12.856
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:34:10+02:00";12.812
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:34:20+02:00";12.754
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:34:30+02:00";12.691
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:34:40+02:00";12.661
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:34:50+02:00";12.655
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:35:00+02:00";12.645
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:35:10+02:00";12.635
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:35:20+02:00";12.626
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:35:30+02:00";12.659
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:35:40+02:00";12.587
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:35:50+02:00";12.519
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:36:00+02:00";12.489
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:36:10+02:00";12.522
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:36:20+02:00";12.386
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:36:30+02:00";12.371
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:36:40+02:00";12.219
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:36:50+02:00";12.156
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:37:00+02:00";12.122
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:37:10+02:00";12.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:37:20+02:00";12.089
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:37:30+02:00";12.075
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:37:40+02:00";12.12
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:37:50+02:00";11.931
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:38:00+02:00";6.084
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:38:10+02:00";6.084
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:38:20+02:00";6.084
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:28:30+02:00";3.068
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:28:40+02:00";3.068
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:28:50+02:00";3.068
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:29:00+02:00";3.107
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:29:10+02:00";3.069
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:29:20+02:00";3.069
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:29:30+02:00";3.069
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:29:40+02:00";3.069
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:29:50+02:00";3.069
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:30:00+02:00";3.103
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:30:10+02:00";3.077
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:30:20+02:00";3.077
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:30:30+02:00";3.077
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:30:40+02:00";3.078
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:30:50+02:00";3.092
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:31:00+02:00";3.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:31:10+02:00";3.084
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:31:20+02:00";3.084
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:31:30+02:00";3.084
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:31:40+02:00";3.084
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:31:50+02:00";3.084
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:32:00+02:00";3.085
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:32:10+02:00";3.085
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:32:20+02:00";3.089
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:32:30+02:00";3.088
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:32:40+02:00";3.088
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:32:50+02:00";3.088
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:33:00+02:00";3.089
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:33:10+02:00";3.089
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:33:20+02:00";3.089
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:33:30+02:00";3.089
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:33:40+02:00";3.089
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:33:50+02:00";3.088
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:34:00+02:00";3.088
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:34:10+02:00";3.088
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:34:20+02:00";3.088
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:34:30+02:00";3.088
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:34:40+02:00";3.089
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:34:50+02:00";3.089
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:35:00+02:00";3.089
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:35:10+02:00";3.088
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:35:20+02:00";3.088
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:35:30+02:00";3.088
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:35:40+02:00";3.088
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:35:50+02:00";3.089
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:36:00+02:00";3.089
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:36:10+02:00";3.088
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:36:20+02:00";3.088
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:36:30+02:00";3.088
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:36:40+02:00";3.088
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:36:50+02:00";3.088
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:37:00+02:00";3.089
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:37:10+02:00";3.088
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:37:20+02:00";3.088
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:37:30+02:00";3.089
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:37:40+02:00";3.089
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:37:50+02:00";3.088
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:38:00+02:00";3.242
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:38:10+02:00";3.097
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T14:38:20+02:00";3.097
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:28:30+02:00";2.861
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:28:40+02:00";2.861
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:28:50+02:00";2.863
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:29:00+02:00";2.936
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:29:10+02:00";2.858
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:29:20+02:00";2.859
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:29:30+02:00";2.859
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:29:40+02:00";2.914
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:29:50+02:00";2.868
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:30:00+02:00";2.867
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:30:10+02:00";2.868
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:30:20+02:00";2.868
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:30:30+02:00";2.867
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:30:40+02:00";2.868
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:30:50+02:00";2.867
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:31:00+02:00";2.873
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:31:10+02:00";2.873
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:31:20+02:00";2.873
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:31:30+02:00";2.873
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:31:40+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:31:50+02:00";2.873
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:32:00+02:00";2.873
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:32:10+02:00";2.873
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:32:20+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:32:30+02:00";2.873
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:32:40+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:32:50+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:33:00+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:33:10+02:00";2.873
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:33:20+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:33:30+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:33:40+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:33:50+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:34:00+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:34:10+02:00";2.873
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:34:20+02:00";2.873
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:34:30+02:00";2.873
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:34:40+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:34:50+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:35:00+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:35:10+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:35:20+02:00";2.875
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:35:30+02:00";2.875
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:35:40+02:00";2.875
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:35:50+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:36:00+02:00";2.875
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:36:10+02:00";2.875
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:36:20+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:36:30+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:36:40+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:36:50+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:37:00+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:37:10+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:37:20+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:37:30+02:00";2.874
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:37:40+02:00";2.875
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:37:50+02:00";2.876
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:38:00+02:00";2.876
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:38:10+02:00";2.875
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T14:38:20+02:00";null

==> perf_analysis/config6/ackall_1000ns/grafana_data_export-6.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:28:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:28:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:29:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:29:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:29:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:29:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:29:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:29:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:30:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:30:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:30:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:30:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:30:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:30:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:31:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:31:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:31:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:31:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:31:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:31:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:32:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:32:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:32:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:32:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:32:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:32:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:33:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:33:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:33:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:33:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:33:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:33:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:34:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:34:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:34:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:34:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:34:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:34:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:35:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:35:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:35:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:35:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:35:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:35:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:36:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:36:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:36:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:36:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:36:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:36:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:37:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:37:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:37:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:37:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:37:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:37:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:38:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:38:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:38:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T14:38:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:28:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:28:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:29:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:29:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:29:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:29:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:29:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:29:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:30:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:30:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:30:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:30:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:30:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:30:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:31:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:31:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:31:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:31:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:31:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:31:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:32:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:32:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:32:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:32:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:32:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:32:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:33:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:33:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:33:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:33:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:33:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:33:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:34:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:34:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:34:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:34:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:34:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:34:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:35:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:35:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:35:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:35:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:35:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:35:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:36:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:36:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:36:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:36:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:36:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:36:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:37:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:37:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:37:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:37:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:37:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:37:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:38:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:38:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:38:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T14:38:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:28:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:28:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:29:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:29:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:29:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:29:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:29:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:29:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:30:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:30:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:30:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:30:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:30:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:30:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:31:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:31:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:31:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:31:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:31:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:31:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:32:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:32:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:32:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:32:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:32:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:32:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:33:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:33:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:33:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:33:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:33:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:33:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:34:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:34:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:34:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:34:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:34:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:34:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:35:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:35:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:35:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:35:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:35:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:35:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:36:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:36:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:36:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:36:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:36:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:36:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:37:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:37:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:37:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:37:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:37:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:37:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:38:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:38:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:38:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T14:38:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:28:40+02:00";510,430,992
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:28:50+02:00";787,500,624
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:29:00+02:00";378,148,352
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:29:10+02:00";212,001,616
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:29:20+02:00";361,777,536
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:29:30+02:00";349,390,816
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:29:40+02:00";396,164,224
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:29:50+02:00";692,621,832
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:30:00+02:00";469,471,216
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:30:10+02:00";473,665,520
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:30:20+02:00";476,811,248
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:30:30+02:00";246,529,832
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:30:40+02:00";722,532,560
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:30:50+02:00";454,755,656
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:31:00+02:00";177,368,760
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:31:10+02:00";580,439,000
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:31:20+02:00";248,524,688
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:31:30+02:00";337,411,776
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:31:40+02:00";327,194,352
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:31:50+02:00";371,867,688
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:32:00+02:00";574,847,344
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:32:10+02:00";694,798,800
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:32:20+02:00";689,384,688
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:32:30+02:00";374,384,456
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:32:40+02:00";661,376,864
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:32:50+02:00";239,880,176
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:33:00+02:00";488,113,344
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:33:10+02:00";742,934,456
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:33:20+02:00";762,516,448
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:33:30+02:00";232,155,872
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:33:40+02:00";289,136,144
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:33:50+02:00";488,087,776
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:34:00+02:00";684,140,664
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:34:10+02:00";440,792,224
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:34:20+02:00";267,770,040
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:34:30+02:00";329,666,880
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:34:40+02:00";609,903,328
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:34:50+02:00";715,790,112
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:35:00+02:00";706,784,496
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:35:10+02:00";315,664,184
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:35:20+02:00";735,403,760
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:35:30+02:00";395,008,976
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:35:40+02:00";697,309,048
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:35:50+02:00";194,853,440
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:36:00+02:00";608,866,848
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:36:10+02:00";632,028,720
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:36:20+02:00";755,032,096
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:36:30+02:00";322,775,440
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:36:40+02:00";322,464,464
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:36:50+02:00";588,850,040
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:37:00+02:00";174,938,480
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:37:10+02:00";760,068,624
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:37:20+02:00";341,063,960
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:37:30+02:00";305,120,536
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:37:40+02:00";422,566,992
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:37:50+02:00";557,171,664
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:38:00+02:00";560,317,392
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:38:10+02:00";563,463,120
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:38:20+02:00";566,608,848
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T14:38:30+02:00";568,706,000

==> perf_analysis/config6/ackall_1000ns/grafana_data_export-7.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:28:50+02:00";65,273,856
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:29:00+02:00";65,273,856
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:29:10+02:00";65,273,856
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:29:20+02:00";65,273,856
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:29:30+02:00";65,273,856
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:29:40+02:00";65,273,856
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:29:50+02:00";65,273,856
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:30:00+02:00";65,273,856
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:30:10+02:00";65,273,856
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:30:20+02:00";65,273,856
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:30:30+02:00";65,273,856
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:30:40+02:00";65,273,856
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:30:50+02:00";65,273,856
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:31:00+02:00";65,273,856
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:31:10+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:31:20+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:31:30+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:31:40+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:31:50+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:32:00+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:32:10+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:32:20+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:32:30+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:32:40+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:32:50+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:33:00+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:33:10+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:33:20+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:33:30+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:33:40+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:33:50+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:34:00+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:34:10+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:34:20+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:34:30+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:34:40+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:34:50+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:35:00+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:35:10+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:35:20+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:35:30+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:35:40+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:35:50+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:36:00+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:36:10+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:36:20+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:36:30+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:36:40+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:36:50+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:37:00+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:37:10+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:37:20+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:37:30+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:37:40+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:37:50+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:38:00+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:38:10+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:38:20+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:38:30+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T14:38:40+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:28:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:29:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:29:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:29:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:29:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:29:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:29:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:30:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:30:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:30:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:30:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:30:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:30:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:31:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:31:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:31:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:31:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:31:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:31:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:32:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:32:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:32:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:32:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:32:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:32:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:33:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:33:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:33:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:33:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:33:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:33:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:34:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:34:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:34:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:34:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:34:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:34:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:35:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:35:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:35:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:35:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:35:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:35:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:36:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:36:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:36:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:36:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:36:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:36:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:37:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:37:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:37:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:37:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:37:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:37:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:38:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:38:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:38:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:38:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T14:38:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:28:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:29:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:29:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:29:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:29:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:29:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:29:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:30:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:30:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:30:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:30:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:30:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:30:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:31:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:31:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:31:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:31:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:31:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:31:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:32:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:32:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:32:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:32:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:32:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:32:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:33:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:33:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:33:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:33:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:33:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:33:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:34:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:34:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:34:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:34:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:34:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:34:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:35:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:35:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:35:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:35:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:35:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:35:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:36:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:36:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:36:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:36:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:36:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:36:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:37:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:37:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:37:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:37:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:37:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:37:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:38:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:38:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:38:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:38:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T14:38:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:28:50+02:00";59,814,040
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:29:00+02:00";58,619,152
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:29:10+02:00";58,682,208
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:29:20+02:00";58,730,496
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:29:30+02:00";58,736,016
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:29:40+02:00";58,686,376
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:29:50+02:00";58,351,072
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:30:00+02:00";58,039,728
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:30:10+02:00";58,142,360
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:30:20+02:00";58,171,608
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:30:30+02:00";58,182,952
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:30:40+02:00";58,252,984
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:30:50+02:00";58,297,088
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:31:00+02:00";58,346,840
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:31:10+02:00";58,453,624
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:31:20+02:00";58,518,552
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:31:30+02:00";58,522,392
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:31:40+02:00";58,535,960
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:31:50+02:00";58,414,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:32:00+02:00";58,401,336
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:32:10+02:00";58,346,360
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:32:20+02:00";58,388,776
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:32:30+02:00";58,399,080
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:32:40+02:00";58,395,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:32:50+02:00";58,489,640
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:33:00+02:00";58,643,888
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:33:10+02:00";58,744,816
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:33:20+02:00";58,758,776
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:33:30+02:00";58,788,472
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:33:40+02:00";58,807,440
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:33:50+02:00";58,808,336
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:34:00+02:00";58,899,160
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:34:10+02:00";58,886,168
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:34:20+02:00";58,852,072
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:34:30+02:00";58,801,448
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:34:40+02:00";58,857,624
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:34:50+02:00";58,897,880
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:35:00+02:00";58,900,472
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:35:10+02:00";58,993,032
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:35:20+02:00";59,017,048
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:35:30+02:00";59,011,544
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:35:40+02:00";59,002,920
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:35:50+02:00";59,002,920
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:36:00+02:00";58,990,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:36:10+02:00";59,034,576
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:36:20+02:00";59,034,576
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:36:30+02:00";59,037,064
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:36:40+02:00";59,034,248
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:36:50+02:00";59,053,736
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:37:00+02:00";59,163,368
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:37:10+02:00";59,043,936
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:37:20+02:00";59,043,936
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:37:30+02:00";59,056,992
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:37:40+02:00";59,059,136
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:37:50+02:00";59,094,776
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:38:00+02:00";59,094,776
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:38:10+02:00";59,109,408
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:38:20+02:00";59,109,408
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:38:30+02:00";59,111,520
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T14:38:40+02:00";59,117,728

==> perf_analysis/config7_higherbuffer/ack0_1000ns/g1edenspace.csv <==
Time,Used,Committed,Max,Threshold
43719.611642,451936256,674234368,-1,-1
43719.611687,456130560,674234368,-1,-1
43719.611733,458227712,674234368,-1,-1
43719.611779,460324864,674234368,-1,-1
43719.611826,460324864,674234368,-1,-1
43719.611872,462422016,674234368,-1,-1
43719.611918,464519168,674234368,-1,-1
43719.611965,465567744,674234368,-1,-1
43719.612011,467664896,674234368,-1,-1
43719.612057,467664896,674234368,-1,-1
43719.612104,469762048,674234368,-1,-1
43719.612150,471859200,674234368,-1,-1
43719.612197,472907776,674234368,-1,-1
43719.612243,475004928,674234368,-1,-1
43719.612289,475004928,674234368,-1,-1
43719.612336,477102080,674234368,-1,-1
43719.612382,478150656,674234368,-1,-1
43719.612428,480247808,674234368,-1,-1
43719.612475,482344960,674234368,-1,-1
43719.612521,482344960,674234368,-1,-1
43719.612567,484442112,674234368,-1,-1
43719.612614,485490688,674234368,-1,-1
43719.612660,487587840,674234368,-1,-1
43719.612706,488636416,674234368,-1,-1
43719.612753,489684992,674234368,-1,-1
43719.612799,490733568,674234368,-1,-1
43719.612845,492830720,674234368,-1,-1
43719.612892,494927872,674234368,-1,-1
43719.612938,495976448,674234368,-1,-1
43719.612984,495976448,674234368,-1,-1
43719.613031,498073600,674234368,-1,-1
43719.613077,500170752,674234368,-1,-1
43719.613123,501219328,674234368,-1,-1
43719.613170,503316480,674234368,-1,-1
43719.613216,503316480,674234368,-1,-1
43719.613262,505413632,674234368,-1,-1
43719.613309,507510784,674234368,-1,-1
43719.613355,508559360,674234368,-1,-1
43719.613401,510656512,674234368,-1,-1
43719.613448,510656512,674234368,-1,-1
43719.613494,512753664,674234368,-1,-1
43719.613540,514850816,674234368,-1,-1
43719.613587,515899392,674234368,-1,-1
43719.613633,517996544,674234368,-1,-1
43719.613679,517996544,674234368,-1,-1
43719.613726,520093696,674234368,-1,-1
43719.613772,521142272,674234368,-1,-1
43719.613818,523239424,674234368,-1,-1
43719.613865,525336576,674234368,-1,-1
43719.613911,525336576,674234368,-1,-1
43719.613957,527433728,674234368,-1,-1
43719.614004,528482304,674234368,-1,-1
43719.614050,530579456,674234368,-1,-1
43719.614096,532676608,674234368,-1,-1
43719.614143,532676608,674234368,-1,-1
43719.614189,533725184,674234368,-1,-1
43719.614235,535822336,674234368,-1,-1
43719.614282,537919488,674234368,-1,-1
43719.614328,538968064,674234368,-1,-1
43719.614374,540016640,674234368,-1,-1
43719.614421,541065216,674234368,-1,-1
43719.614467,543162368,674234368,-1,-1
43719.614513,544210944,674234368,-1,-1
43719.614560,546308096,674234368,-1,-1
43719.614606,547356672,674234368,-1,-1
43719.614652,548405248,674234368,-1,-1
43719.614699,550502400,674234368,-1,-1
43719.614745,551550976,674234368,-1,-1
43719.614791,553648128,674234368,-1,-1
43719.614838,553648128,674234368,-1,-1
43719.614884,555745280,674234368,-1,-1
43719.614930,557842432,674234368,-1,-1
43719.614977,558891008,674234368,-1,-1
43719.615023,560988160,674234368,-1,-1
43719.615069,560988160,674234368,-1,-1
43719.615116,563085312,674234368,-1,-1
43719.615162,565182464,674234368,-1,-1
43719.615208,566231040,674234368,-1,-1
43719.615255,568328192,674234368,-1,-1
43719.615301,569376768,674234368,-1,-1
43719.615347,570425344,674234368,-1,-1
43719.615394,572522496,674234368,-1,-1
43719.615440,574619648,674234368,-1,-1
43719.615486,576716800,674234368,-1,-1
43719.615533,576716800,674234368,-1,-1
43719.615579,578813952,674234368,-1,-1
43719.615625,579862528,674234368,-1,-1
43719.615672,581959680,674234368,-1,-1
43719.615718,583008256,674234368,-1,-1
43719.615764,584056832,674234368,-1,-1
43719.615810,586153984,674234368,-1,-1
43719.615857,587202560,674234368,-1,-1
43719.615903,589299712,674234368,-1,-1
43719.615949,591396864,674234368,-1,-1
43719.615996,591396864,674234368,-1,-1
43719.616042,593494016,674234368,-1,-1
43719.616089,594542592,674234368,-1,-1
43719.616135,596639744,674234368,-1,-1
43719.616181,598736896,674234368,-1,-1
43719.616227,598736896,674234368,-1,-1
43719.616274,600834048,674234368,-1,-1
43719.616321,601882624,674234368,-1,-1
43719.616367,603979776,674234368,-1,-1
43719.616414,605028352,674234368,-1,-1
43719.616460,606076928,674234368,-1,-1
43719.616506,608174080,674234368,-1,-1
43719.616553,609222656,674234368,-1,-1
43719.616599,611319808,674234368,-1,-1
43719.616645,613416960,674234368,-1,-1
43719.616692,613416960,674234368,-1,-1
43719.616738,615514112,674234368,-1,-1
43719.616784,616562688,674234368,-1,-1
43719.616831,618659840,674234368,-1,-1
43719.616877,619708416,674234368,-1,-1
43719.616923,620756992,674234368,-1,-1
43719.616970,622854144,674234368,-1,-1
43719.617016,623902720,674234368,-1,-1
43719.617062,625999872,674234368,-1,-1
43719.617108,627048448,674234368,-1,-1
43719.617155,628097024,674234368,-1,-1
43719.617317,633339904,674234368,-1,-1
43719.617363,634388480,674234368,-1,-1
43719.617409,636485632,674234368,-1,-1
43719.617456,638582784,674234368,-1,-1
43719.617502,638582784,674234368,-1,-1
43719.617548,639631360,674234368,-1,-1
43719.617595,4194304,673185792,-1,-1
43719.617641,5242880,673185792,-1,-1
43719.617689,7340032,673185792,-1,-1
43719.617735,7340032,673185792,-1,-1
43719.617782,9437184,673185792,-1,-1
43719.617898,13631488,673185792,-1,-1
43719.617944,15728640,673185792,-1,-1
43719.617996,17825792,673185792,-1,-1
43719.618042,18874368,673185792,-1,-1
43719.618088,20971520,673185792,-1,-1
43719.618135,20971520,673185792,-1,-1
43719.618181,23068672,673185792,-1,-1
43719.618227,24117248,673185792,-1,-1
43719.618274,26214400,673185792,-1,-1
43719.618320,28311552,673185792,-1,-1
43719.618366,28311552,673185792,-1,-1
43719.618413,29360128,673185792,-1,-1
43719.618459,31457280,673185792,-1,-1
43719.618505,33554432,673185792,-1,-1
43719.618552,34603008,673185792,-1,-1
43719.618598,35651584,673185792,-1,-1
43719.618644,36700160,673185792,-1,-1
43719.618691,38797312,673185792,-1,-1
43719.618737,40894464,673185792,-1,-1
43719.618783,42991616,673185792,-1,-1
43719.618830,42991616,673185792,-1,-1
43719.618876,45088768,673185792,-1,-1
43719.618922,47185920,673185792,-1,-1
43719.618969,48234496,673185792,-1,-1
43719.619015,50331648,673185792,-1,-1
43719.619061,50331648,673185792,-1,-1
43719.619108,52428800,673185792,-1,-1
43719.619154,53477376,673185792,-1,-1
43719.619200,55574528,673185792,-1,-1
43719.619247,56623104,673185792,-1,-1
43719.619293,57671680,673185792,-1,-1
43719.619339,58720256,673185792,-1,-1
43719.619386,60817408,673185792,-1,-1
43719.619432,62914560,673185792,-1,-1
43719.619478,63963136,673185792,-1,-1
43719.619525,65011712,673185792,-1,-1
43719.619571,67108864,673185792,-1,-1
43719.619617,68157440,673185792,-1,-1
43719.619664,70254592,673185792,-1,-1
43719.619710,71303168,673185792,-1,-1
43719.619756,72351744,673185792,-1,-1
43719.619803,73400320,673185792,-1,-1
43719.619849,75497472,673185792,-1,-1
43719.619895,77594624,673185792,-1,-1
43719.619942,79691776,673185792,-1,-1
43719.619988,79691776,673185792,-1,-1
43719.620034,80740352,673185792,-1,-1
43719.620081,83886080,673185792,-1,-1
43719.620243,88080384,673185792,-1,-1
43719.620405,92274688,673185792,-1,-1
43719.620567,93323264,673185792,-1,-1
43719.620729,94371840,673185792,-1,-1
43719.620891,95420416,673185792,-1,-1
43719.621053,95420416,673185792,-1,-1
43719.621155,96468992,673185792,-1,-1
43719.621202,96468992,673185792,-1,-1
43719.621248,96468992,673185792,-1,-1
43719.621386,105906176,673185792,-1,-1
43719.621433,109051904,673185792,-1,-1
43719.621479,111149056,673185792,-1,-1
43719.621544,112197632,673185792,-1,-1
43719.621591,114294784,673185792,-1,-1
43719.621654,116391936,673185792,-1,-1
43719.621700,117440512,673185792,-1,-1
43719.621746,118489088,673185792,-1,-1
43719.621793,120586240,673185792,-1,-1
43719.621839,122683392,673185792,-1,-1
43719.621885,123731968,673185792,-1,-1
43719.621932,125829120,673185792,-1,-1
43719.621978,125829120,673185792,-1,-1
43719.622024,126877696,673185792,-1,-1
43719.622071,128974848,673185792,-1,-1
43719.622117,131072000,673185792,-1,-1
43719.622163,133169152,673185792,-1,-1
43719.622209,133169152,673185792,-1,-1
43719.622256,135266304,673185792,-1,-1
43719.622302,137363456,673185792,-1,-1
43719.622348,138412032,673185792,-1,-1
43719.622396,140509184,673185792,-1,-1
43719.622506,143654912,673185792,-1,-1
43719.622552,143654912,673185792,-1,-1
43719.622602,144703488,673185792,-1,-1
43719.622649,147849216,673185792,-1,-1
43719.622695,149946368,673185792,-1,-1
43719.622741,150994944,673185792,-1,-1
43719.622788,152043520,673185792,-1,-1
43719.622834,153092096,673185792,-1,-1
43719.622880,156237824,673185792,-1,-1
43719.622927,157286400,673185792,-1,-1
43719.622973,158334976,673185792,-1,-1
43719.623019,158334976,673185792,-1,-1
43719.623065,160432128,673185792,-1,-1
43719.623112,162529280,673185792,-1,-1
43719.623158,163577856,673185792,-1,-1
43719.623204,165675008,673185792,-1,-1
43719.623251,165675008,673185792,-1,-1
43719.623297,167772160,673185792,-1,-1
43719.623343,168820736,673185792,-1,-1
43719.623390,170917888,673185792,-1,-1
43719.623436,173015040,673185792,-1,-1
43719.623482,173015040,673185792,-1,-1
43719.623528,174063616,673185792,-1,-1
43719.623690,179306496,673185792,-1,-1
43719.623843,184549376,673185792,-1,-1
43719.623889,184549376,673185792,-1,-1
43719.623936,185597952,673185792,-1,-1
43719.623982,187695104,673185792,-1,-1
43719.624028,192937984,673185792,-1,-1
43719.624075,206569472,673185792,-1,-1
43719.624122,0,0,0,0
43719.636463,32505856,61865984,-1,-1
43719.636510,35651584,61865984,-1,-1
43719.636556,35651584,61865984,-1,-1
43719.636602,36700160,61865984,-1,-1
43719.636649,37748736,61865984,-1,-1
43719.636695,38797312,61865984,-1,-1
43719.636741,39845888,61865984,-1,-1
43719.636788,40894464,61865984,-1,-1
43719.636834,41943040,61865984,-1,-1
43719.636880,42991616,61865984,-1,-1
43719.636927,44040192,61865984,-1,-1
43719.636973,45088768,61865984,-1,-1
43719.637019,46137344,61865984,-1,-1
43719.637066,47185920,61865984,-1,-1
43719.637112,48234496,61865984,-1,-1
43719.637158,49283072,61865984,-1,-1
43719.637205,50331648,61865984,-1,-1
43719.637251,50331648,61865984,-1,-1
43719.637297,51380224,61865984,-1,-1
43719.637344,52428800,61865984,-1,-1
43719.637390,53477376,61865984,-1,-1
43719.637436,54525952,61865984,-1,-1
43719.637483,55574528,61865984,-1,-1
43719.637529,56623104,61865984,-1,-1
43719.637575,5242880,416284672,-1,-1
43719.637622,8388608,416284672,-1,-1
43719.637668,9437184,416284672,-1,-1
43719.637714,9437184,416284672,-1,-1
43719.637761,10485760,416284672,-1,-1
43719.637807,10485760,416284672,-1,-1
43719.637853,12582912,416284672,-1,-1
43719.637900,13631488,416284672,-1,-1
43719.637946,14680064,416284672,-1,-1
43719.637992,15728640,416284672,-1,-1
43719.638039,16777216,416284672,-1,-1
43719.638085,16777216,416284672,-1,-1
43719.638131,17825792,416284672,-1,-1
43719.638178,17825792,416284672,-1,-1
43719.638224,19922944,416284672,-1,-1
43719.638270,20971520,416284672,-1,-1
43719.638317,22020096,416284672,-1,-1
43719.638363,22020096,416284672,-1,-1
43719.638409,23068672,416284672,-1,-1
43719.638456,24117248,416284672,-1,-1
43719.638502,26214400,416284672,-1,-1
43719.638548,27262976,416284672,-1,-1
43719.638595,28311552,416284672,-1,-1
43719.638641,28311552,416284672,-1,-1
43719.638687,29360128,416284672,-1,-1
43719.638734,30408704,416284672,-1,-1
43719.638780,31457280,416284672,-1,-1
43719.638826,33554432,416284672,-1,-1
43719.638873,33554432,416284672,-1,-1
43719.638919,33554432,416284672,-1,-1
43719.638965,34603008,416284672,-1,-1
43719.639012,35651584,416284672,-1,-1
43719.639058,36700160,416284672,-1,-1
43719.639104,36700160,416284672,-1,-1
43719.639151,38797312,416284672,-1,-1
43719.639197,39845888,416284672,-1,-1
43719.639243,40894464,416284672,-1,-1
43719.639405,0,0,0,0
43719.641974,40894464,51380224,-1,-1
43719.642020,45088768,51380224,-1,-1
43719.642067,46137344,51380224,-1,-1
43719.642113,46137344,51380224,-1,-1
43719.642159,47185920,51380224,-1,-1
43719.642206,3145728,51380224,-1,-1
43719.642252,4194304,51380224,-1,-1
43719.642298,5242880,51380224,-1,-1
43719.642345,5242880,51380224,-1,-1
43719.642391,6291456,51380224,-1,-1
43719.642437,7340032,51380224,-1,-1
43719.642484,8388608,51380224,-1,-1
43719.642530,9437184,51380224,-1,-1
43719.642576,10485760,51380224,-1,-1
43719.642623,11534336,51380224,-1,-1
43719.642669,12582912,51380224,-1,-1
43719.642715,13631488,51380224,-1,-1
43719.642762,14680064,51380224,-1,-1
43719.642808,14680064,51380224,-1,-1
43719.642854,15728640,51380224,-1,-1
43719.642901,17825792,51380224,-1,-1
43719.642947,17825792,51380224,-1,-1
43719.642993,19922944,51380224,-1,-1
43719.643040,19922944,51380224,-1,-1
43719.643086,20971520,51380224,-1,-1
43719.643132,22020096,51380224,-1,-1
43719.643179,23068672,51380224,-1,-1
43719.643225,24117248,51380224,-1,-1
43719.643271,24117248,51380224,-1,-1
43719.643318,25165824,51380224,-1,-1
43719.643364,27262976,51380224,-1,-1
43719.643410,28311552,51380224,-1,-1
43719.643457,29360128,51380224,-1,-1
43719.643503,29360128,51380224,-1,-1
43719.643549,30408704,51380224,-1,-1
43719.643596,31457280,51380224,-1,-1
43719.643642,32505856,51380224,-1,-1
43719.643688,33554432,51380224,-1,-1
43719.643734,34603008,51380224,-1,-1
43719.643813,35651584,51380224,-1,-1
43719.643859,36700160,51380224,-1,-1
43719.643905,37748736,51380224,-1,-1
43719.643952,38797312,51380224,-1,-1
43719.644001,39845888,51380224,-1,-1
43719.644047,40894464,51380224,-1,-1
43719.644094,41943040,51380224,-1,-1
43719.644140,41943040,51380224,-1,-1
43719.644186,42991616,51380224,-1,-1
43719.644232,44040192,51380224,-1,-1
43719.644279,46137344,51380224,-1,-1
43719.644325,47185920,51380224,-1,-1
43719.644371,47185920,51380224,-1,-1
43719.644418,0,49283072,-1,-1
43719.644464,2097152,49283072,-1,-1
43719.644510,3145728,49283072,-1,-1
43719.644557,4194304,49283072,-1,-1
43719.644603,4194304,49283072,-1,-1
43719.644650,6291456,49283072,-1,-1
43719.644696,6291456,49283072,-1,-1
43719.644742,8388608,49283072,-1,-1
43719.644789,8388608,49283072,-1,-1
43719.644835,9437184,49283072,-1,-1
43719.644881,10485760,49283072,-1,-1
43719.644928,11534336,49283072,-1,-1
43719.644974,12582912,49283072,-1,-1
43719.645020,13631488,49283072,-1,-1
43719.645067,13631488,49283072,-1,-1
43719.645113,14680064,49283072,-1,-1
43719.645159,15728640,49283072,-1,-1
43719.645206,16777216,49283072,-1,-1
43719.645252,18874368,49283072,-1,-1
43719.645298,18874368,49283072,-1,-1
43719.645345,19922944,49283072,-1,-1
43719.645391,20971520,49283072,-1,-1
43719.645437,22020096,49283072,-1,-1
43719.645484,23068672,49283072,-1,-1
43719.645530,23068672,49283072,-1,-1
43719.645576,24117248,49283072,-1,-1
43719.645623,25165824,49283072,-1,-1
43719.645669,27262976,49283072,-1,-1
43719.645715,28311552,49283072,-1,-1
43719.645762,28311552,49283072,-1,-1
43719.645808,29360128,49283072,-1,-1
43719.645854,30408704,49283072,-1,-1
43719.645901,31457280,49283072,-1,-1
43719.645947,32505856,49283072,-1,-1
43719.645993,33554432,49283072,-1,-1
43719.646040,34603008,49283072,-1,-1
43719.646086,35651584,49283072,-1,-1
43719.646132,36700160,49283072,-1,-1
43719.646178,37748736,49283072,-1,-1
43719.646225,37748736,49283072,-1,-1
43719.646271,38797312,49283072,-1,-1
43719.646317,39845888,49283072,-1,-1
43719.646364,40894464,49283072,-1,-1
43719.646410,41943040,49283072,-1,-1
43719.646456,42991616,49283072,-1,-1
43719.646503,44040192,49283072,-1,-1
43719.646549,45088768,49283072,-1,-1
43719.646595,1048576,66060288,-1,-1
43719.646642,2097152,66060288,-1,-1
43719.646688,2097152,66060288,-1,-1
43719.646734,4194304,66060288,-1,-1
43719.646781,5242880,66060288,-1,-1
43719.646827,6291456,66060288,-1,-1
43719.646873,7340032,66060288,-1,-1
43719.646920,7340032,66060288,-1,-1
43719.646966,8388608,66060288,-1,-1
43719.647013,9437184,66060288,-1,-1
43719.647059,11534336,66060288,-1,-1
43719.647105,12582912,66060288,-1,-1
43719.647152,12582912,66060288,-1,-1
43719.647198,13631488,66060288,-1,-1
43719.647244,14680064,66060288,-1,-1
43719.647290,15728640,66060288,-1,-1
43719.647337,16777216,66060288,-1,-1
43719.647383,16777216,66060288,-1,-1
43719.647429,17825792,66060288,-1,-1
43719.647476,18874368,66060288,-1,-1
43719.647522,19922944,66060288,-1,-1
43719.647684,23068672,66060288,-1,-1
43719.647846,25165824,66060288,-1,-1
43719.648008,28311552,66060288,-1,-1
43719.648076,30408704,66060288,-1,-1
43719.648123,30408704,66060288,-1,-1
43719.648169,32505856,66060288,-1,-1
43719.648233,33554432,66060288,-1,-1
43719.648279,34603008,66060288,-1,-1
43719.648325,35651584,66060288,-1,-1
43719.648371,35651584,66060288,-1,-1
43719.648418,36700160,66060288,-1,-1
43719.648464,37748736,66060288,-1,-1
43719.648510,38797312,66060288,-1,-1
43719.648558,39845888,66060288,-1,-1
43719.648614,40894464,66060288,-1,-1
43719.648661,41943040,66060288,-1,-1
43719.648716,41943040,66060288,-1,-1
43719.648762,44040192,66060288,-1,-1
43719.648808,45088768,66060288,-1,-1
43719.648855,46137344,66060288,-1,-1
43719.649017,49283072,66060288,-1,-1
43719.649078,49283072,66060288,-1,-1
43719.649124,51380224,66060288,-1,-1
43719.649170,51380224,66060288,-1,-1
43719.649217,52428800,66060288,-1,-1
43719.649263,53477376,66060288,-1,-1
43719.649309,54525952,66060288,-1,-1
43719.649356,55574528,66060288,-1,-1
43719.649403,56623104,66060288,-1,-1
43719.649509,58720256,66060288,-1,-1
43719.649555,59768832,66060288,-1,-1
43719.649601,60817408,66060288,-1,-1
43719.649648,4194304,239075328,-1,-1
43719.649696,5242880,239075328,-1,-1
43719.649743,6291456,239075328,-1,-1
43719.649789,6291456,239075328,-1,-1
43719.649835,7340032,239075328,-1,-1
43719.649906,9437184,239075328,-1,-1
43719.649953,10485760,239075328,-1,-1
43719.649999,11534336,239075328,-1,-1
43719.650045,11534336,239075328,-1,-1
43719.650092,12582912,239075328,-1,-1
43719.650138,13631488,239075328,-1,-1
43719.650195,15728640,239075328,-1,-1
43719.650241,15728640,239075328,-1,-1
43719.650339,17825792,239075328,-1,-1
43719.650412,18874368,239075328,-1,-1
43719.650458,19922944,239075328,-1,-1
43719.650505,19922944,239075328,-1,-1
43719.650551,22020096,239075328,-1,-1
43719.650609,23068672,239075328,-1,-1
43719.650655,24117248,239075328,-1,-1
43719.650701,25165824,239075328,-1,-1
43719.650801,26214400,239075328,-1,-1
43719.650847,27262976,239075328,-1,-1
43719.650920,29360128,239075328,-1,-1
43719.650968,29360128,239075328,-1,-1
43719.651014,30408704,239075328,-1,-1
43719.651061,31457280,239075328,-1,-1
43719.651107,31457280,239075328,-1,-1
43719.651175,33554432,239075328,-1,-1
43719.651222,35651584,239075328,-1,-1
43719.651268,35651584,239075328,-1,-1
43719.651314,36700160,239075328,-1,-1
43719.651361,36700160,239075328,-1,-1
43719.651407,38797312,239075328,-1,-1
43719.651569,40894464,239075328,-1,-1
43719.651618,41943040,239075328,-1,-1
43719.651670,41943040,239075328,-1,-1
43719.651716,44040192,239075328,-1,-1
43719.651762,45088768,239075328,-1,-1
43719.651817,45088768,239075328,-1,-1
43719.651898,46137344,239075328,-1,-1
43719.651944,48234496,239075328,-1,-1
43719.651990,50331648,239075328,-1,-1
43719.652037,50331648,239075328,-1,-1
43719.652083,50331648,239075328,-1,-1
43719.652189,52428800,239075328,-1,-1
43719.652317,55574528,239075328,-1,-1
43719.652364,56623104,239075328,-1,-1
43719.652411,56623104,239075328,-1,-1
43719.652457,58720256,239075328,-1,-1
43719.652503,59768832,239075328,-1,-1
43719.652551,59768832,239075328,-1,-1
43719.652656,61865984,239075328,-1,-1
43719.652700,62914560,239075328,-1,-1
43719.652748,63963136,239075328,-1,-1
43719.652796,65011712,239075328,-1,-1
43719.652841,66060288,239075328,-1,-1
43719.652887,67108864,239075328,-1,-1
43719.652934,67108864,239075328,-1,-1
43719.652980,69206016,239075328,-1,-1
43719.653026,70254592,239075328,-1,-1
43719.653135,71303168,239075328,-1,-1
43719.653181,73400320,239075328,-1,-1
43719.653227,73400320,239075328,-1,-1
43719.653305,75497472,239075328,-1,-1
43719.653351,76546048,239075328,-1,-1
43719.653398,76546048,239075328,-1,-1
43719.653444,78643200,239075328,-1,-1
43719.653490,79691776,239075328,-1,-1
43719.653537,79691776,239075328,-1,-1
43719.653599,80740352,239075328,-1,-1
43719.653645,81788928,239075328,-1,-1
43719.653691,82837504,239075328,-1,-1
43719.653738,84934656,239075328,-1,-1
43719.653784,84934656,239075328,-1,-1
43719.653882,87031808,239075328,-1,-1
43719.653928,88080384,239075328,-1,-1
43719.653975,88080384,239075328,-1,-1
43719.654022,89128960,239075328,-1,-1
43719.654068,90177536,239075328,-1,-1
43719.654114,91226112,239075328,-1,-1
43719.654161,93323264,239075328,-1,-1
43719.654207,94371840,239075328,-1,-1
43719.654253,94371840,239075328,-1,-1
43719.654300,95420416,239075328,-1,-1
43719.654346,96468992,239075328,-1,-1
43719.654392,98566144,239075328,-1,-1
43719.654439,98566144,239075328,-1,-1
43719.654485,99614720,239075328,-1,-1
43719.654531,99614720,239075328,-1,-1
43719.654578,100663296,239075328,-1,-1
43719.654624,102760448,239075328,-1,-1
43719.654670,103809024,239075328,-1,-1
43719.654717,105906176,239075328,-1,-1
43719.654763,118489088,239075328,-1,-1
43719.654809,46137344,307232768,-1,-1
43719.654856,273678336,397410304,-1,-1
43719.654902,63963136,609222656,-1,-1
43719.654948,90177536,668991488,-1,-1
43719.654995,97517568,668991488,-1,-1
43719.655041,99614720,670040064,-1,-1
43719.655087,103809024,670040064,-1,-1
43719.655134,113246208,670040064,-1,-1
43719.655180,111149056,671088640,-1,-1
43719.655226,98566144,673185792,-1,-1
43719.655273,95420416,673185792,-1,-1
43719.655319,90177536,672137216,-1,-1
43719.655365,97517568,673185792,-1,-1
43719.655412,72351744,674234368,-1,-1
43719.655458,72351744,674234368,-1,-1
43719.655504,53477376,674234368,-1,-1
43719.655551,49283072,674234368,-1,-1
43719.655597,26214400,674234368,-1,-1
43719.655643,33554432,674234368,-1,-1
43719.655690,44040192,674234368,-1,-1
43719.655736,63963136,674234368,-1,-1
43719.655782,51380224,674234368,-1,-1
43719.655829,38797312,673185792,-1,-1
43719.655875,45088768,674234368,-1,-1
43719.655921,48234496,673185792,-1,-1
43719.655968,50331648,674234368,-1,-1
43719.656014,47185920,673185792,-1,-1
43719.656060,53477376,673185792,-1,-1
43719.656107,60817408,673185792,-1,-1
43719.656153,633339904,673185792,-1,-1
43719.656199,552599552,674234368,-1,-1
43719.656246,563085312,674234368,-1,-1
43719.656292,555745280,673185792,-1,-1
43719.656338,556793856,673185792,-1,-1
43719.656385,547356672,674234368,-1,-1
43719.656431,552599552,673185792,-1,-1
43719.656477,554696704,673185792,-1,-1
43719.656524,554696704,674234368,-1,-1
43719.656570,538968064,674234368,-1,-1
43719.656616,536870912,674234368,-1,-1
43719.656663,538968064,674234368,-1,-1
43719.656709,525336576,673185792,-1,-1
43719.656755,499122176,674234368,-1,-1
43719.656802,502267904,674234368,-1,-1
43719.656848,503316480,674234368,-1,-1
43719.656894,507510784,674234368,-1,-1
43719.656941,488636416,674234368,-1,-1
43719.656987,482344960,674234368,-1,-1
43719.657034,477102080,674234368,-1,-1
43719.657080,490733568,674234368,-1,-1
43719.657126,484442112,674234368,-1,-1
43719.657172,483393536,673185792,-1,-1
43719.657219,471859200,674234368,-1,-1
43719.657265,497025024,674234368,-1,-1
43719.657311,514850816,674234368,-1,-1
43719.657358,494927872,674234368,-1,-1
43719.657404,488636416,674234368,-1,-1
43719.657450,450887680,674234368,-1,-1
43719.657497,439353344,674234368,-1,-1
43719.657543,434110464,674234368,-1,-1
43719.657589,435159040,674234368,-1,-1
43719.657636,433061888,674234368,-1,-1
43719.657682,420478976,674234368,-1,-1
43719.657728,422576128,674234368,-1,-1
43719.657775,419430400,674234368,-1,-1
43719.657821,428867584,674234368,-1,-1
43719.657868,419430400,674234368,-1,-1
43719.657914,413138944,674234368,-1,-1
43719.657960,435159040,674234368,-1,-1
43719.658007,428867584,674234368,-1,-1
43719.658053,387973120,674234368,-1,-1
43719.658099,372244480,674234368,-1,-1
43719.658146,369098752,674234368,-1,-1
43719.658192,369098752,674234368,-1,-1
43719.658238,363855872,674234368,-1,-1
43719.658285,338690048,674234368,-1,-1
43719.658331,318767104,674234368,-1,-1
43719.658377,295698432,674234368,-1,-1
43719.658424,269484032,674234368,-1,-1
43719.658470,199229440,674234368,-1,-1
43719.658516,182452224,674234368,-1,-1
43719.658563,177209344,674234368,-1,-1
43719.658609,162529280,674234368,-1,-1
43719.658655,132120576,674234368,-1,-1
43719.658702,109051904,674234368,-1,-1
43719.658748,81788928,674234368,-1,-1
43719.658794,76546048,674234368,-1,-1
43719.658841,56623104,674234368,-1,-1
43719.658887,53477376,674234368,-1,-1
43719.658933,42991616,674234368,-1,-1
43719.658980,32505856,674234368,-1,-1
43719.659026,15728640,674234368,-1,-1
43719.659072,633339904,674234368,-1,-1
43719.659119,625999872,674234368,-1,-1
43719.659165,621805568,674234368,-1,-1
43719.659211,616562688,674234368,-1,-1
43719.659258,536870912,674234368,-1,-1
43719.659304,529530880,674234368,-1,-1
43719.659350,530579456,674234368,-1,-1
43719.659397,524288000,674234368,-1,-1
43719.659443,492830720,674234368,-1,-1
43719.659489,479199232,674234368,-1,-1
43719.659536,481296384,674234368,-1,-1
43719.659582,465567744,674234368,-1,-1
43719.659628,448790528,674234368,-1,-1
43719.659675,445644800,674234368,-1,-1
43719.659721,461373440,674234368,-1,-1
43719.659767,469762048,674234368,-1,-1
43719.659814,467664896,674234368,-1,-1
43719.659860,444596224,674234368,-1,-1
43719.659907,433061888,674234368,-1,-1
43719.659953,424673280,674234368,-1,-1
43719.659999,408944640,674234368,-1,-1
43719.660046,373293056,674234368,-1,-1
43719.660092,382730240,674234368,-1,-1
43719.660138,398458880,674234368,-1,-1
43719.660185,395313152,674234368,-1,-1
43719.660231,400556032,674234368,-1,-1
43719.660277,408944640,674234368,-1,-1
43719.660324,422576128,674234368,-1,-1
43719.660370,403701760,674234368,-1,-1
43719.660416,397410304,674234368,-1,-1
43719.660463,394264576,674234368,-1,-1
43719.660509,399507456,674234368,-1,-1
43719.660555,385875968,674234368,-1,-1
43719.660602,355467264,674234368,-1,-1
43719.660648,338690048,674234368,-1,-1
43719.660694,336592896,674234368,-1,-1
43719.660741,321912832,674234368,-1,-1
43719.660787,299892736,674234368,-1,-1
43719.660833,281018368,674234368,-1,-1
43719.660880,261095424,674234368,-1,-1
43719.660926,243269632,674234368,-1,-1
43719.660972,221249536,674234368,-1,-1
43719.661019,210763776,674234368,-1,-1
43719.661065,196083712,674234368,-1,-1
43719.661111,186646528,674234368,-1,-1
43719.661158,180355072,674234368,-1,-1
43719.661204,218103808,674234368,-1,-1
43719.661250,223346688,674234368,-1,-1
43719.661297,191889408,674234368,-1,-1
43719.661343,165675008,674234368,-1,-1
43719.661389,148897792,674234368,-1,-1
43719.661436,141557760,674234368,-1,-1
43719.661482,149946368,674234368,-1,-1
43719.661528,133169152,674234368,-1,-1
43719.661575,140509184,674234368,-1,-1
43719.661621,133169152,674234368,-1,-1
43719.661668,119537664,674234368,-1,-1
43719.661714,61865984,674234368,-1,-1
43719.661760,231735296,674234368,-1,-1
43719.661807,232783872,674234368,-1,-1
43719.661853,233832448,674234368,-1,-1
43719.661899,234881024,674234368,-1,-1
43719.661946,236978176,674234368,-1,-1
43719.661992,239075328,674234368,-1,-1
43719.662038,240123904,674234368,-1,-1
43719.662085,240123904,674234368,-1,-1
43719.662131,242221056,674234368,-1,-1
43719.662177,244318208,674234368,-1,-1
43719.662224,245366784,674234368,-1,-1
43719.662270,247463936,674234368,-1,-1
43719.662316,247463936,674234368,-1,-1
43719.662363,249561088,674234368,-1,-1


==> perf_analysis/config7_higherbuffer/ack0_1000ns/grafana_data_export-2.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:39:00+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:39:10+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:39:20+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:39:30+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:39:40+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:39:50+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:40:00+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:40:10+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:40:20+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:40:30+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:40:40+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:40:50+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:41:00+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:41:10+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:41:20+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:41:30+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:41:40+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:41:50+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:42:00+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:42:10+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:42:20+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:42:30+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:42:40+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:42:50+02:00";3,064.09
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:43:00+02:00";41,554.19
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:43:10+02:00";79,711.31
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:43:20+02:00";114,221.191
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:43:30+02:00";142,130.846
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:43:40+02:00";166,666.946
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:43:50+02:00";186,615.263
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:44:00+02:00";203,160.657
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:44:10+02:00";220,104.344
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:44:20+02:00";232,213.364
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:44:30+02:00";243,751.038
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:44:40+02:00";253,893.718
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:44:50+02:00";257,923.556
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:45:00+02:00";264,305.052
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:45:10+02:00";270,060.759
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:45:20+02:00";275,503.282
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:45:30+02:00";279,030.627
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:45:40+02:00";281,864.159
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:45:50+02:00";285,251.468
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:46:00+02:00";287,699.846
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:46:10+02:00";290,243.62
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:46:20+02:00";291,285.139
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:46:30+02:00";296,859.226
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:46:40+02:00";296,982.612
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:46:50+02:00";299,033.843
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:47:00+02:00";299,194.922
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:47:10+02:00";299,486.086
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:47:20+02:00";300,264.376
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:47:30+02:00";300,808.349
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:47:40+02:00";299,419.558
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:47:50+02:00";299,725.109
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:48:00+02:00";298,867.266
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:48:10+02:00";296,520.441
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:48:20+02:00";296,884.242
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:48:30+02:00";295,145.638
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:48:40+02:00";295,176.721
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:48:50+02:00";295,374.211
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:49:00+02:00";295,699.366
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:49:10+02:00";296,327.992
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:49:20+02:00";295,414.159
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:49:30+02:00";296,829.31
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:49:40+02:00";298,133.74
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:49:50+02:00";298,160.735
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:50:00+02:00";300,921.742
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:50:10+02:00";300,148.286
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:50:20+02:00";299,330.291
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:50:30+02:00";300,662.516
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:50:40+02:00";300,864.984
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:50:50+02:00";301,203.708
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:51:00+02:00";300,738.414
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:51:10+02:00";299,368.182
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:51:20+02:00";298,599.823
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:51:30+02:00";296,944.333
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:51:40+02:00";295,619.6
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:51:50+02:00";295,705.776
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:52:00+02:00";295,993.646
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:52:10+02:00";298,130.558
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:52:20+02:00";296,989.99
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:52:30+02:00";297,352.408
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:52:40+02:00";298,038.621
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:52:50+02:00";288,639.258
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:53:00+02:00";244,327.857
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:53:10+02:00";206,819.066
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:53:20+02:00";175,068.56
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:53:30+02:00";148,192.336
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:53:40+02:00";125,442.105
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:53:50+02:00";null
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:39:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:39:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:39:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:39:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:39:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:39:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:40:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:40:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:40:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:40:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:40:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:40:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:41:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:41:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:41:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:41:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:41:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:41:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:42:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:42:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:42:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:42:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:42:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:42:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:43:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:43:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:43:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:43:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:43:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:43:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:44:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:44:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:44:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:44:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:44:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:44:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:45:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:45:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:45:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:45:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:45:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:45:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:46:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:46:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:46:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:46:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:46:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:46:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:47:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:47:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:47:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:47:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:47:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:47:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:48:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:48:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:48:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:48:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:48:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:48:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:49:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:49:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:49:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:49:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:49:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:49:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:50:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:50:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:50:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:50:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:50:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:50:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:51:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:51:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:51:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:51:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:51:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:51:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:52:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:52:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:52:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:52:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:52:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:52:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:53:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:53:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:53:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:53:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:53:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:53:50+02:00";null
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:39:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:39:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:39:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:39:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:39:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:39:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:40:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:40:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:40:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:40:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:40:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:40:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:41:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:41:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:41:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:41:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:41:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:41:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:42:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:42:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:42:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:42:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:42:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:42:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:43:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:43:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:43:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:43:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:43:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:43:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:44:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:44:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:44:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:44:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:44:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:44:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:45:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:45:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:45:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:45:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:45:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:45:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:46:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:46:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:46:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:46:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:46:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:46:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:47:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:47:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:47:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:47:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:47:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:47:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:48:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:48:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:48:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:48:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:48:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:48:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:49:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:49:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:49:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:49:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:49:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:49:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:50:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:50:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:50:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:50:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:50:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:50:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:51:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:51:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:51:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:51:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:51:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:51:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:52:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:52:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:52:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:52:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:52:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:52:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:53:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:53:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:53:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:53:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:53:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T15:53:50+02:00";null

==> perf_analysis/config7_higherbuffer/ack0_1000ns/grafana_data_export-3.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:39:00+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:39:10+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:39:20+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:39:30+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:39:40+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:39:50+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:40:00+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:40:10+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:40:20+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:40:30+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:40:40+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:40:50+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:41:00+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:41:10+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:41:20+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:41:30+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:41:40+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:41:50+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:42:00+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:42:10+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:42:20+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:42:30+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:42:40+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:42:50+02:00";655,160.224
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:43:00+02:00";8,963,179.379
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:43:10+02:00";17,211,833.172
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:43:20+02:00";24,668,989.81
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:43:30+02:00";30,727,963.037
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:43:40+02:00";36,071,942.928
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:43:50+02:00";40,416,689.03
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:44:00+02:00";44,022,388.387
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:44:10+02:00";47,711,047.447
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:44:20+02:00";50,349,284.095
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:44:30+02:00";52,860,775.894
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:44:40+02:00";55,066,461.925
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:44:50+02:00";55,946,397.747
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:45:00+02:00";57,338,081.991
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:45:10+02:00";58,592,013.429
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:45:20+02:00";59,775,332.603
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:45:30+02:00";60,545,739.757
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:45:40+02:00";61,161,856.522
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:45:50+02:00";61,900,142.198
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:46:00+02:00";62,431,997.39
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:46:10+02:00";62,985,959.601
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:46:20+02:00";63,215,566.671
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:46:30+02:00";64,419,033.047
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:46:40+02:00";64,446,357.524
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:46:50+02:00";64,889,570.328
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:47:00+02:00";64,927,682.689
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:47:10+02:00";64,993,664.576
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:47:20+02:00";65,164,001.768
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:47:30+02:00";65,281,008.226
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:47:40+02:00";64,984,108.611
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:47:50+02:00";65,050,866.734
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:48:00+02:00";64,863,744.109
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:48:10+02:00";64,354,836.093
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:48:20+02:00";64,435,363.431
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:48:30+02:00";64,088,377.453
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:48:40+02:00";64,136,945.066
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:48:50+02:00";64,215,967.615
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:49:00+02:00";64,314,423.129
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:49:10+02:00";64,476,966.988
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:49:20+02:00";64,295,991.196
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:49:30+02:00";64,620,157.85
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:49:40+02:00";64,916,159.847
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:49:50+02:00";64,935,575.816
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:50:00+02:00";65,547,043.256
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:50:10+02:00";65,388,984.875
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:50:20+02:00";65,221,427.518
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:50:30+02:00";65,519,369.189
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:50:40+02:00";65,570,625.743
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:50:50+02:00";65,650,183.211
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:51:00+02:00";65,554,293.793
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:51:10+02:00";65,261,058.057
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:51:20+02:00";65,098,149.285
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:51:30+02:00";64,741,797.625
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:51:40+02:00";64,456,262.529
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:51:50+02:00";64,476,385.411
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:52:00+02:00";64,542,275.053
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:52:10+02:00";65,005,758.788
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:52:20+02:00";64,758,565.895
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:52:30+02:00";64,837,912.782
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:52:40+02:00";64,988,052.483
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:52:50+02:00";62,937,505.058
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:53:00+02:00";53,275,447.842
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:53:10+02:00";45,096,692.983
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:53:20+02:00";38,173,526.463
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:53:30+02:00";32,313,192.526
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:53:40+02:00";27,352,526.946
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T15:53:50+02:00";25,165,539.643
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:39:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:39:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:39:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:39:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:39:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:39:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:40:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:40:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:40:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:40:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:40:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:40:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:41:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:41:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:41:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:41:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:41:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:41:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:42:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:42:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:42:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:42:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:42:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:42:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:43:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:43:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:43:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:43:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:43:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:43:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:44:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:44:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:44:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:44:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:44:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:44:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:45:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:45:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:45:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:45:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:45:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:45:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:46:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:46:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:46:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:46:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:46:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:46:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:47:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:47:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:47:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:47:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:47:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:47:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:48:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:48:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:48:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:48:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:48:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:48:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:49:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:49:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:49:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:49:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:49:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:49:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:50:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:50:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:50:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:50:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:50:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:50:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:51:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:51:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:51:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:51:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:51:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:51:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:52:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:52:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:52:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:52:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:52:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:52:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:53:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:53:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:53:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:53:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:53:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T15:53:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:39:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:39:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:39:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:39:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:39:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:39:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:40:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:40:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:40:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:40:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:40:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:40:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:41:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:41:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:41:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:41:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:41:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:41:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:42:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:42:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:42:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:42:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:42:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:42:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:43:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:43:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:43:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:43:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:43:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:43:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:44:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:44:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:44:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:44:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:44:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:44:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:45:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:45:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:45:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:45:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:45:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:45:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:46:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:46:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:46:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:46:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:46:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:46:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:47:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:47:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:47:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:47:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:47:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:47:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:48:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:48:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:48:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:48:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:48:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:48:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:49:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:49:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:49:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:49:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:49:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:49:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:50:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:50:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:50:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:50:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:50:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:50:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:51:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:51:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:51:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:51:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:51:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:51:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:52:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:52:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:52:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:52:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:52:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:52:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:53:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:53:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:53:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:53:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:53:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T15:53:50+02:00";0

==> perf_analysis/config7_higherbuffer/ack0_1000ns/grafana_data_export-4.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:39:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:39:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:39:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:39:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:39:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:40:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:40:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:40:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:40:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:40:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:40:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:41:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:41:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:41:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:41:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:41:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:41:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:42:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:42:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:42:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:42:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:42:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:42:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:43:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:43:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:43:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:43:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:43:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:43:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:44:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:44:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:44:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:44:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:44:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:44:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:45:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:45:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:45:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:45:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:45:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:45:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:46:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:46:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:46:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:46:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:46:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:46:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:47:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:47:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:47:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:47:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:47:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:47:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:48:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:48:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:48:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:48:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:48:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:48:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:49:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:49:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:49:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:49:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:49:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:49:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:50:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:50:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:50:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:50:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:50:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:50:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:51:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:51:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:51:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:51:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:51:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:51:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:52:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:52:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:52:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:52:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:52:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:52:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:53:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:53:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:53:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:53:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:53:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:53:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T15:54:00+02:00";null
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:39:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:39:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:39:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:39:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:39:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:40:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:40:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:40:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:40:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:40:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:40:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:41:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:41:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:41:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:41:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:41:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:41:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:42:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:42:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:42:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:42:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:42:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:42:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:43:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:43:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:43:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:43:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:43:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:43:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:44:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:44:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:44:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:44:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:44:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:44:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:45:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:45:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:45:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:45:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:45:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:45:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:46:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:46:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:46:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:46:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:46:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:46:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:47:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:47:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:47:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:47:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:47:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:47:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:48:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:48:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:48:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:48:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:48:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:48:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:49:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:49:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:49:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:49:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:49:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:49:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:50:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:50:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:50:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:50:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:50:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:50:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:51:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:51:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:51:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:51:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:51:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:51:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:52:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:52:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:52:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:52:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:52:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:52:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:53:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:53:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:53:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:53:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:53:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:53:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T15:54:00+02:00";null
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:39:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:39:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:39:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:39:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:39:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:40:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:40:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:40:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:40:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:40:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:40:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:41:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:41:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:41:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:41:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:41:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:41:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:42:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:42:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:42:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:42:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:42:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:42:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:43:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:43:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:43:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:43:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:43:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:43:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:44:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:44:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:44:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:44:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:44:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:44:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:45:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:45:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:45:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:45:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:45:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:45:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:46:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:46:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:46:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:46:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:46:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:46:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:47:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:47:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:47:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:47:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:47:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:47:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:48:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:48:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:48:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:48:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:48:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:48:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:49:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:49:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:49:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:49:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:49:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:49:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:50:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:50:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:50:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:50:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:50:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:50:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:51:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:51:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:51:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:51:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:51:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:51:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:52:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:52:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:52:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:52:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:52:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:52:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:53:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:53:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:53:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:53:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:53:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:53:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T15:54:00+02:00";null

==> perf_analysis/config7_higherbuffer/ack0_1000ns/grafana_data_export-5.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:39:10+02:00";4.305
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:39:20+02:00";4.305
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:39:30+02:00";4.305
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:39:40+02:00";4.304
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:39:50+02:00";4.304
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:40:00+02:00";4.305
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:40:10+02:00";4.305
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:40:20+02:00";4.305
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:40:30+02:00";4.298
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:40:40+02:00";4.309
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:40:50+02:00";4.306
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:41:00+02:00";4.313
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:41:10+02:00";4.318
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:41:20+02:00";4.325
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:41:30+02:00";4.331
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:41:40+02:00";4.337
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:41:50+02:00";4.344
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:42:00+02:00";4.352
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:42:10+02:00";4.36
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:42:20+02:00";4.537
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:42:30+02:00";5.885
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:42:40+02:00";7.566
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:42:50+02:00";5.133
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:43:00+02:00";12.486
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:43:10+02:00";14.945
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:43:20+02:00";14.763
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:43:30+02:00";14.521
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:43:40+02:00";14.301
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:43:50+02:00";14.134
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:44:00+02:00";14.057
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:44:10+02:00";14.052
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:44:20+02:00";14.05
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:44:30+02:00";14.051
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:44:40+02:00";14.05
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:44:50+02:00";14.052
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:45:00+02:00";14.095
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:45:10+02:00";14.022
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:45:20+02:00";13.983
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:45:30+02:00";13.952
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:45:40+02:00";13.942
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:45:50+02:00";13.943
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:46:00+02:00";13.945
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:46:10+02:00";13.945
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:46:20+02:00";13.944
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:46:30+02:00";13.946
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:46:40+02:00";13.947
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:46:50+02:00";13.924
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:47:00+02:00";13.924
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:47:10+02:00";13.925
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:47:20+02:00";13.927
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:47:30+02:00";13.928
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:47:40+02:00";13.928
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:47:50+02:00";13.93
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:48:00+02:00";13.935
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:48:10+02:00";13.934
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:48:20+02:00";13.938
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:48:30+02:00";13.937
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:48:40+02:00";13.937
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:48:50+02:00";13.938
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:49:00+02:00";13.938
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:49:10+02:00";13.939
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:49:20+02:00";13.941
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:49:30+02:00";13.942
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:49:40+02:00";13.948
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:49:50+02:00";13.95
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:50:00+02:00";13.951
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:50:10+02:00";13.949
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:50:20+02:00";13.951
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:50:30+02:00";13.952
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:50:40+02:00";13.954
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:50:50+02:00";13.955
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:51:00+02:00";13.954
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:51:10+02:00";13.952
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:51:20+02:00";13.955
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:51:30+02:00";13.956
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:51:40+02:00";13.956
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:51:50+02:00";13.954
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:52:00+02:00";13.957
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:52:10+02:00";13.96
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:52:20+02:00";13.961
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:52:30+02:00";13.962
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:52:40+02:00";13.963
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:52:50+02:00";6.29
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:53:00+02:00";6.084
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:53:10+02:00";6.084
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:53:20+02:00";6.084
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:53:30+02:00";6.084
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:53:40+02:00";6.084
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:53:50+02:00";6.084
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:54:00+02:00";6.084
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:39:10+02:00";3.125
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:39:20+02:00";3.125
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:39:30+02:00";3.125
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:39:40+02:00";3.125
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:39:50+02:00";3.124
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:40:00+02:00";3.125
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:40:10+02:00";3.124
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:40:20+02:00";3.124
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:40:30+02:00";3.124
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:40:40+02:00";3.124
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:40:50+02:00";3.124
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:41:00+02:00";3.124
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:41:10+02:00";3.124
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:41:20+02:00";3.124
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:41:30+02:00";3.124
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:41:40+02:00";3.125
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:41:50+02:00";3.125
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:42:00+02:00";3.126
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:42:10+02:00";3.131
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:42:20+02:00";3.131
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:42:30+02:00";3.131
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:42:40+02:00";3.131
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:42:50+02:00";3.14
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:43:00+02:00";3.142
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:43:10+02:00";3.145
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:43:20+02:00";3.15
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:43:30+02:00";3.156
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:43:40+02:00";3.161
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:43:50+02:00";3.167
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:44:00+02:00";3.171
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:44:10+02:00";3.178
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:44:20+02:00";3.184
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:44:30+02:00";3.188
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:44:40+02:00";3.192
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:44:50+02:00";3.198
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:45:00+02:00";3.204
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:45:10+02:00";3.211
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:45:20+02:00";3.214
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:45:30+02:00";3.222
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:45:40+02:00";3.228
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:45:50+02:00";3.235
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:46:00+02:00";3.239
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:46:10+02:00";3.242
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:46:20+02:00";3.248
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:46:30+02:00";3.254
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:46:40+02:00";3.259
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:46:50+02:00";3.266
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:47:00+02:00";3.271
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:47:10+02:00";3.277
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:47:20+02:00";3.281
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:47:30+02:00";3.289
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:47:40+02:00";3.295
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:47:50+02:00";3.298
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:48:00+02:00";3.305
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:48:10+02:00";3.31
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:48:20+02:00";3.317
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:48:30+02:00";3.32
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:48:40+02:00";3.326
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:48:50+02:00";3.333
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:49:00+02:00";3.34
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:49:10+02:00";3.346
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:49:20+02:00";3.351
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:49:30+02:00";3.354
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:49:40+02:00";3.36
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:49:50+02:00";3.366
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:50:00+02:00";3.373
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:50:10+02:00";3.379
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:50:20+02:00";3.388
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:50:30+02:00";3.393
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:50:40+02:00";3.399
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:50:50+02:00";3.405
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:51:00+02:00";3.409
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:51:10+02:00";3.416
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:51:20+02:00";3.422
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:51:30+02:00";3.428
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:51:40+02:00";3.433
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:51:50+02:00";3.439
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:52:00+02:00";3.444
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:52:10+02:00";3.451
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:52:20+02:00";3.456
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:52:30+02:00";3.462
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:52:40+02:00";3.467
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:52:50+02:00";3.474
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:53:00+02:00";3.479
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:53:10+02:00";3.485
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:53:20+02:00";3.49
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:53:30+02:00";3.495
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:53:40+02:00";3.501
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:53:50+02:00";3.507
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T15:54:00+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:39:10+02:00";2.821
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:39:20+02:00";2.821
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:39:30+02:00";2.82
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:39:40+02:00";2.82
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:39:50+02:00";2.821
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:40:00+02:00";2.821
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:40:10+02:00";2.82
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:40:20+02:00";2.821
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:40:30+02:00";2.821
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:40:40+02:00";2.821
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:40:50+02:00";2.821
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:41:00+02:00";2.821
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:41:10+02:00";2.821
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:41:20+02:00";2.821
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:41:30+02:00";2.821
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:41:40+02:00";2.821
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:41:50+02:00";2.821
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:42:00+02:00";2.822
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:42:10+02:00";2.824
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:42:20+02:00";2.824
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:42:30+02:00";2.824
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:42:40+02:00";2.834
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:42:50+02:00";2.872
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:43:00+02:00";2.878
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:43:10+02:00";2.878
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:43:20+02:00";2.878
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:43:30+02:00";2.881
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:43:40+02:00";2.887
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:43:50+02:00";2.888
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:44:00+02:00";2.887
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:44:10+02:00";2.887
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:44:20+02:00";2.888
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:44:30+02:00";2.888
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:44:40+02:00";2.888
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:44:50+02:00";2.888
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:45:00+02:00";2.888
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:45:10+02:00";2.888
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:45:20+02:00";2.888
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:45:30+02:00";2.889
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:45:40+02:00";2.889
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:45:50+02:00";2.889
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:46:00+02:00";2.889
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:46:10+02:00";2.889
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:46:20+02:00";2.889
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:46:30+02:00";2.89
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:46:40+02:00";2.889
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:46:50+02:00";2.888
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:47:00+02:00";2.888
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:47:10+02:00";2.888
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:47:20+02:00";2.888
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:47:30+02:00";2.889
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:47:40+02:00";2.889
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:47:50+02:00";2.888
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:48:00+02:00";2.888
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:48:10+02:00";2.888
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:48:20+02:00";2.888
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:48:30+02:00";2.888
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:48:40+02:00";2.892
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:48:50+02:00";2.897
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:49:00+02:00";2.909
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:49:10+02:00";2.909
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:49:20+02:00";2.91
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:49:30+02:00";2.909
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:49:40+02:00";2.91
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:49:50+02:00";2.91
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:50:00+02:00";2.91
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:50:10+02:00";2.91
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:50:20+02:00";2.91
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:50:30+02:00";2.909
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:50:40+02:00";2.909
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:50:50+02:00";2.909
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:51:00+02:00";2.909
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:51:10+02:00";2.909
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:51:20+02:00";2.91
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:51:30+02:00";2.909
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:51:40+02:00";2.909
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:51:50+02:00";2.91
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:52:00+02:00";2.91
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:52:10+02:00";2.91
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:52:20+02:00";2.911
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:52:30+02:00";2.91
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:52:40+02:00";2.91
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:52:50+02:00";2.911
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:53:00+02:00";2.911
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:53:10+02:00";2.911
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:53:20+02:00";2.911
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:53:30+02:00";2.911
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:53:40+02:00";2.911
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:53:50+02:00";2.911
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T15:54:00+02:00";null

==> perf_analysis/config7_higherbuffer/ack0_1000ns/grafana_data_export-6.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:39:20+02:00";0.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:39:30+02:00";0.08
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:39:40+02:00";0.07
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:39:50+02:00";0.06
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:40:00+02:00";0.05
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:40:10+02:00";0.04
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:40:20+02:00";0.03
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:40:30+02:00";0.03
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:40:40+02:00";0.02
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:40:50+02:00";0.02
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:41:00+02:00";0.02
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:41:10+02:00";0.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:41:20+02:00";0.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:41:30+02:00";0.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:41:40+02:00";0.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:41:50+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:42:00+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:42:10+02:00";0.08
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:42:20+02:00";0.15
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:42:30+02:00";0.36
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:42:40+02:00";1.42
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:42:50+02:00";1.51
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:43:00+02:00";1.87
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:43:10+02:00";1.83
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:43:20+02:00";1.69
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:43:30+02:00";1.51
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:43:40+02:00";1.43
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:43:50+02:00";1.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:44:00+02:00";1.27
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:44:10+02:00";1.16
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:44:20+02:00";1.59
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:44:30+02:00";1.88
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:44:40+02:00";1.75
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:44:50+02:00";1.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:45:00+02:00";1.74
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:45:10+02:00";1.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:45:20+02:00";1.75
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:45:30+02:00";1.79
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:45:40+02:00";1.52
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:45:50+02:00";1.58
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:46:00+02:00";1.66
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:46:10+02:00";1.78
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:46:20+02:00";1.96
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:46:30+02:00";1.98
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:46:40+02:00";1.99
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:46:50+02:00";1.92
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:47:00+02:00";1.77
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:47:10+02:00";1.73
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:47:20+02:00";1.78
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:47:30+02:00";1.74
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:47:40+02:00";1.85
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:47:50+02:00";2.03
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:48:00+02:00";1.86
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:48:10+02:00";1.97
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:48:20+02:00";1.74
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:48:30+02:00";1.93
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:48:40+02:00";2.18
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:48:50+02:00";1.84
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:49:00+02:00";2.02
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:49:10+02:00";2.09
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:49:20+02:00";2.31
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:49:30+02:00";2.03
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:49:40+02:00";1.87
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:49:50+02:00";1.98
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:50:00+02:00";1.91
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:50:10+02:00";2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:50:20+02:00";1.84
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:50:30+02:00";1.72
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:50:40+02:00";1.69
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:50:50+02:00";1.81
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:51:00+02:00";2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:51:10+02:00";1.99
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:51:20+02:00";2.15
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:51:30+02:00";1.98
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:51:40+02:00";1.91
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:51:50+02:00";1.98
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:52:00+02:00";2.13
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:52:10+02:00";2.19
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:52:20+02:00";2.08
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:52:30+02:00";2.23
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:52:40+02:00";2.86
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:52:50+02:00";2.57
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:53:00+02:00";2.18
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:53:10+02:00";1.92
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:53:20+02:00";1.62
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:53:30+02:00";1.37
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:53:40+02:00";1.16
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:53:50+02:00";0.98
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:54:00+02:00";0.83
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:54:10+02:00";0.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:39:20+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:39:30+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:39:40+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:39:50+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:40:00+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:40:10+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:40:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:40:30+02:00";0.15
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:40:40+02:00";0.13
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:40:50+02:00";0.11
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:41:00+02:00";0.09
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:41:10+02:00";0.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:41:20+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:41:30+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:41:40+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:41:50+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:42:00+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:42:10+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:42:20+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:42:30+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:42:40+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:42:50+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:43:00+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:43:10+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:43:20+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:43:30+02:00";0.17
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:43:40+02:00";0.14
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:43:50+02:00";0.12
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:44:00+02:00";0.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:44:10+02:00";0.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:44:20+02:00";0.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:44:30+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:44:40+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:44:50+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:45:00+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:45:10+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:45:20+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:45:30+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:45:40+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:45:50+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:46:00+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:46:10+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:46:20+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:46:30+02:00";0.09
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:46:40+02:00";0.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:46:50+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:47:00+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:47:10+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:47:20+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:47:30+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:47:40+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:47:50+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:48:00+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:48:10+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:48:20+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:48:30+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:48:40+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:48:50+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:49:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:49:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:49:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:49:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:49:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:49:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:50:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:50:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:50:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:50:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:50:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:50:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:51:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:51:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:51:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:51:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:51:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:51:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:52:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:52:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:52:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:52:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:52:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:52:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:53:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:53:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:53:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:53:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:53:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:53:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:54:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T15:54:10+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:39:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:39:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:39:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:39:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:40:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:40:10+02:00";0.08
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:40:20+02:00";0.07
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:40:30+02:00";0.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:40:40+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:40:50+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:41:00+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:41:10+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:41:20+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:41:30+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:41:40+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:41:50+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:42:00+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:42:10+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:42:20+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:42:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:42:40+02:00";0.08
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:42:50+02:00";0.15
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:43:00+02:00";0.12
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:43:10+02:00";0.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:43:20+02:00";0.09
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:43:30+02:00";0.07
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:43:40+02:00";0.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:43:50+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:44:00+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:44:10+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:44:20+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:44:30+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:44:40+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:44:50+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:45:00+02:00";0.09
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:45:10+02:00";0.08
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:45:20+02:00";0.07
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:45:30+02:00";0.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:45:40+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:45:50+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:46:00+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:46:10+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:46:20+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:46:30+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:46:40+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:46:50+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:47:00+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:47:10+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:47:20+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:47:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:47:40+02:00";0.15
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:47:50+02:00";0.13
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:48:00+02:00";0.11
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:48:10+02:00";0.09
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:48:20+02:00";0.08
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:48:30+02:00";0.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:48:40+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:48:50+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:49:00+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:49:10+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:49:20+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:49:30+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:49:40+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:49:50+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:50:00+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:50:10+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:50:20+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:50:30+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:50:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:50:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:51:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:51:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:51:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:51:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:51:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:51:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:52:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:52:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:52:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:52:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:52:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:52:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:53:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:53:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:53:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:53:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:53:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:53:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:54:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T15:54:10+02:00";null

==> perf_analysis/config7_higherbuffer/ack0_1000ns/grafana_data_export-7.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:39:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:39:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:39:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:40:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:40:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:40:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:40:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:40:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:40:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:41:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:41:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:41:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:41:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:41:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:41:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:42:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:42:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:42:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:42:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:42:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:42:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:43:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:43:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:43:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:43:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:43:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:43:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:44:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:44:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:44:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:44:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:44:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:44:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:45:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:45:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:45:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:45:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:45:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:45:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:46:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:46:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:46:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:46:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:46:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:46:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:47:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:47:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:47:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:47:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:47:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:47:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:48:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:48:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:48:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:48:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:48:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:48:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:49:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:49:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:49:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:49:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:49:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:49:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:50:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:50:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:50:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:50:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:50:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:50:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:51:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:51:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:51:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:51:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:51:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:51:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:52:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:52:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:52:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:52:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:52:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:52:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:53:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:53:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:53:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:53:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:53:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:53:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:54:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:54:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T15:54:20+02:00";null
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:39:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:39:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:39:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:40:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:40:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:40:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:40:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:40:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:40:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:41:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:41:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:41:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:41:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:41:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:41:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:42:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:42:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:42:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:42:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:42:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:42:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:43:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:43:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:43:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:43:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:43:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:43:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:44:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:44:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:44:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:44:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:44:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:44:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:45:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:45:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:45:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:45:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:45:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:45:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:46:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:46:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:46:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:46:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:46:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:46:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:47:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:47:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:47:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:47:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:47:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:47:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:48:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:48:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:48:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:48:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:48:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:48:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:49:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:49:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:49:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:49:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:49:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:49:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:50:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:50:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:50:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:50:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:50:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:50:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:51:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:51:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:51:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:51:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:51:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:51:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:52:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:52:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:52:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:52:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:52:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:52:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:53:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:53:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:53:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:53:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:53:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:53:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:54:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:54:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T15:54:20+02:00";null
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:39:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:39:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:39:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:40:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:40:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:40:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:40:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:40:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:40:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:41:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:41:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:41:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:41:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:41:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:41:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:42:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:42:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:42:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:42:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:42:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:42:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:43:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:43:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:43:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:43:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:43:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:43:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:44:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:44:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:44:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:44:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:44:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:44:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:45:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:45:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:45:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:45:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:45:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:45:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:46:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:46:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:46:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:46:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:46:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:46:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:47:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:47:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:47:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:47:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:47:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:47:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:48:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:48:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:48:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:48:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:48:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:48:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:49:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:49:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:49:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:49:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:49:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:49:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:50:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:50:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:50:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:50:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:50:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:50:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:51:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:51:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:51:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:51:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:51:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:51:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:52:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:52:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:52:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:52:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:52:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:52:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:53:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:53:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:53:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:53:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:53:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:53:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:54:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:54:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T15:54:20+02:00";null
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:39:30+02:00";211,456,408
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:39:40+02:00";213,553,560
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:39:50+02:00";215,650,712
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:40:00+02:00";217,747,864
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:40:10+02:00";220,893,592
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:40:20+02:00";222,990,744
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:40:30+02:00";225,087,896
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:40:40+02:00";227,185,048
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:40:50+02:00";230,330,776
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:41:00+02:00";232,427,928
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:41:10+02:00";234,525,080
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:41:20+02:00";236,622,232
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:41:30+02:00";238,719,384
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:41:40+02:00";240,816,536
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:41:50+02:00";243,962,264
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:42:00+02:00";246,059,416
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:42:10+02:00";249,205,144
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:42:20+02:00";251,302,296
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:42:30+02:00";254,448,024
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:42:40+02:00";269,128,088
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:42:50+02:00";391,568,896
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:43:00+02:00";533,650,952
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:43:10+02:00";218,553,856
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:43:20+02:00";553,858,472
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:43:30+02:00";203,793,048
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:43:40+02:00";501,210,256
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:43:50+02:00";157,422,512
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:44:00+02:00";463,101,560
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:44:10+02:00";163,272,536
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:44:20+02:00";475,846,856
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:44:30+02:00";793,678,640
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:44:40+02:00";485,425,816
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:44:50+02:00";662,851,184
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:45:00+02:00";320,477,264
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:45:10+02:00";652,661,640
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:45:20+02:00";312,748,776
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:45:30+02:00";623,817,944
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:45:40+02:00";279,952,816
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:45:50+02:00";584,040,504
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:46:00+02:00";257,453,928
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:46:10+02:00";576,598,128
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:46:20+02:00";273,211,888
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:46:30+02:00";581,422,336
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:46:40+02:00";211,420,704
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:46:50+02:00";523,621,104
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:47:00+02:00";185,881,080
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:47:10+02:00";507,995,416
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:47:20+02:00";197,131,952
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:47:30+02:00";454,906,544
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:47:40+02:00";776,482,320
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:47:50+02:00";400,041,176
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:48:00+02:00";658,201,240
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:48:10+02:00";257,746,928
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:48:20+02:00";516,247,616
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:48:30+02:00";791,717,464
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:48:40+02:00";450,569,872
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:48:50+02:00";730,071,152
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:49:00+02:00";370,946,096
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:49:10+02:00";611,229,296
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:49:20+02:00";278,876,184
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:49:30+02:00";545,361,520
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:49:40+02:00";206,926,240
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:49:50+02:00";529,021,904
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:50:00+02:00";207,701,424
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:50:10+02:00";487,476,472
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:50:20+02:00";760,206,432
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:50:30+02:00";451,215,944
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:50:40+02:00";788,849,952
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:50:50+02:00";448,286,560
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:51:00+02:00";773,748,304
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:51:10+02:00";390,473,472
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:51:20+02:00";688,025,680
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:51:30+02:00";315,507,544
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:51:40+02:00";587,040,112
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:51:50+02:00";238,750,144
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:52:00+02:00";595,049,632
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:52:10+02:00";213,349,192
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:52:20+02:00";509,215,400
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:52:30+02:00";182,187,312
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:52:40+02:00";470,710,768
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:52:50+02:00";398,545,104
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:53:00+02:00";402,739,408
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:53:10+02:00";405,885,136
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:53:20+02:00";409,030,864
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:53:30+02:00";413,225,168
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:53:40+02:00";417,419,472
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:53:50+02:00";420,565,200
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:54:00+02:00";423,710,928
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:54:10+02:00";427,905,232
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T15:54:20+02:00";null

==> perf_analysis/config7_higherbuffer/ack0_1000ns/grafana_data_export-8.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:39:30+02:00";57,507,840
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:39:40+02:00";57,507,840
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:39:50+02:00";57,507,840
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:40:00+02:00";57,507,840
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:40:10+02:00";57,507,840
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:40:20+02:00";57,507,840
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:40:30+02:00";57,507,840
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:40:40+02:00";57,507,840
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:40:50+02:00";57,507,840
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:41:00+02:00";57,507,840
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:41:10+02:00";57,507,840
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:41:20+02:00";57,507,840
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:41:30+02:00";57,507,840
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:41:40+02:00";57,507,840
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:41:50+02:00";57,507,840
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:42:00+02:00";57,507,840
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:42:10+02:00";57,507,840
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:42:20+02:00";57,507,840
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:42:30+02:00";57,507,840
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:42:40+02:00";60,063,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:42:50+02:00";67,010,560
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:43:00+02:00";67,207,168
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:43:10+02:00";67,731,456
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:43:20+02:00";67,731,456
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:43:30+02:00";67,731,456
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:43:40+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:43:50+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:44:00+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:44:10+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:44:20+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:44:30+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:44:40+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:44:50+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:45:00+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:45:10+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:45:20+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:45:30+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:45:40+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:45:50+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:46:00+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:46:10+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:46:20+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:46:30+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:46:40+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:46:50+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:47:00+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:47:10+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:47:20+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:47:30+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:47:40+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:47:50+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:48:00+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:48:10+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:48:20+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:48:30+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:48:40+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:48:50+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:49:00+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:49:10+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:49:20+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:49:30+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:49:40+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:49:50+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:50:00+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:50:10+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:50:20+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:50:30+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:50:40+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:50:50+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:51:00+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:51:10+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:51:20+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:51:30+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:51:40+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:51:50+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:52:00+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:52:10+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:52:20+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:52:30+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:52:40+02:00";68,255,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:52:50+02:00";68,517,888
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:53:00+02:00";68,517,888
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:53:10+02:00";68,517,888
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:53:20+02:00";68,517,888
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:53:30+02:00";68,517,888
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:53:40+02:00";68,517,888
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:53:50+02:00";68,517,888
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:54:00+02:00";68,517,888
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:54:10+02:00";68,517,888
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T15:54:20+02:00";68,517,888
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:39:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:39:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:39:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:40:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:40:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:40:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:40:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:40:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:40:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:41:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:41:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:41:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:41:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:41:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:41:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:42:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:42:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:42:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:42:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:42:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:42:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:43:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:43:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:43:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:43:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:43:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:43:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:44:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:44:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:44:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:44:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:44:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:44:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:45:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:45:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:45:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:45:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:45:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:45:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:46:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:46:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:46:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:46:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:46:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:46:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:47:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:47:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:47:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:47:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:47:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:47:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:48:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:48:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:48:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:48:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:48:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:48:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:49:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:49:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:49:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:49:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:49:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:49:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:50:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:50:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:50:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:50:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:50:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:50:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:51:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:51:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:51:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:51:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:51:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:51:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:52:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:52:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:52:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:52:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:52:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:52:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:53:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:53:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:53:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:53:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:53:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:53:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:54:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:54:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T15:54:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:39:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:39:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:39:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:40:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:40:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:40:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:40:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:40:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:40:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:41:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:41:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:41:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:41:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:41:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:41:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:42:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:42:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:42:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:42:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:42:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:42:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:43:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:43:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:43:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:43:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:43:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:43:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:44:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:44:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:44:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:44:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:44:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:44:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:45:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:45:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:45:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:45:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:45:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:45:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:46:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:46:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:46:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:46:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:46:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:46:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:47:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:47:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:47:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:47:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:47:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:47:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:48:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:48:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:48:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:48:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:48:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:48:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:49:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:49:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:49:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:49:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:49:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:49:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:50:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:50:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:50:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:50:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:50:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:50:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:51:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:51:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:51:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:51:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:51:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:51:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:52:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:52:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:52:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:52:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:52:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:52:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:53:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:53:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:53:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:53:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:53:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:53:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:54:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:54:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T15:54:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:39:30+02:00";53,709,968
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:39:40+02:00";53,460,056
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:39:50+02:00";53,461,784
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:40:00+02:00";53,462,552
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:40:10+02:00";53,482,456
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:40:20+02:00";53,483,712
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:40:30+02:00";53,483,712
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:40:40+02:00";53,486,656
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:40:50+02:00";53,490,536
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:41:00+02:00";53,494,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:41:10+02:00";53,498,552
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:41:20+02:00";53,498,552
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:41:30+02:00";53,498,552
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:41:40+02:00";53,523,864
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:41:50+02:00";53,594,376
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:42:00+02:00";53,633,736
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:42:10+02:00";53,797,144
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:42:20+02:00";53,801,392
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:42:30+02:00";53,733,664
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:42:40+02:00";55,751,256
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:42:50+02:00";62,226,488
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:43:00+02:00";62,463,088
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:43:10+02:00";62,817,248
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:43:20+02:00";62,921,512
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:43:30+02:00";62,949,768
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:43:40+02:00";61,385,728
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:43:50+02:00";60,989,616
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:44:00+02:00";61,176,152
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:44:10+02:00";61,210,864
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:44:20+02:00";61,180,048
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:44:30+02:00";61,282,352
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:44:40+02:00";61,308,992
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:44:50+02:00";61,309,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:45:00+02:00";61,218,872
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:45:10+02:00";61,231,424
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:45:20+02:00";61,233,952
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:45:30+02:00";61,233,952
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:45:40+02:00";61,162,624
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:45:50+02:00";61,192,160
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:46:00+02:00";61,194,336
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:46:10+02:00";61,188,624
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:46:20+02:00";61,189,768
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:46:30+02:00";61,189,768
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:46:40+02:00";61,201,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:46:50+02:00";61,201,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:47:00+02:00";61,224,056
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:47:10+02:00";61,248,128
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:47:20+02:00";61,247,104
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:47:30+02:00";61,224,408
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:47:40+02:00";61,268,832
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:47:50+02:00";61,587,928
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:48:00+02:00";61,601,264
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:48:10+02:00";61,632,256
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:48:20+02:00";61,643,152
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:48:30+02:00";61,653,288
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:48:40+02:00";61,670,464
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:48:50+02:00";61,668,440
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:49:00+02:00";61,662,168
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:49:10+02:00";61,671,736
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:49:20+02:00";61,674,232
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:49:30+02:00";61,694,072
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:49:40+02:00";61,691,128
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:49:50+02:00";61,691,128
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:50:00+02:00";61,695,728
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:50:10+02:00";61,701,624
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:50:20+02:00";61,678,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:50:30+02:00";61,678,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:50:40+02:00";61,688,304
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:50:50+02:00";61,709,496
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:51:00+02:00";61,720,608
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:51:10+02:00";61,788,080
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:51:20+02:00";61,786,608
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:51:30+02:00";61,787,048
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:51:40+02:00";61,801,576
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:51:50+02:00";61,830,696
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:52:00+02:00";61,832,552
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:52:10+02:00";61,833,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:52:20+02:00";61,834,864
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:52:30+02:00";61,871,320
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:52:40+02:00";61,612,648
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:52:50+02:00";61,692,144
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:53:00+02:00";61,698,136
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:53:10+02:00";61,738,760
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:53:20+02:00";61,739,464
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:53:30+02:00";61,739,464
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:53:40+02:00";61,740,808
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:53:50+02:00";61,754,760
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:54:00+02:00";61,763,840
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:54:10+02:00";61,765,504
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T15:54:20+02:00";61,765,504

==> perf_analysis/config7_higherbuffer/ack1_1000ns/g1edenspace.csv <==
Time,Used,Committed,Max,Threshold
43719.611642,451936256,674234368,-1,-1
43719.611687,456130560,674234368,-1,-1
43719.611733,458227712,674234368,-1,-1
43719.611779,460324864,674234368,-1,-1
43719.611826,460324864,674234368,-1,-1
43719.611872,462422016,674234368,-1,-1
43719.611918,464519168,674234368,-1,-1
43719.611965,465567744,674234368,-1,-1
43719.612011,467664896,674234368,-1,-1
43719.612057,467664896,674234368,-1,-1
43719.612104,469762048,674234368,-1,-1
43719.612150,471859200,674234368,-1,-1
43719.612197,472907776,674234368,-1,-1
43719.612243,475004928,674234368,-1,-1
43719.612289,475004928,674234368,-1,-1
43719.612336,477102080,674234368,-1,-1
43719.612382,478150656,674234368,-1,-1
43719.612428,480247808,674234368,-1,-1
43719.612475,482344960,674234368,-1,-1
43719.612521,482344960,674234368,-1,-1
43719.612567,484442112,674234368,-1,-1
43719.612614,485490688,674234368,-1,-1
43719.612660,487587840,674234368,-1,-1
43719.612706,488636416,674234368,-1,-1
43719.612753,489684992,674234368,-1,-1
43719.612799,490733568,674234368,-1,-1
43719.612845,492830720,674234368,-1,-1
43719.612892,494927872,674234368,-1,-1
43719.612938,495976448,674234368,-1,-1
43719.612984,495976448,674234368,-1,-1
43719.613031,498073600,674234368,-1,-1
43719.613077,500170752,674234368,-1,-1
43719.613123,501219328,674234368,-1,-1
43719.613170,503316480,674234368,-1,-1
43719.613216,503316480,674234368,-1,-1
43719.613262,505413632,674234368,-1,-1
43719.613309,507510784,674234368,-1,-1
43719.613355,508559360,674234368,-1,-1
43719.613401,510656512,674234368,-1,-1
43719.613448,510656512,674234368,-1,-1
43719.613494,512753664,674234368,-1,-1
43719.613540,514850816,674234368,-1,-1
43719.613587,515899392,674234368,-1,-1
43719.613633,517996544,674234368,-1,-1
43719.613679,517996544,674234368,-1,-1
43719.613726,520093696,674234368,-1,-1
43719.613772,521142272,674234368,-1,-1
43719.613818,523239424,674234368,-1,-1
43719.613865,525336576,674234368,-1,-1
43719.613911,525336576,674234368,-1,-1
43719.613957,527433728,674234368,-1,-1
43719.614004,528482304,674234368,-1,-1
43719.614050,530579456,674234368,-1,-1
43719.614096,532676608,674234368,-1,-1
43719.614143,532676608,674234368,-1,-1
43719.614189,533725184,674234368,-1,-1
43719.614235,535822336,674234368,-1,-1
43719.614282,537919488,674234368,-1,-1
43719.614328,538968064,674234368,-1,-1
43719.614374,540016640,674234368,-1,-1
43719.614421,541065216,674234368,-1,-1
43719.614467,543162368,674234368,-1,-1
43719.614513,544210944,674234368,-1,-1
43719.614560,546308096,674234368,-1,-1
43719.614606,547356672,674234368,-1,-1
43719.614652,548405248,674234368,-1,-1
43719.614699,550502400,674234368,-1,-1
43719.614745,551550976,674234368,-1,-1
43719.614791,553648128,674234368,-1,-1
43719.614838,553648128,674234368,-1,-1
43719.614884,555745280,674234368,-1,-1
43719.614930,557842432,674234368,-1,-1
43719.614977,558891008,674234368,-1,-1
43719.615023,560988160,674234368,-1,-1
43719.615069,560988160,674234368,-1,-1
43719.615116,563085312,674234368,-1,-1
43719.615162,565182464,674234368,-1,-1
43719.615208,566231040,674234368,-1,-1
43719.615255,568328192,674234368,-1,-1
43719.615301,569376768,674234368,-1,-1
43719.615347,570425344,674234368,-1,-1
43719.615394,572522496,674234368,-1,-1
43719.615440,574619648,674234368,-1,-1
43719.615486,576716800,674234368,-1,-1
43719.615533,576716800,674234368,-1,-1
43719.615579,578813952,674234368,-1,-1
43719.615625,579862528,674234368,-1,-1
43719.615672,581959680,674234368,-1,-1
43719.615718,583008256,674234368,-1,-1
43719.615764,584056832,674234368,-1,-1
43719.615810,586153984,674234368,-1,-1
43719.615857,587202560,674234368,-1,-1
43719.615903,589299712,674234368,-1,-1
43719.615949,591396864,674234368,-1,-1
43719.615996,591396864,674234368,-1,-1
43719.616042,593494016,674234368,-1,-1
43719.616089,594542592,674234368,-1,-1
43719.616135,596639744,674234368,-1,-1
43719.616181,598736896,674234368,-1,-1
43719.616227,598736896,674234368,-1,-1
43719.616274,600834048,674234368,-1,-1
43719.616321,601882624,674234368,-1,-1
43719.616367,603979776,674234368,-1,-1
43719.616414,605028352,674234368,-1,-1
43719.616460,606076928,674234368,-1,-1
43719.616506,608174080,674234368,-1,-1
43719.616553,609222656,674234368,-1,-1
43719.616599,611319808,674234368,-1,-1
43719.616645,613416960,674234368,-1,-1
43719.616692,613416960,674234368,-1,-1
43719.616738,615514112,674234368,-1,-1
43719.616784,616562688,674234368,-1,-1
43719.616831,618659840,674234368,-1,-1
43719.616877,619708416,674234368,-1,-1
43719.616923,620756992,674234368,-1,-1
43719.616970,622854144,674234368,-1,-1
43719.617016,623902720,674234368,-1,-1
43719.617062,625999872,674234368,-1,-1
43719.617108,627048448,674234368,-1,-1
43719.617155,628097024,674234368,-1,-1
43719.617317,633339904,674234368,-1,-1
43719.617363,634388480,674234368,-1,-1
43719.617409,636485632,674234368,-1,-1
43719.617456,638582784,674234368,-1,-1
43719.617502,638582784,674234368,-1,-1
43719.617548,639631360,674234368,-1,-1
43719.617595,4194304,673185792,-1,-1
43719.617641,5242880,673185792,-1,-1
43719.617689,7340032,673185792,-1,-1
43719.617735,7340032,673185792,-1,-1
43719.617782,9437184,673185792,-1,-1
43719.617898,13631488,673185792,-1,-1
43719.617944,15728640,673185792,-1,-1
43719.617996,17825792,673185792,-1,-1
43719.618042,18874368,673185792,-1,-1
43719.618088,20971520,673185792,-1,-1
43719.618135,20971520,673185792,-1,-1
43719.618181,23068672,673185792,-1,-1
43719.618227,24117248,673185792,-1,-1
43719.618274,26214400,673185792,-1,-1
43719.618320,28311552,673185792,-1,-1
43719.618366,28311552,673185792,-1,-1
43719.618413,29360128,673185792,-1,-1
43719.618459,31457280,673185792,-1,-1
43719.618505,33554432,673185792,-1,-1
43719.618552,34603008,673185792,-1,-1
43719.618598,35651584,673185792,-1,-1
43719.618644,36700160,673185792,-1,-1
43719.618691,38797312,673185792,-1,-1
43719.618737,40894464,673185792,-1,-1
43719.618783,42991616,673185792,-1,-1
43719.618830,42991616,673185792,-1,-1
43719.618876,45088768,673185792,-1,-1
43719.618922,47185920,673185792,-1,-1
43719.618969,48234496,673185792,-1,-1
43719.619015,50331648,673185792,-1,-1
43719.619061,50331648,673185792,-1,-1
43719.619108,52428800,673185792,-1,-1
43719.619154,53477376,673185792,-1,-1
43719.619200,55574528,673185792,-1,-1
43719.619247,56623104,673185792,-1,-1
43719.619293,57671680,673185792,-1,-1
43719.619339,58720256,673185792,-1,-1
43719.619386,60817408,673185792,-1,-1
43719.619432,62914560,673185792,-1,-1
43719.619478,63963136,673185792,-1,-1
43719.619525,65011712,673185792,-1,-1
43719.619571,67108864,673185792,-1,-1
43719.619617,68157440,673185792,-1,-1
43719.619664,70254592,673185792,-1,-1
43719.619710,71303168,673185792,-1,-1
43719.619756,72351744,673185792,-1,-1
43719.619803,73400320,673185792,-1,-1
43719.619849,75497472,673185792,-1,-1
43719.619895,77594624,673185792,-1,-1
43719.619942,79691776,673185792,-1,-1
43719.619988,79691776,673185792,-1,-1
43719.620034,80740352,673185792,-1,-1
43719.620081,83886080,673185792,-1,-1
43719.620243,88080384,673185792,-1,-1
43719.620405,92274688,673185792,-1,-1
43719.620567,93323264,673185792,-1,-1
43719.620729,94371840,673185792,-1,-1
43719.620891,95420416,673185792,-1,-1
43719.621053,95420416,673185792,-1,-1
43719.621155,96468992,673185792,-1,-1
43719.621202,96468992,673185792,-1,-1
43719.621248,96468992,673185792,-1,-1
43719.621386,105906176,673185792,-1,-1
43719.621433,109051904,673185792,-1,-1
43719.621479,111149056,673185792,-1,-1
43719.621544,112197632,673185792,-1,-1
43719.621591,114294784,673185792,-1,-1
43719.621654,116391936,673185792,-1,-1
43719.621700,117440512,673185792,-1,-1
43719.621746,118489088,673185792,-1,-1
43719.621793,120586240,673185792,-1,-1
43719.621839,122683392,673185792,-1,-1
43719.621885,123731968,673185792,-1,-1
43719.621932,125829120,673185792,-1,-1
43719.621978,125829120,673185792,-1,-1
43719.622024,126877696,673185792,-1,-1
43719.622071,128974848,673185792,-1,-1
43719.622117,131072000,673185792,-1,-1
43719.622163,133169152,673185792,-1,-1
43719.622209,133169152,673185792,-1,-1
43719.622256,135266304,673185792,-1,-1
43719.622302,137363456,673185792,-1,-1
43719.622348,138412032,673185792,-1,-1
43719.622396,140509184,673185792,-1,-1
43719.622506,143654912,673185792,-1,-1
43719.622552,143654912,673185792,-1,-1
43719.622602,144703488,673185792,-1,-1
43719.622649,147849216,673185792,-1,-1
43719.622695,149946368,673185792,-1,-1
43719.622741,150994944,673185792,-1,-1
43719.622788,152043520,673185792,-1,-1
43719.622834,153092096,673185792,-1,-1
43719.622880,156237824,673185792,-1,-1
43719.622927,157286400,673185792,-1,-1
43719.622973,158334976,673185792,-1,-1
43719.623019,158334976,673185792,-1,-1
43719.623065,160432128,673185792,-1,-1
43719.623112,162529280,673185792,-1,-1
43719.623158,163577856,673185792,-1,-1
43719.623204,165675008,673185792,-1,-1
43719.623251,165675008,673185792,-1,-1
43719.623297,167772160,673185792,-1,-1
43719.623343,168820736,673185792,-1,-1
43719.623390,170917888,673185792,-1,-1
43719.623436,173015040,673185792,-1,-1
43719.623482,173015040,673185792,-1,-1
43719.623528,174063616,673185792,-1,-1
43719.623690,179306496,673185792,-1,-1
43719.623843,184549376,673185792,-1,-1
43719.623889,184549376,673185792,-1,-1
43719.623936,185597952,673185792,-1,-1
43719.623982,187695104,673185792,-1,-1
43719.624028,192937984,673185792,-1,-1
43719.624075,206569472,673185792,-1,-1
43719.624122,0,0,0,0
43719.636463,32505856,61865984,-1,-1
43719.636510,35651584,61865984,-1,-1
43719.636556,35651584,61865984,-1,-1
43719.636602,36700160,61865984,-1,-1
43719.636649,37748736,61865984,-1,-1
43719.636695,38797312,61865984,-1,-1
43719.636741,39845888,61865984,-1,-1
43719.636788,40894464,61865984,-1,-1
43719.636834,41943040,61865984,-1,-1
43719.636880,42991616,61865984,-1,-1
43719.636927,44040192,61865984,-1,-1
43719.636973,45088768,61865984,-1,-1
43719.637019,46137344,61865984,-1,-1
43719.637066,47185920,61865984,-1,-1
43719.637112,48234496,61865984,-1,-1
43719.637158,49283072,61865984,-1,-1
43719.637205,50331648,61865984,-1,-1
43719.637251,50331648,61865984,-1,-1
43719.637297,51380224,61865984,-1,-1
43719.637344,52428800,61865984,-1,-1
43719.637390,53477376,61865984,-1,-1
43719.637436,54525952,61865984,-1,-1
43719.637483,55574528,61865984,-1,-1
43719.637529,56623104,61865984,-1,-1
43719.637575,5242880,416284672,-1,-1
43719.637622,8388608,416284672,-1,-1
43719.637668,9437184,416284672,-1,-1
43719.637714,9437184,416284672,-1,-1
43719.637761,10485760,416284672,-1,-1
43719.637807,10485760,416284672,-1,-1
43719.637853,12582912,416284672,-1,-1
43719.637900,13631488,416284672,-1,-1
43719.637946,14680064,416284672,-1,-1
43719.637992,15728640,416284672,-1,-1
43719.638039,16777216,416284672,-1,-1
43719.638085,16777216,416284672,-1,-1
43719.638131,17825792,416284672,-1,-1
43719.638178,17825792,416284672,-1,-1
43719.638224,19922944,416284672,-1,-1
43719.638270,20971520,416284672,-1,-1
43719.638317,22020096,416284672,-1,-1
43719.638363,22020096,416284672,-1,-1
43719.638409,23068672,416284672,-1,-1
43719.638456,24117248,416284672,-1,-1
43719.638502,26214400,416284672,-1,-1
43719.638548,27262976,416284672,-1,-1
43719.638595,28311552,416284672,-1,-1
43719.638641,28311552,416284672,-1,-1
43719.638687,29360128,416284672,-1,-1
43719.638734,30408704,416284672,-1,-1
43719.638780,31457280,416284672,-1,-1
43719.638826,33554432,416284672,-1,-1
43719.638873,33554432,416284672,-1,-1
43719.638919,33554432,416284672,-1,-1
43719.638965,34603008,416284672,-1,-1
43719.639012,35651584,416284672,-1,-1
43719.639058,36700160,416284672,-1,-1
43719.639104,36700160,416284672,-1,-1
43719.639151,38797312,416284672,-1,-1
43719.639197,39845888,416284672,-1,-1
43719.639243,40894464,416284672,-1,-1
43719.639405,0,0,0,0
43719.641974,40894464,51380224,-1,-1
43719.642020,45088768,51380224,-1,-1
43719.642067,46137344,51380224,-1,-1
43719.642113,46137344,51380224,-1,-1
43719.642159,47185920,51380224,-1,-1
43719.642206,3145728,51380224,-1,-1
43719.642252,4194304,51380224,-1,-1
43719.642298,5242880,51380224,-1,-1
43719.642345,5242880,51380224,-1,-1
43719.642391,6291456,51380224,-1,-1
43719.642437,7340032,51380224,-1,-1
43719.642484,8388608,51380224,-1,-1
43719.642530,9437184,51380224,-1,-1
43719.642576,10485760,51380224,-1,-1
43719.642623,11534336,51380224,-1,-1
43719.642669,12582912,51380224,-1,-1
43719.642715,13631488,51380224,-1,-1
43719.642762,14680064,51380224,-1,-1
43719.642808,14680064,51380224,-1,-1
43719.642854,15728640,51380224,-1,-1
43719.642901,17825792,51380224,-1,-1
43719.642947,17825792,51380224,-1,-1
43719.642993,19922944,51380224,-1,-1
43719.643040,19922944,51380224,-1,-1
43719.643086,20971520,51380224,-1,-1
43719.643132,22020096,51380224,-1,-1
43719.643179,23068672,51380224,-1,-1
43719.643225,24117248,51380224,-1,-1
43719.643271,24117248,51380224,-1,-1
43719.643318,25165824,51380224,-1,-1
43719.643364,27262976,51380224,-1,-1
43719.643410,28311552,51380224,-1,-1
43719.643457,29360128,51380224,-1,-1
43719.643503,29360128,51380224,-1,-1
43719.643549,30408704,51380224,-1,-1
43719.643596,31457280,51380224,-1,-1
43719.643642,32505856,51380224,-1,-1
43719.643688,33554432,51380224,-1,-1
43719.643734,34603008,51380224,-1,-1
43719.643813,35651584,51380224,-1,-1
43719.643859,36700160,51380224,-1,-1
43719.643905,37748736,51380224,-1,-1
43719.643952,38797312,51380224,-1,-1
43719.644001,39845888,51380224,-1,-1
43719.644047,40894464,51380224,-1,-1
43719.644094,41943040,51380224,-1,-1
43719.644140,41943040,51380224,-1,-1
43719.644186,42991616,51380224,-1,-1
43719.644232,44040192,51380224,-1,-1
43719.644279,46137344,51380224,-1,-1
43719.644325,47185920,51380224,-1,-1
43719.644371,47185920,51380224,-1,-1
43719.644418,0,49283072,-1,-1
43719.644464,2097152,49283072,-1,-1
43719.644510,3145728,49283072,-1,-1
43719.644557,4194304,49283072,-1,-1
43719.644603,4194304,49283072,-1,-1
43719.644650,6291456,49283072,-1,-1
43719.644696,6291456,49283072,-1,-1
43719.644742,8388608,49283072,-1,-1
43719.644789,8388608,49283072,-1,-1
43719.644835,9437184,49283072,-1,-1
43719.644881,10485760,49283072,-1,-1
43719.644928,11534336,49283072,-1,-1
43719.644974,12582912,49283072,-1,-1
43719.645020,13631488,49283072,-1,-1
43719.645067,13631488,49283072,-1,-1
43719.645113,14680064,49283072,-1,-1
43719.645159,15728640,49283072,-1,-1
43719.645206,16777216,49283072,-1,-1
43719.645252,18874368,49283072,-1,-1
43719.645298,18874368,49283072,-1,-1
43719.645345,19922944,49283072,-1,-1
43719.645391,20971520,49283072,-1,-1
43719.645437,22020096,49283072,-1,-1
43719.645484,23068672,49283072,-1,-1
43719.645530,23068672,49283072,-1,-1
43719.645576,24117248,49283072,-1,-1
43719.645623,25165824,49283072,-1,-1
43719.645669,27262976,49283072,-1,-1
43719.645715,28311552,49283072,-1,-1
43719.645762,28311552,49283072,-1,-1
43719.645808,29360128,49283072,-1,-1
43719.645854,30408704,49283072,-1,-1
43719.645901,31457280,49283072,-1,-1
43719.645947,32505856,49283072,-1,-1
43719.645993,33554432,49283072,-1,-1
43719.646040,34603008,49283072,-1,-1
43719.646086,35651584,49283072,-1,-1
43719.646132,36700160,49283072,-1,-1
43719.646178,37748736,49283072,-1,-1
43719.646225,37748736,49283072,-1,-1
43719.646271,38797312,49283072,-1,-1
43719.646317,39845888,49283072,-1,-1
43719.646364,40894464,49283072,-1,-1
43719.646410,41943040,49283072,-1,-1
43719.646456,42991616,49283072,-1,-1
43719.646503,44040192,49283072,-1,-1
43719.646549,45088768,49283072,-1,-1
43719.646595,1048576,66060288,-1,-1
43719.646642,2097152,66060288,-1,-1
43719.646688,2097152,66060288,-1,-1
43719.646734,4194304,66060288,-1,-1
43719.646781,5242880,66060288,-1,-1
43719.646827,6291456,66060288,-1,-1
43719.646873,7340032,66060288,-1,-1
43719.646920,7340032,66060288,-1,-1
43719.646966,8388608,66060288,-1,-1
43719.647013,9437184,66060288,-1,-1
43719.647059,11534336,66060288,-1,-1
43719.647105,12582912,66060288,-1,-1
43719.647152,12582912,66060288,-1,-1
43719.647198,13631488,66060288,-1,-1
43719.647244,14680064,66060288,-1,-1
43719.647290,15728640,66060288,-1,-1
43719.647337,16777216,66060288,-1,-1
43719.647383,16777216,66060288,-1,-1
43719.647429,17825792,66060288,-1,-1
43719.647476,18874368,66060288,-1,-1
43719.647522,19922944,66060288,-1,-1
43719.647684,23068672,66060288,-1,-1
43719.647846,25165824,66060288,-1,-1
43719.648008,28311552,66060288,-1,-1
43719.648076,30408704,66060288,-1,-1
43719.648123,30408704,66060288,-1,-1
43719.648169,32505856,66060288,-1,-1
43719.648233,33554432,66060288,-1,-1
43719.648279,34603008,66060288,-1,-1
43719.648325,35651584,66060288,-1,-1
43719.648371,35651584,66060288,-1,-1
43719.648418,36700160,66060288,-1,-1
43719.648464,37748736,66060288,-1,-1
43719.648510,38797312,66060288,-1,-1
43719.648558,39845888,66060288,-1,-1
43719.648614,40894464,66060288,-1,-1
43719.648661,41943040,66060288,-1,-1
43719.648716,41943040,66060288,-1,-1
43719.648762,44040192,66060288,-1,-1
43719.648808,45088768,66060288,-1,-1
43719.648855,46137344,66060288,-1,-1
43719.649017,49283072,66060288,-1,-1
43719.649078,49283072,66060288,-1,-1
43719.649124,51380224,66060288,-1,-1
43719.649170,51380224,66060288,-1,-1
43719.649217,52428800,66060288,-1,-1
43719.649263,53477376,66060288,-1,-1
43719.649309,54525952,66060288,-1,-1
43719.649356,55574528,66060288,-1,-1
43719.649403,56623104,66060288,-1,-1
43719.649509,58720256,66060288,-1,-1
43719.649555,59768832,66060288,-1,-1
43719.649601,60817408,66060288,-1,-1
43719.649648,4194304,239075328,-1,-1
43719.649696,5242880,239075328,-1,-1
43719.649743,6291456,239075328,-1,-1
43719.649789,6291456,239075328,-1,-1
43719.649835,7340032,239075328,-1,-1
43719.649906,9437184,239075328,-1,-1
43719.649953,10485760,239075328,-1,-1
43719.649999,11534336,239075328,-1,-1
43719.650045,11534336,239075328,-1,-1
43719.650092,12582912,239075328,-1,-1
43719.650138,13631488,239075328,-1,-1
43719.650195,15728640,239075328,-1,-1
43719.650241,15728640,239075328,-1,-1
43719.650339,17825792,239075328,-1,-1
43719.650412,18874368,239075328,-1,-1
43719.650458,19922944,239075328,-1,-1
43719.650505,19922944,239075328,-1,-1
43719.650551,22020096,239075328,-1,-1
43719.650609,23068672,239075328,-1,-1
43719.650655,24117248,239075328,-1,-1
43719.650701,25165824,239075328,-1,-1
43719.650801,26214400,239075328,-1,-1
43719.650847,27262976,239075328,-1,-1
43719.650920,29360128,239075328,-1,-1
43719.650968,29360128,239075328,-1,-1
43719.651014,30408704,239075328,-1,-1
43719.651061,31457280,239075328,-1,-1
43719.651107,31457280,239075328,-1,-1
43719.651175,33554432,239075328,-1,-1
43719.651222,35651584,239075328,-1,-1
43719.651268,35651584,239075328,-1,-1
43719.651314,36700160,239075328,-1,-1
43719.651361,36700160,239075328,-1,-1
43719.651407,38797312,239075328,-1,-1
43719.651569,40894464,239075328,-1,-1
43719.651618,41943040,239075328,-1,-1
43719.651670,41943040,239075328,-1,-1
43719.651716,44040192,239075328,-1,-1
43719.651762,45088768,239075328,-1,-1
43719.651817,45088768,239075328,-1,-1
43719.651898,46137344,239075328,-1,-1
43719.651944,48234496,239075328,-1,-1
43719.651990,50331648,239075328,-1,-1
43719.652037,50331648,239075328,-1,-1
43719.652083,50331648,239075328,-1,-1
43719.652189,52428800,239075328,-1,-1
43719.652317,55574528,239075328,-1,-1
43719.652364,56623104,239075328,-1,-1
43719.652411,56623104,239075328,-1,-1
43719.652457,58720256,239075328,-1,-1
43719.652503,59768832,239075328,-1,-1
43719.652551,59768832,239075328,-1,-1
43719.652656,61865984,239075328,-1,-1
43719.652700,62914560,239075328,-1,-1
43719.652748,63963136,239075328,-1,-1
43719.652796,65011712,239075328,-1,-1
43719.652841,66060288,239075328,-1,-1
43719.652887,67108864,239075328,-1,-1
43719.652934,67108864,239075328,-1,-1
43719.652980,69206016,239075328,-1,-1
43719.653026,70254592,239075328,-1,-1
43719.653135,71303168,239075328,-1,-1
43719.653181,73400320,239075328,-1,-1
43719.653227,73400320,239075328,-1,-1
43719.653305,75497472,239075328,-1,-1
43719.653351,76546048,239075328,-1,-1
43719.653398,76546048,239075328,-1,-1
43719.653444,78643200,239075328,-1,-1
43719.653490,79691776,239075328,-1,-1
43719.653537,79691776,239075328,-1,-1
43719.653599,80740352,239075328,-1,-1
43719.653645,81788928,239075328,-1,-1
43719.653691,82837504,239075328,-1,-1
43719.653738,84934656,239075328,-1,-1
43719.653784,84934656,239075328,-1,-1
43719.653882,87031808,239075328,-1,-1
43719.653928,88080384,239075328,-1,-1
43719.653975,88080384,239075328,-1,-1
43719.654022,89128960,239075328,-1,-1
43719.654068,90177536,239075328,-1,-1
43719.654114,91226112,239075328,-1,-1
43719.654161,93323264,239075328,-1,-1
43719.654207,94371840,239075328,-1,-1
43719.654253,94371840,239075328,-1,-1
43719.654300,95420416,239075328,-1,-1
43719.654346,96468992,239075328,-1,-1
43719.654392,98566144,239075328,-1,-1
43719.654439,98566144,239075328,-1,-1
43719.654485,99614720,239075328,-1,-1
43719.654531,99614720,239075328,-1,-1
43719.654578,100663296,239075328,-1,-1
43719.654624,102760448,239075328,-1,-1
43719.654670,103809024,239075328,-1,-1
43719.654717,105906176,239075328,-1,-1
43719.654763,118489088,239075328,-1,-1
43719.654809,46137344,307232768,-1,-1
43719.654856,273678336,397410304,-1,-1
43719.654902,63963136,609222656,-1,-1
43719.654948,90177536,668991488,-1,-1
43719.654995,97517568,668991488,-1,-1
43719.655041,99614720,670040064,-1,-1
43719.655087,103809024,670040064,-1,-1
43719.655134,113246208,670040064,-1,-1
43719.655180,111149056,671088640,-1,-1
43719.655226,98566144,673185792,-1,-1
43719.655273,95420416,673185792,-1,-1
43719.655319,90177536,672137216,-1,-1
43719.655365,97517568,673185792,-1,-1
43719.655412,72351744,674234368,-1,-1
43719.655458,72351744,674234368,-1,-1
43719.655504,53477376,674234368,-1,-1
43719.655551,49283072,674234368,-1,-1
43719.655597,26214400,674234368,-1,-1
43719.655643,33554432,674234368,-1,-1
43719.655690,44040192,674234368,-1,-1
43719.655736,63963136,674234368,-1,-1
43719.655782,51380224,674234368,-1,-1
43719.655829,38797312,673185792,-1,-1
43719.655875,45088768,674234368,-1,-1
43719.655921,48234496,673185792,-1,-1
43719.655968,50331648,674234368,-1,-1
43719.656014,47185920,673185792,-1,-1
43719.656060,53477376,673185792,-1,-1
43719.656107,60817408,673185792,-1,-1
43719.656153,633339904,673185792,-1,-1
43719.656199,552599552,674234368,-1,-1
43719.656246,563085312,674234368,-1,-1
43719.656292,555745280,673185792,-1,-1
43719.656338,556793856,673185792,-1,-1
43719.656385,547356672,674234368,-1,-1
43719.656431,552599552,673185792,-1,-1
43719.656477,554696704,673185792,-1,-1
43719.656524,554696704,674234368,-1,-1
43719.656570,538968064,674234368,-1,-1
43719.656616,536870912,674234368,-1,-1
43719.656663,538968064,674234368,-1,-1
43719.656709,525336576,673185792,-1,-1
43719.656755,499122176,674234368,-1,-1
43719.656802,502267904,674234368,-1,-1
43719.656848,503316480,674234368,-1,-1
43719.656894,507510784,674234368,-1,-1
43719.656941,488636416,674234368,-1,-1
43719.656987,482344960,674234368,-1,-1
43719.657034,477102080,674234368,-1,-1
43719.657080,490733568,674234368,-1,-1
43719.657126,484442112,674234368,-1,-1
43719.657172,483393536,673185792,-1,-1
43719.657219,471859200,674234368,-1,-1
43719.657265,497025024,674234368,-1,-1
43719.657311,514850816,674234368,-1,-1
43719.657358,494927872,674234368,-1,-1
43719.657404,488636416,674234368,-1,-1
43719.657450,450887680,674234368,-1,-1
43719.657497,439353344,674234368,-1,-1
43719.657543,434110464,674234368,-1,-1
43719.657589,435159040,674234368,-1,-1
43719.657636,433061888,674234368,-1,-1
43719.657682,420478976,674234368,-1,-1
43719.657728,422576128,674234368,-1,-1
43719.657775,419430400,674234368,-1,-1
43719.657821,428867584,674234368,-1,-1
43719.657868,419430400,674234368,-1,-1
43719.657914,413138944,674234368,-1,-1
43719.657960,435159040,674234368,-1,-1
43719.658007,428867584,674234368,-1,-1
43719.658053,387973120,674234368,-1,-1
43719.658099,372244480,674234368,-1,-1
43719.658146,369098752,674234368,-1,-1
43719.658192,369098752,674234368,-1,-1
43719.658238,363855872,674234368,-1,-1
43719.658285,338690048,674234368,-1,-1
43719.658331,318767104,674234368,-1,-1
43719.658377,295698432,674234368,-1,-1
43719.658424,269484032,674234368,-1,-1
43719.658470,199229440,674234368,-1,-1
43719.658516,182452224,674234368,-1,-1
43719.658563,177209344,674234368,-1,-1
43719.658609,162529280,674234368,-1,-1
43719.658655,132120576,674234368,-1,-1
43719.658702,109051904,674234368,-1,-1
43719.658748,81788928,674234368,-1,-1
43719.658794,76546048,674234368,-1,-1
43719.658841,56623104,674234368,-1,-1
43719.658887,53477376,674234368,-1,-1
43719.658933,42991616,674234368,-1,-1
43719.658980,32505856,674234368,-1,-1
43719.659026,15728640,674234368,-1,-1
43719.659072,633339904,674234368,-1,-1
43719.659119,625999872,674234368,-1,-1
43719.659165,621805568,674234368,-1,-1
43719.659211,616562688,674234368,-1,-1
43719.659258,536870912,674234368,-1,-1
43719.659304,529530880,674234368,-1,-1
43719.659350,530579456,674234368,-1,-1
43719.659397,524288000,674234368,-1,-1
43719.659443,492830720,674234368,-1,-1
43719.659489,479199232,674234368,-1,-1
43719.659536,481296384,674234368,-1,-1
43719.659582,465567744,674234368,-1,-1
43719.659628,448790528,674234368,-1,-1
43719.659675,445644800,674234368,-1,-1
43719.659721,461373440,674234368,-1,-1
43719.659767,469762048,674234368,-1,-1
43719.659814,467664896,674234368,-1,-1
43719.659860,444596224,674234368,-1,-1
43719.659907,433061888,674234368,-1,-1
43719.659953,424673280,674234368,-1,-1
43719.659999,408944640,674234368,-1,-1
43719.660046,373293056,674234368,-1,-1
43719.660092,382730240,674234368,-1,-1
43719.660138,398458880,674234368,-1,-1
43719.660185,395313152,674234368,-1,-1
43719.660231,400556032,674234368,-1,-1
43719.660277,408944640,674234368,-1,-1
43719.660324,422576128,674234368,-1,-1
43719.660370,403701760,674234368,-1,-1
43719.660416,397410304,674234368,-1,-1
43719.660463,394264576,674234368,-1,-1
43719.660509,399507456,674234368,-1,-1
43719.660555,385875968,674234368,-1,-1
43719.660602,355467264,674234368,-1,-1
43719.660648,338690048,674234368,-1,-1
43719.660694,336592896,674234368,-1,-1
43719.660741,321912832,674234368,-1,-1
43719.660787,299892736,674234368,-1,-1
43719.660833,281018368,674234368,-1,-1
43719.660880,261095424,674234368,-1,-1
43719.660926,243269632,674234368,-1,-1
43719.660972,221249536,674234368,-1,-1
43719.661019,210763776,674234368,-1,-1
43719.661065,196083712,674234368,-1,-1
43719.661111,186646528,674234368,-1,-1
43719.661158,180355072,674234368,-1,-1
43719.661204,218103808,674234368,-1,-1
43719.661250,223346688,674234368,-1,-1
43719.661297,191889408,674234368,-1,-1
43719.661343,165675008,674234368,-1,-1
43719.661389,148897792,674234368,-1,-1
43719.661436,141557760,674234368,-1,-1
43719.661482,149946368,674234368,-1,-1
43719.661528,133169152,674234368,-1,-1
43719.661575,140509184,674234368,-1,-1
43719.661621,133169152,674234368,-1,-1
43719.661668,119537664,674234368,-1,-1
43719.661714,61865984,674234368,-1,-1
43719.661760,231735296,674234368,-1,-1
43719.661807,232783872,674234368,-1,-1
43719.661853,233832448,674234368,-1,-1
43719.661899,234881024,674234368,-1,-1
43719.661946,236978176,674234368,-1,-1
43719.661992,239075328,674234368,-1,-1
43719.662038,240123904,674234368,-1,-1
43719.662085,240123904,674234368,-1,-1
43719.662131,242221056,674234368,-1,-1
43719.662177,244318208,674234368,-1,-1
43719.662224,245366784,674234368,-1,-1
43719.662270,247463936,674234368,-1,-1
43719.662316,247463936,674234368,-1,-1
43719.662363,249561088,674234368,-1,-1
43719.662409,251658240,674234368,-1,-1
43719.662455,252706816,674234368,-1,-1
43719.662502,254803968,674234368,-1,-1
43719.662548,254803968,674234368,-1,-1
43719.662594,256901120,674234368,-1,-1
43719.662641,257949696,674234368,-1,-1
43719.662687,260046848,674234368,-1,-1
43719.662733,262144000,674234368,-1,-1
43719.662780,262144000,674234368,-1,-1
43719.662826,264241152,674234368,-1,-1
43719.662872,265289728,674234368,-1,-1
43719.662919,267386880,674234368,-1,-1
43719.662965,268435456,674234368,-1,-1
43719.663011,269484032,674234368,-1,-1
43719.663058,271581184,674234368,-1,-1
43719.663104,272629760,674234368,-1,-1
43719.663150,274726912,674234368,-1,-1
43719.663197,276824064,674234368,-1,-1
43719.663243,276824064,674234368,-1,-1
43719.663289,277872640,674234368,-1,-1
43719.663336,279969792,674234368,-1,-1
43719.663382,282066944,674234368,-1,-1
43719.663429,283115520,674234368,-1,-1
43719.663475,284164096,674234368,-1,-1
43719.663521,285212672,674234368,-1,-1
43719.663568,287309824,674234368,-1,-1
43719.663614,288358400,674234368,-1,-1
43719.663660,290455552,674234368,-1,-1
43719.663707,290455552,674234368,-1,-1
43719.663753,292552704,674234368,-1,-1
43719.663799,294649856,674234368,-1,-1
43719.663846,296747008,674234368,-1,-1
43719.663892,297795584,674234368,-1,-1
43719.663938,297795584,674234368,-1,-1
43719.663985,299892736,674234368,-1,-1
43719.664031,301989888,674234368,-1,-1
43719.664077,304087040,674234368,-1,-1
43719.664124,305135616,674234368,-1,-1
43719.664170,305135616,674234368,-1,-1
43719.664216,307232768,674234368,-1,-1
43719.664263,309329920,674234368,-1,-1
43719.664309,310378496,674234368,-1,-1
43719.664355,312475648,674234368,-1,-1
43719.664402,313524224,674234368,-1,-1
43719.664448,314572800,674234368,-1,-1
43719.664494,316669952,674234368,-1,-1
43719.664541,317718528,674234368,-1,-1
43719.664587,319815680,674234368,-1,-1
43719.664633,321912832,674234368,-1,-1
43719.664680,321912832,674234368,-1,-1
43719.664726,324009984,674234368,-1,-1
43719.664772,326107136,674234368,-1,-1
43719.664819,327155712,674234368,-1,-1
43719.664865,329252864,674234368,-1,-1
43719.664911,329252864,674234368,-1,-1
43719.664958,331350016,674234368,-1,-1
43719.665004,332398592,674234368,-1,-1
43719.665050,334495744,674234368,-1,-1
43719.665097,335544320,674234368,-1,-1
43719.665143,336592896,674234368,-1,-1
43719.665189,338690048,674234368,-1,-1
43719.665236,339738624,674234368,-1,-1
43719.665282,341835776,674234368,-1,-1
43719.665328,343932928,674234368,-1,-1
43719.665375,343932928,674234368,-1,-1
43719.665421,344981504,674234368,-1,-1
43719.665467,347078656,674234368,-1,-1
43719.665514,349175808,674234368,-1,-1
43719.665560,350224384,674234368,-1,-1
43719.665606,351272960,674234368,-1,-1
43719.665653,352321536,674234368,-1,-1
43719.665699,354418688,674234368,-1,-1
43719.665745,355467264,674234368,-1,-1
43719.665792,357564416,674234368,-1,-1
43719.665838,358612992,674234368,-1,-1
43719.665884,360710144,674234368,-1,-1
43719.665931,361758720,674234368,-1,-1
43719.665977,363855872,674234368,-1,-1
43719.666023,365953024,674234368,-1,-1
43719.666070,365953024,674234368,-1,-1
43719.666116,367001600,674234368,-1,-1
43719.666162,369098752,674234368,-1,-1
43719.666209,371195904,674234368,-1,-1
43719.666255,372244480,674234368,-1,-1
43719.666301,373293056,674234368,-1,-1
43719.666348,374341632,674234368,-1,-1
43719.666394,376438784,674234368,-1,-1
43719.666440,377487360,674234368,-1,-1
43719.666487,379584512,674234368,-1,-1
43719.666533,380633088,674234368,-1,-1
43719.666579,381681664,674234368,-1,-1
43719.666626,383778816,674234368,-1,-1
43719.666672,384827392,674234368,-1,-1
43719.666718,386924544,674234368,-1,-1
43719.666765,386924544,674234368,-1,-1
43719.666811,389021696,674234368,-1,-1
43719.666858,391118848,674234368,-1,-1
43719.666904,392167424,674234368,-1,-1
43719.666950,394264576,674234368,-1,-1
43719.666997,394264576,674234368,-1,-1
43719.667043,411041792,674234368,-1,-1
43719.667090,0,0,0,0
43719.670474,36700160,50331648,-1,-1
43719.670520,38797312,50331648,-1,-1
43719.670566,39845888,50331648,-1,-1
43719.670613,40894464,50331648,-1,-1
43719.670659,41943040,50331648,-1,-1
43719.670705,42991616,50331648,-1,-1
43719.670752,11534336,51380224,-1,-1
43719.670798,24117248,50331648,-1,-1
43719.670844,99614720,351272960,-1,-1
43719.670891,500170752,627048448,-1,-1
43719.670937,165675008,668991488,-1,-1
43719.670983,290455552,670040064,-1,-1
43719.671030,544210944,668991488,-1,-1
43719.671076,186646528,672137216,-1,-1
43719.671122,466616320,673185792,-1,-1
43719.671169,79691776,674234368,-1,-1
43719.671215,320864256,674234368,-1,-1
43719.671261,625999872,674234368,-1,-1
43719.671308,293601280,674234368,-1,-1
43719.671354,559939584,674234368,-1,-1
43719.671400,174063616,674234368,-1,-1
43719.671447,367001600,674234368,-1,-1
43719.671493,600834048,674234368,-1,-1
43719.671539,241172480,674234368,-1,-1
43719.671586,512753664,674234368,-1,-1
43719.671632,177209344,673185792,-1,-1
43719.671678,489684992,674234368,-1,-1
43719.671725,630194176,674234368,-1,-1
43719.671771,268435456,674234368,-1,-1
43719.671817,543162368,673185792,-1,-1
43719.671864,223346688,674234368,-1,-1
43719.671910,186646528,674234368,-1,-1
43719.671956,160432128,674234368,-1,-1
43719.672003,117440512,674234368,-1,-1
43719.672049,464519168,674234368,-1,-1
43719.672095,149946368,674234368,-1,-1
43719.672142,489684992,674234368,-1,-1
43719.672188,236978176,674234368,-1,-1
43719.672234,506462208,674234368,-1,-1
43719.672281,132120576,674234368,-1,-1
43719.672327,332398592,674234368,-1,-1
43719.672373,533725184,674234368,-1,-1
43719.672420,152043520,674234368,-1,-1
43719.672466,332398592,674234368,-1,-1
43719.672512,93323264,674234368,-1,-1
43719.672559,577765376,674234368,-1,-1
43719.672605,292552704,674234368,-1,-1
43719.672651,478150656,674234368,-1,-1
43719.672698,294649856,674234368,-1,-1
43719.672744,217055232,674234368,-1,-1
43719.672790,18874368,674234368,-1,-1
43719.672837,455081984,674234368,-1,-1
43719.672883,159383552,673185792,-1,-1
43719.672929,436207616,673185792,-1,-1
43719.672976,193986560,674234368,-1,-1
43719.673022,4194304,674234368,-1,-1
43719.673068,638582784,674234368,-1,-1
43719.673115,67108864,673185792,-1,-1
43719.673161,471859200,673185792,-1,-1
43719.673207,442499072,674234368,-1,-1
43719.673254,364904448,673185792,-1,-1
43719.673300,188743680,674234368,-1,-1
43719.673346,145752064,673185792,-1,-1
43719.673393,631242752,673185792,-1,-1
43719.673439,77594624,674234368,-1,-1
43719.673485,77594624,674234368,-1,-1
43719.673532,598736896,674234368,-1,-1
43719.673578,138412032,673185792,-1,-1
43719.673624,557842432,673185792,-1,-1
43719.673671,438304768,674234368,-1,-1
43719.673717,332398592,674234368,-1,-1
43719.673763,305135616,673185792,-1,-1
43719.673810,224395264,674234368,-1,-1
43719.673856,625999872,674234368,-1,-1
43719.673902,362807296,674234368,-1,-1
43719.673949,91226112,673185792,-1,-1
43719.673995,480247808,673185792,-1,-1
43719.674041,241172480,674234368,-1,-1
43719.674088,576716800,674234368,-1,-1
43719.674134,346030080,674234368,-1,-1
43719.674180,111149056,673185792,-1,-1
43719.674227,508559360,673185792,-1,-1
43719.674273,242221056,674234368,-1,-1
43719.674319,620756992,674234368,-1,-1
43719.674366,459276288,673185792,-1,-1
43719.674412,120586240,673185792,-1,-1
43719.674458,558891008,673185792,-1,-1
43719.674505,429916160,674234368,-1,-1
43719.674551,299892736,673185792,-1,-1
43719.674597,232783872,674234368,-1,-1
43719.674644,164626432,674234368,-1,-1
43719.674690,8388608,674234368,-1,-1
43719.674736,437256192,674234368,-1,-1
43719.674783,264241152,674234368,-1,-1
43719.674829,105906176,673185792,-1,-1
43719.674876,590348288,673185792,-1,-1
43719.674922,451936256,674234368,-1,-1
43719.674968,311427072,674234368,-1,-1
43719.675015,233832448,674234368,-1,-1
43719.675061,44040192,673185792,-1,-1
43719.675107,245366784,673185792,-1,-1
43719.675154,385875968,673185792,-1,-1
43719.675200,505413632,673185792,-1,-1
43719.675246,133169152,673185792,-1,-1
43719.675293,449839104,673185792,-1,-1
43719.675339,120586240,673185792,-1,-1
43719.675385,379584512,673185792,-1,-1
43719.675432,638582784,673185792,-1,-1
43719.675478,165675008,674234368,-1,-1
43719.675524,552599552,674234368,-1,-1
43719.675571,378535936,674234368,-1,-1
43719.675617,214958080,674234368,-1,-1
43719.675663,9437184,673185792,-1,-1
43719.675710,444596224,673185792,-1,-1
43719.675756,265289728,673185792,-1,-1
43719.675802,177209344,674234368,-1,-1
43719.675849,126877696,673185792,-1,-1
43719.675895,78643200,673185792,-1,-1
43719.675941,117440512,673185792,-1,-1
43719.675988,246415360,673185792,-1,-1
43719.676034,623902720,673185792,-1,-1
43719.676080,181403648,673185792,-1,-1
43719.676127,171966464,674234368,-1,-1
43719.676173,139460608,673185792,-1,-1
43719.676219,57671680,674234368,-1,-1
43719.676266,624951296,674234368,-1,-1
43719.676312,444596224,673185792,-1,-1
43719.676358,353370112,674234368,-1,-1
43719.676405,244318208,673185792,-1,-1
43719.676451,71303168,673185792,-1,-1
43719.676497,380633088,673185792,-1,-1
43719.676544,310378496,673185792,-1,-1
43719.676590,257949696,673185792,-1,-1
43719.676636,40894464,674234368,-1,-1
43719.676683,470810624,674234368,-1,-1
43719.676729,309329920,673185792,-1,-1
43719.676775,93323264,674234368,-1,-1
43719.676822,372244480,674234368,-1,-1
43719.676868,46137344,674234368,-1,-1
43719.676915,411041792,674234368,-1,-1
43719.676961,119537664,673185792,-1,-1
43719.677007,458227712,673185792,-1,-1
43719.677054,210763776,674234368,-1,-1
43719.677100,29360128,674234368,-1,-1
43719.677146,470810624,674234368,-1,-1
43719.677193,313524224,674234368,-1,-1
43719.677239,162529280,674234368,-1,-1
43719.677285,225443840,674234368,-1,-1
43719.677332,158334976,673185792,-1,-1
43719.677378,115343360,674234368,-1,-1
43719.677425,472907776,674234368,-1,-1
43719.677471,162529280,674234368,-1,-1
43719.677517,608174080,674234368,-1,-1
43719.677564,389021696,674234368,-1,-1
43719.677610,176160768,673185792,-1,-1
43719.677656,610271232,673185792,-1,-1
43719.677703,356515840,674234368,-1,-1
43719.677749,481296384,674234368,-1,-1
43719.677795,483393536,674234368,-1,-1
43719.677842,484442112,674234368,-1,-1
43719.677888,486539264,674234368,-1,-1
43719.677934,486539264,674234368,-1,-1
43719.677981,488636416,674234368,-1,-1
43719.678027,490733568,674234368,-1,-1
43719.678073,492830720,674234368,-1,-1
43719.678120,493879296,674234368,-1,-1
43719.678166,494927872,674234368,-1,-1
43719.678212,495976448,674234368,-1,-1
43719.678259,498073600,674234368,-1,-1
43719.678305,499122176,674234368,-1,-1
43719.678351,501219328,674234368,-1,-1
43719.678398,501219328,674234368,-1,-1
43719.678444,503316480,674234368,-1,-1


==> perf_analysis/config7_higherbuffer/ack1_1000ns/grafana_data_export-10.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:02:50+02:00";59,244,544
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:03:00+02:00";59,310,080
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:03:10+02:00";59,310,080
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:03:20+02:00";59,637,760
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:03:30+02:00";59,637,760
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:03:40+02:00";59,637,760
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:03:50+02:00";59,637,760
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:04:00+02:00";59,637,760
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:04:10+02:00";59,637,760
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:04:20+02:00";59,637,760
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:04:30+02:00";60,162,048
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:04:40+02:00";60,162,048
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:04:50+02:00";60,162,048
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:05:00+02:00";60,162,048
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:05:10+02:00";60,162,048
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:05:20+02:00";60,424,192
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:05:30+02:00";60,620,800
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:05:40+02:00";60,948,480
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:05:50+02:00";68,419,584
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:06:00+02:00";70,123,520
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:06:10+02:00";70,844,416
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:06:20+02:00";70,975,488
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:06:30+02:00";70,975,488
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:06:40+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:06:50+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:07:00+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:07:10+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:07:20+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:07:30+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:07:40+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:07:50+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:08:00+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:08:10+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:08:20+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:08:30+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:08:40+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:08:50+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:09:00+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:09:10+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:09:20+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:09:30+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:09:40+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:09:50+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:10:00+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:10:10+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:10:20+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:10:30+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:10:40+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:10:50+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:11:00+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:11:10+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:11:20+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:11:30+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:11:40+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:11:50+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:12:00+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:12:10+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:12:20+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:12:30+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:12:40+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:12:50+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:13:00+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:13:10+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:13:20+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:13:30+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:13:40+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:13:50+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:14:00+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:14:10+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:14:20+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:14:30+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:14:40+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:14:50+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:15:00+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:15:10+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:15:20+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:15:30+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:15:40+02:00";71,237,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:15:50+02:00";71,499,776
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:16:00+02:00";71,499,776
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:16:10+02:00";71,499,776
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:16:20+02:00";71,499,776
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:16:30+02:00";71,499,776
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:16:40+02:00";71,499,776
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:16:50+02:00";71,499,776
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:17:00+02:00";71,499,776
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:17:10+02:00";71,499,776
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:17:20+02:00";71,499,776
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:17:30+02:00";71,499,776
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:17:40+02:00";71,499,776
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:02:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:03:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:03:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:03:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:03:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:03:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:03:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:04:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:04:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:04:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:04:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:04:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:04:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:05:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:05:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:05:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:05:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:05:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:05:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:06:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:06:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:06:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:06:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:06:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:06:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:07:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:07:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:07:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:07:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:07:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:07:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:08:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:08:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:08:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:08:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:08:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:08:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:09:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:09:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:09:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:09:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:09:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:09:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:10:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:10:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:10:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:10:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:10:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:10:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:11:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:11:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:11:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:11:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:11:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:11:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:12:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:12:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:12:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:12:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:12:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:12:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:13:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:13:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:13:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:13:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:13:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:13:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:14:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:14:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:14:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:14:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:14:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:14:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:15:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:15:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:15:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:15:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:15:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:15:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:16:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:16:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:16:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:16:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:16:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:16:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:17:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:17:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:17:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:17:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:17:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:02:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:03:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:03:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:03:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:03:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:03:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:03:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:04:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:04:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:04:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:04:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:04:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:04:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:05:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:05:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:05:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:05:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:05:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:05:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:06:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:06:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:06:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:06:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:06:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:06:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:07:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:07:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:07:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:07:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:07:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:07:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:08:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:08:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:08:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:08:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:08:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:08:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:09:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:09:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:09:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:09:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:09:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:09:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:10:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:10:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:10:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:10:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:10:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:10:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:11:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:11:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:11:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:11:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:11:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:11:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:12:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:12:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:12:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:12:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:12:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:12:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:13:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:13:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:13:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:13:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:13:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:13:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:14:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:14:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:14:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:14:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:14:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:14:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:15:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:15:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:15:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:15:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:15:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:15:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:16:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:16:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:16:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:16:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:16:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:16:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:17:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:17:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:17:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:17:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:17:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:02:50+02:00";54,074,128
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:03:00+02:00";54,189,336
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:03:10+02:00";54,310,824
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:03:20+02:00";54,630,280
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:03:30+02:00";54,659,784
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:03:40+02:00";54,475,720
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:03:50+02:00";54,533,264
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:04:00+02:00";54,551,616
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:04:10+02:00";54,579,856
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:04:20+02:00";54,584,264
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:04:30+02:00";54,978,784
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:04:40+02:00";54,973,544
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:04:50+02:00";55,023,320
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:05:00+02:00";55,159,384
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:05:10+02:00";55,217,280
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:05:20+02:00";55,637,784
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:05:30+02:00";55,942,912
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:05:40+02:00";56,196,504
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:05:50+02:00";63,338,720
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:06:00+02:00";64,594,304
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:06:10+02:00";65,339,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:06:20+02:00";65,567,224
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:06:30+02:00";64,759,304
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:06:40+02:00";64,869,288
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:06:50+02:00";64,699,536
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:07:00+02:00";62,981,528
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:07:10+02:00";63,101,472
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:07:20+02:00";63,134,248
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:07:30+02:00";62,959,920
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:07:40+02:00";62,917,016
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:07:50+02:00";63,008,096
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:08:00+02:00";63,047,496
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:08:10+02:00";63,070,048
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:08:20+02:00";63,107,128
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:08:30+02:00";63,158,672
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:08:40+02:00";63,220,336
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:08:50+02:00";63,229,648
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:09:00+02:00";63,160,144
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:09:10+02:00";63,228,496
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:09:20+02:00";63,253,224
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:09:30+02:00";63,301,136
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:09:40+02:00";63,266,760
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:09:50+02:00";63,323,872
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:10:00+02:00";63,342,776
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:10:10+02:00";63,377,344
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:10:20+02:00";63,322,592
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:10:30+02:00";63,342,656
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:10:40+02:00";63,394,040
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:10:50+02:00";63,470,840
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:11:00+02:00";63,606,584
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:11:10+02:00";63,561,456
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:11:20+02:00";63,618,672
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:11:30+02:00";63,646,416
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:11:40+02:00";63,646,480
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:11:50+02:00";63,697,848
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:12:00+02:00";63,729,656
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:12:10+02:00";63,732,728
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:12:20+02:00";63,744,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:12:30+02:00";63,747,504
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:12:40+02:00";63,756,272
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:12:50+02:00";63,758,496
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:13:00+02:00";63,738,952
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:13:10+02:00";63,794,320
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:13:20+02:00";63,867,608
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:13:30+02:00";63,841,200
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:13:40+02:00";63,860,568
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:13:50+02:00";63,711,536
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:14:00+02:00";63,712,944
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:14:10+02:00";63,720,112
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:14:20+02:00";63,750,488
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:14:30+02:00";63,759,376
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:14:40+02:00";63,770,560
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:14:50+02:00";63,853,312
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:15:00+02:00";63,976,008
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:15:10+02:00";63,983,240
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:15:20+02:00";63,993,824
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:15:30+02:00";64,018,768
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:15:40+02:00";64,029,520
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:15:50+02:00";64,163,992
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:16:00+02:00";64,163,992
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:16:10+02:00";64,188,416
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:16:20+02:00";64,182,088
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:16:30+02:00";64,198,728
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:16:40+02:00";64,210,656
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:16:50+02:00";64,217,824
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:17:00+02:00";64,220,192
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:17:10+02:00";64,371,256
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:17:20+02:00";64,391,800
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:17:30+02:00";64,406,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:17:40+02:00";64,449,208

==> perf_analysis/config7_higherbuffer/ack1_1000ns/grafana_data_export-2.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:01:50+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:02:00+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:02:10+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:02:20+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:02:30+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:02:40+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:02:50+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:03:00+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:03:10+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:03:20+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:03:30+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:03:40+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:03:50+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:04:00+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:04:10+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:04:20+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:04:30+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:04:40+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:04:50+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:05:00+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:05:10+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:05:20+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:05:30+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:05:40+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:05:50+02:00";19,663.669
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:06:00+02:00";90,111.569
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:06:10+02:00";159,559.414
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:06:20+02:00";224,578.346
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:06:30+02:00";282,247.88
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:06:40+02:00";329,546.317
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:06:50+02:00";343,778.841
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:07:00+02:00";378,995.912
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:07:10+02:00";407,618.266
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:07:20+02:00";438,621.375
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:07:30+02:00";432,926.333
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:07:40+02:00";403,781.093
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:07:50+02:00";378,405.922
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:08:00+02:00";343,953.545
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:08:10+02:00";312,890.503
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:08:20+02:00";306,412.858
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:08:30+02:00";287,160.817
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:08:40+02:00";295,017.757
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:08:50+02:00";286,672.834
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:09:00+02:00";283,472.645
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:09:10+02:00";305,600.384
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:09:20+02:00";310,152.744
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:09:30+02:00";315,822.953
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:09:40+02:00";279,183.992
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:09:50+02:00";271,354.314
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:10:00+02:00";283,431.616
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:10:10+02:00";295,515.662
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:10:20+02:00";287,952.376
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:10:30+02:00";281,342.943
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:10:40+02:00";279,347.468
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:10:50+02:00";274,149.36
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:11:00+02:00";272,876.139
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:11:10+02:00";279,551.902
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:11:20+02:00";292,530.243
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:11:30+02:00";293,629.057
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:11:40+02:00";297,950.776
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:11:50+02:00";305,378.525
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:12:00+02:00";295,538.295
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:12:10+02:00";266,049.784
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:12:20+02:00";256,865.247
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:12:30+02:00";244,900.202
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:12:40+02:00";243,116.609
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:12:50+02:00";251,109.479
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:13:00+02:00";261,851.44
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:13:10+02:00";283,017.689
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:13:20+02:00";297,803.18
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:13:30+02:00";321,975.981
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:13:40+02:00";329,812.421
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:13:50+02:00";330,693.24
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:14:00+02:00";321,740.789
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:14:10+02:00";328,301.461
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:14:20+02:00";323,073.181
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:14:30+02:00";309,528.534
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:14:40+02:00";296,461.277
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:14:50+02:00";289,554.397
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:15:00+02:00";291,384.216
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:15:10+02:00";307,860.806
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:15:20+02:00";308,579.481
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:15:30+02:00";301,524.51
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:15:40+02:00";297,861.653
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:15:50+02:00";273,535.051
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:16:00+02:00";231,542.422
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:16:10+02:00";195,996.429
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:16:20+02:00";165,907.395
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:16:30+02:00";140,437.578
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:16:40+02:00";129,208.809
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:01:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:02:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:02:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:02:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:02:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:02:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:02:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:03:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:03:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:03:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:03:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:03:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:03:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:04:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:04:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:04:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:04:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:04:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:04:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:05:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:05:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:05:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:05:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:05:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:05:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:06:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:06:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:06:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:06:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:06:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:06:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:07:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:07:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:07:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:07:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:07:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:07:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:08:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:08:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:08:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:08:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:08:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:08:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:09:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:09:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:09:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:09:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:09:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:09:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:10:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:10:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:10:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:10:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:10:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:10:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:11:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:11:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:11:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:11:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:11:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:11:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:12:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:12:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:12:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:12:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:12:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:12:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:13:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:13:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:13:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:13:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:13:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:13:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:14:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:14:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:14:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:14:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:14:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:14:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:15:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:15:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:15:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:15:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:15:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:15:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:16:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:16:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:16:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:16:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:16:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:01:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:02:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:02:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:02:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:02:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:02:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:02:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:03:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:03:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:03:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:03:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:03:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:03:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:04:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:04:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:04:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:04:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:04:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:04:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:05:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:05:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:05:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:05:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:05:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:05:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:06:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:06:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:06:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:06:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:06:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:06:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:07:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:07:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:07:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:07:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:07:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:07:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:08:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:08:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:08:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:08:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:08:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:08:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:09:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:09:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:09:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:09:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:09:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:09:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:10:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:10:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:10:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:10:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:10:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:10:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:11:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:11:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:11:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:11:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:11:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:11:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:12:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:12:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:12:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:12:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:12:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:12:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:13:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:13:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:13:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:13:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:13:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:13:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:14:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:14:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:14:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:14:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:14:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:14:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:15:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:15:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:15:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:15:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:15:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:15:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:16:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:16:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:16:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:16:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:16:40+02:00";0

==> perf_analysis/config7_higherbuffer/ack1_1000ns/grafana_data_export-3.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:02:10+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:02:20+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:02:30+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:02:40+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:02:50+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:03:00+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:03:10+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:03:20+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:03:30+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:03:40+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:03:50+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:04:00+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:04:10+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:04:20+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:04:30+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:04:40+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:04:50+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:05:00+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:05:10+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:05:20+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:05:30+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:05:40+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:05:50+02:00";4,215,037.16
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:06:00+02:00";19,383,375.021
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:06:10+02:00";34,356,665.333
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:06:20+02:00";48,441,160.789
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:06:30+02:00";60,930,736.875
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:06:40+02:00";71,175,512.788
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:06:50+02:00";74,267,157.556
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:07:00+02:00";81,895,378.492
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:07:10+02:00";88,093,985.353
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:07:20+02:00";94,807,320.141
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:07:30+02:00";93,582,433.57
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:07:40+02:00";87,285,756.976
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:07:50+02:00";81,803,405.69
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:08:00+02:00";74,357,289.518
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:08:10+02:00";67,643,413.36
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:08:20+02:00";66,245,783.884
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:08:30+02:00";62,085,029.353
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:08:40+02:00";63,786,378.475
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:08:50+02:00";61,983,730.317
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:09:00+02:00";61,293,281.255
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:09:10+02:00";66,079,837.254
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:09:20+02:00";67,065,703.725
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:09:30+02:00";68,292,848.868
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:09:40+02:00";60,370,345.702
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:09:50+02:00";58,677,862.419
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:10:00+02:00";61,290,269.881
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:10:10+02:00";63,903,879.639
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:10:20+02:00";62,268,855.048
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:10:30+02:00";60,869,080.676
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:10:40+02:00";60,474,609.544
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:10:50+02:00";59,378,309.7
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:11:00+02:00";59,129,712.897
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:11:10+02:00";60,603,634.215
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:11:20+02:00";63,443,137.948
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:11:30+02:00";63,698,768.855
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:11:40+02:00";64,652,059.613
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:11:50+02:00";66,277,828.829
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:12:00+02:00";64,150,375.286
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:12:10+02:00";57,752,556.628
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:12:20+02:00";55,764,629.749
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:12:30+02:00";53,171,425.652
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:12:40+02:00";52,789,756.636
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:12:50+02:00";54,530,242.409
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:13:00+02:00";56,868,751.409
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:13:10+02:00";61,469,492.357
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:13:20+02:00";64,684,133.276
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:13:30+02:00";69,938,508.517
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:13:40+02:00";71,642,420.596
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:13:50+02:00";71,835,782.027
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:14:00+02:00";69,891,805.171
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:14:10+02:00";71,318,287.781
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:14:20+02:00";70,183,483.641
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:14:30+02:00";67,241,861.907
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:14:40+02:00";64,403,614.091
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:14:50+02:00";62,903,691.688
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:15:00+02:00";63,301,727.689
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:15:10+02:00";66,881,704.904
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:15:20+02:00";67,038,194.414
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:15:30+02:00";65,505,814.979
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:15:40+02:00";64,710,296.623
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:15:50+02:00";59,425,474.001
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:16:00+02:00";50,302,577.735
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:16:10+02:00";42,580,212.768
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:16:20+02:00";36,043,371.95
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:16:30+02:00";30,510,055.659
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:16:40+02:00";25,826,204.541
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:16:50+02:00";21,861,410.167
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:17:00+02:00";20,113,468.32
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:02:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:02:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:02:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:02:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:02:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:03:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:03:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:03:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:03:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:03:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:03:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:04:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:04:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:04:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:04:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:04:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:04:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:05:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:05:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:05:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:05:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:05:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:05:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:06:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:06:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:06:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:06:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:06:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:06:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:07:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:07:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:07:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:07:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:07:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:07:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:08:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:08:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:08:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:08:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:08:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:08:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:09:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:09:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:09:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:09:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:09:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:09:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:10:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:10:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:10:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:10:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:10:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:10:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:11:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:11:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:11:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:11:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:11:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:11:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:12:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:12:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:12:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:12:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:12:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:12:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:13:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:13:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:13:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:13:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:13:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:13:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:14:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:14:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:14:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:14:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:14:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:14:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:15:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:15:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:15:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:15:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:15:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:15:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:16:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:16:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:16:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:16:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:16:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:16:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:17:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:02:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:02:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:02:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:02:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:02:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:03:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:03:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:03:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:03:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:03:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:03:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:04:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:04:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:04:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:04:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:04:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:04:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:05:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:05:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:05:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:05:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:05:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:05:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:06:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:06:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:06:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:06:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:06:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:06:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:07:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:07:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:07:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:07:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:07:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:07:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:08:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:08:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:08:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:08:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:08:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:08:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:09:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:09:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:09:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:09:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:09:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:09:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:10:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:10:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:10:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:10:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:10:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:10:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:11:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:11:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:11:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:11:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:11:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:11:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:12:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:12:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:12:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:12:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:12:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:12:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:13:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:13:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:13:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:13:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:13:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:13:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:14:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:14:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:14:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:14:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:14:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:14:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:15:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:15:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:15:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:15:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:15:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:15:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:16:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:16:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:16:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:16:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:16:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:16:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:17:00+02:00";0

==> perf_analysis/config7_higherbuffer/ack1_1000ns/grafana_data_export-4.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:02:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:02:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:02:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:02:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:03:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:03:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:03:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:03:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:03:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:03:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:04:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:04:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:04:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:04:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:04:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:04:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:05:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:05:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:05:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:05:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:05:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:05:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:06:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:06:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:06:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:06:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:06:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:06:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:07:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:07:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:07:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:07:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:07:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:07:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:08:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:08:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:08:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:08:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:08:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:08:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:09:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:09:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:09:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:09:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:09:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:09:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:10:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:10:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:10:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:10:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:10:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:10:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:11:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:11:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:11:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:11:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:11:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:11:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:12:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:12:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:12:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:12:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:12:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:12:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:13:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:13:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:13:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:13:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:13:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:13:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:14:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:14:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:14:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:14:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:14:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:14:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:15:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:15:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:15:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:15:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:15:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:15:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:16:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:16:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:16:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:16:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:16:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:16:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:17:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:17:10+02:00";null
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:02:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:02:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:02:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:02:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:03:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:03:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:03:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:03:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:03:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:03:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:04:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:04:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:04:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:04:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:04:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:04:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:05:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:05:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:05:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:05:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:05:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:05:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:06:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:06:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:06:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:06:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:06:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:06:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:07:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:07:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:07:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:07:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:07:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:07:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:08:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:08:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:08:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:08:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:08:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:08:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:09:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:09:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:09:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:09:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:09:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:09:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:10:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:10:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:10:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:10:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:10:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:10:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:11:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:11:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:11:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:11:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:11:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:11:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:12:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:12:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:12:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:12:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:12:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:12:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:13:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:13:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:13:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:13:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:13:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:13:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:14:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:14:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:14:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:14:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:14:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:14:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:15:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:15:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:15:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:15:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:15:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:15:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:16:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:16:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:16:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:16:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:16:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:16:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:17:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:17:10+02:00";null
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:02:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:02:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:02:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:02:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:03:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:03:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:03:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:03:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:03:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:03:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:04:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:04:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:04:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:04:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:04:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:04:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:05:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:05:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:05:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:05:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:05:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:05:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:06:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:06:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:06:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:06:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:06:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:06:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:07:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:07:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:07:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:07:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:07:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:07:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:08:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:08:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:08:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:08:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:08:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:08:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:09:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:09:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:09:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:09:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:09:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:09:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:10:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:10:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:10:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:10:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:10:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:10:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:11:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:11:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:11:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:11:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:11:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:11:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:12:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:12:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:12:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:12:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:12:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:12:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:13:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:13:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:13:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:13:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:13:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:13:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:14:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:14:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:14:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:14:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:14:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:14:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:15:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:15:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:15:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:15:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:15:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:15:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:16:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:16:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:16:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:16:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:16:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:16:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:17:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:17:10+02:00";0

==> perf_analysis/config7_higherbuffer/ack1_1000ns/grafana_data_export-5.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:02:20+02:00";4.169
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:02:30+02:00";4.17
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:02:40+02:00";4.17
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:02:50+02:00";4.173
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:03:00+02:00";4.173
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:03:10+02:00";4.173
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:03:20+02:00";4.173
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:03:30+02:00";4.239
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:03:40+02:00";4.24
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:03:50+02:00";4.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:04:00+02:00";4.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:04:10+02:00";4.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:04:20+02:00";4.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:04:30+02:00";4.202
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:04:40+02:00";4.202
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:04:50+02:00";4.211
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:05:00+02:00";4.211
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:05:10+02:00";4.212
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:05:20+02:00";4.366
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:05:30+02:00";5.509
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:05:40+02:00";7.511
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:05:50+02:00";4.452
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:06:00+02:00";12.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:06:10+02:00";14.989
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:06:20+02:00";14.544
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:06:30+02:00";14.145
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:06:40+02:00";14.048
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:06:50+02:00";14.042
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:07:00+02:00";14.03
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:07:10+02:00";14.012
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:07:20+02:00";14.029
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:07:30+02:00";14.007
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:07:40+02:00";13.991
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:07:50+02:00";13.987
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:08:00+02:00";13.982
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:08:10+02:00";14.05
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:08:20+02:00";14.005
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:08:30+02:00";13.92
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:08:40+02:00";13.846
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:08:50+02:00";13.793
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:09:00+02:00";13.757
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:09:10+02:00";13.732
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:09:20+02:00";13.841
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:09:30+02:00";13.691
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:09:40+02:00";13.566
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:09:50+02:00";13.52
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:10:00+02:00";13.491
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:10:10+02:00";13.46
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:10:20+02:00";13.443
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:10:30+02:00";13.436
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:10:40+02:00";13.458
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:10:50+02:00";13.334
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:11:00+02:00";13.226
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:11:10+02:00";13.182
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:11:20+02:00";13.169
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:11:30+02:00";13.156
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:11:40+02:00";13.132
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:11:50+02:00";13.124
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:12:00+02:00";13.133
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:12:10+02:00";13.44
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:12:20+02:00";13.471
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:12:30+02:00";13.098
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:12:40+02:00";12.639
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:12:50+02:00";12.25
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:13:00+02:00";12.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:13:10+02:00";12.064
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:13:20+02:00";12.031
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:13:30+02:00";11.971
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:13:40+02:00";11.803
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:13:50+02:00";11.746
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:14:00+02:00";11.731
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:14:10+02:00";11.785
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:14:20+02:00";11.831
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:14:30+02:00";11.837
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:14:40+02:00";12.137
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:14:50+02:00";12.125
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:15:00+02:00";12.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:15:10+02:00";12.063
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:15:20+02:00";12.016
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:15:30+02:00";12.014
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:15:40+02:00";12
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:15:50+02:00";11.996
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:16:00+02:00";6.094
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:16:10+02:00";6.094
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:16:20+02:00";6.094
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:16:30+02:00";6.094
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:16:40+02:00";6.093
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:16:50+02:00";6.094
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:17:00+02:00";6.104
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:17:10+02:00";6.095
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:02:20+02:00";3.072
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:02:30+02:00";3.042
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:02:40+02:00";3.043
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:02:50+02:00";3.043
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:03:00+02:00";3.043
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:03:10+02:00";3.133
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:03:20+02:00";3.067
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:03:30+02:00";3.067
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:03:40+02:00";3.067
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:03:50+02:00";3.067
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:04:00+02:00";3.13
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:04:10+02:00";3.089
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:04:20+02:00";3.089
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:04:30+02:00";3.089
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:04:40+02:00";3.09
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:04:50+02:00";3.092
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:05:00+02:00";3.092
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:05:10+02:00";3.092
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:05:20+02:00";3.093
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:05:30+02:00";3.093
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:05:40+02:00";3.093
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:05:50+02:00";3.098
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:06:00+02:00";3.098
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:06:10+02:00";3.098
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:06:20+02:00";3.099
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:06:30+02:00";3.112
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:06:40+02:00";3.095
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:06:50+02:00";3.157
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:07:00+02:00";3.098
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:07:10+02:00";3.097
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:07:20+02:00";3.097
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:07:30+02:00";3.096
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:07:40+02:00";3.108
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:07:50+02:00";3.112
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:08:00+02:00";3.112
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:08:10+02:00";3.112
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:08:20+02:00";3.112
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:08:30+02:00";3.112
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:08:40+02:00";3.113
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:08:50+02:00";3.114
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:09:00+02:00";3.114
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:09:10+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:09:20+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:09:30+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:09:40+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:09:50+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:10:00+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:10:10+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:10:20+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:10:30+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:10:40+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:10:50+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:11:00+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:11:10+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:11:20+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:11:30+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:11:40+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:11:50+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:12:00+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:12:10+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:12:20+02:00";3.116
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:12:30+02:00";3.116
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:12:40+02:00";3.116
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:12:50+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:13:00+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:13:10+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:13:20+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:13:30+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:13:40+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:13:50+02:00";3.116
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:14:00+02:00";3.115
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:14:10+02:00";3.116
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:14:20+02:00";3.116
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:14:30+02:00";3.116
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:14:40+02:00";3.116
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:14:50+02:00";3.116
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:15:00+02:00";3.117
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:15:10+02:00";3.117
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:15:20+02:00";3.119
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:15:30+02:00";3.125
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:15:40+02:00";3.13
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:15:50+02:00";3.136
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:16:00+02:00";3.144
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:16:10+02:00";3.155
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:16:20+02:00";3.155
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:16:30+02:00";3.155
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:16:40+02:00";3.155
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:16:50+02:00";3.155
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:17:00+02:00";3.164
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:17:10+02:00";3.164
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:02:20+02:00";2.719
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:02:30+02:00";2.724
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:02:40+02:00";2.724
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:02:50+02:00";2.724
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:03:00+02:00";2.725
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:03:10+02:00";2.725
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:03:20+02:00";2.788
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:03:30+02:00";2.749
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:03:40+02:00";2.749
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:03:50+02:00";2.749
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:04:00+02:00";2.748
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:04:10+02:00";2.761
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:04:20+02:00";2.761
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:04:30+02:00";2.762
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:04:40+02:00";2.762
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:04:50+02:00";2.762
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:05:00+02:00";2.916
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:05:10+02:00";2.77
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:05:20+02:00";2.77
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:05:30+02:00";2.77
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:05:40+02:00";2.771
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:05:50+02:00";2.772
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:06:00+02:00";2.783
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:06:10+02:00";2.766
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:06:20+02:00";2.767
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:06:30+02:00";2.767
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:06:40+02:00";2.767
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:06:50+02:00";2.825
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:07:00+02:00";2.767
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:07:10+02:00";2.767
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:07:20+02:00";2.767
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:07:30+02:00";2.766
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:07:40+02:00";2.766
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:07:50+02:00";2.766
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:08:00+02:00";2.777
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:08:10+02:00";2.777
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:08:20+02:00";2.777
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:08:30+02:00";2.777
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:08:40+02:00";2.777
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:08:50+02:00";2.777
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:09:00+02:00";2.778
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:09:10+02:00";2.777
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:09:20+02:00";2.777
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:09:30+02:00";2.777
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:09:40+02:00";2.778
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:09:50+02:00";2.777
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:10:00+02:00";2.778
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:10:10+02:00";2.778
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:10:20+02:00";2.778
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:10:30+02:00";2.778
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:10:40+02:00";2.779
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:10:50+02:00";2.779
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:11:00+02:00";2.779
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:11:10+02:00";2.778
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:11:20+02:00";2.779
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:11:30+02:00";2.779
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:11:40+02:00";2.779
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:11:50+02:00";2.779
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:12:00+02:00";2.78
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:12:10+02:00";2.779
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:12:20+02:00";2.779
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:12:30+02:00";2.779
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:12:40+02:00";2.779
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:12:50+02:00";2.779
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:13:00+02:00";2.78
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:13:10+02:00";2.779
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:13:20+02:00";2.779
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:13:30+02:00";2.779
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:13:40+02:00";2.779
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:13:50+02:00";2.779
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:14:00+02:00";2.778
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:14:10+02:00";2.778
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:14:20+02:00";2.778
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:14:30+02:00";2.778
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:14:40+02:00";2.779
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:14:50+02:00";2.779
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:15:00+02:00";2.779
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:15:10+02:00";2.779
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:15:20+02:00";2.779
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:15:30+02:00";2.779
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:15:40+02:00";2.778
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:15:50+02:00";2.78
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:16:00+02:00";2.78
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:16:10+02:00";2.781
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:16:20+02:00";2.781
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:16:30+02:00";2.781
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:16:40+02:00";2.78
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:16:50+02:00";2.78
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:17:00+02:00";2.785
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:17:10+02:00";null

==> perf_analysis/config7_higherbuffer/ack1_1000ns/grafana_data_export-6.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:02:30+02:00";0.11
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:02:40+02:00";0.09
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:02:50+02:00";0.08
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:03:00+02:00";0.07
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:03:10+02:00";0.06
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:03:20+02:00";0.05
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:03:30+02:00";0.04
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:03:40+02:00";0.03
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:03:50+02:00";0.03
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:04:00+02:00";0.02
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:04:10+02:00";0.02
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:04:20+02:00";0.02
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:04:30+02:00";0.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:04:40+02:00";0.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:04:50+02:00";0.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:05:00+02:00";0.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:05:10+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:05:20+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:05:30+02:00";0.16
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:05:40+02:00";1.36
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:05:50+02:00";1.47
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:06:00+02:00";2.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:06:10+02:00";2.02
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:06:20+02:00";2.47
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:06:30+02:00";3.18
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:06:40+02:00";3.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:06:50+02:00";4.05
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:07:00+02:00";4.12
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:07:10+02:00";4.63
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:07:20+02:00";5.23
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:07:30+02:00";5.98
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:07:40+02:00";6.75
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:07:50+02:00";7.93
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:08:00+02:00";8.94
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:08:10+02:00";10.32
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:08:20+02:00";11.04
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:08:30+02:00";11.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:08:40+02:00";12.68
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:08:50+02:00";13.04
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:09:00+02:00";13.48
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:09:10+02:00";13.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:09:20+02:00";13.68
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:09:30+02:00";13.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:09:40+02:00";13.57
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:09:50+02:00";13.79
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:10:00+02:00";14.05
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:10:10+02:00";14.11
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:10:20+02:00";14.47
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:10:30+02:00";14.16
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:10:40+02:00";14.29
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:10:50+02:00";14.33
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:11:00+02:00";14.43
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:11:10+02:00";14.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:11:20+02:00";14.43
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:11:30+02:00";14.28
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:11:40+02:00";14.24
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:11:50+02:00";14.36
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:12:00+02:00";14.46
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:12:10+02:00";15.08
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:12:20+02:00";15.07
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:12:30+02:00";15.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:12:40+02:00";15.47
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:12:50+02:00";15.18
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:13:00+02:00";15.14
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:13:10+02:00";14.97
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:13:20+02:00";14.73
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:13:30+02:00";14.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:13:40+02:00";14.75
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:13:50+02:00";14.55
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:14:00+02:00";14.54
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:14:10+02:00";14.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:14:20+02:00";14.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:14:30+02:00";13.77
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:14:40+02:00";13.81
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:14:50+02:00";14.07
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:15:00+02:00";14.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:15:10+02:00";14.18
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:15:20+02:00";13.98
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:15:30+02:00";14.36
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:15:40+02:00";14.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:15:50+02:00";14.49
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:16:00+02:00";14.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:16:10+02:00";13.94
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:16:20+02:00";13.64
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:16:30+02:00";13.08
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:16:40+02:00";12.52
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:16:50+02:00";12.37
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:17:00+02:00";12.16
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:17:10+02:00";11.98
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:17:20+02:00";10.14
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:02:30+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:02:40+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:02:50+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:03:00+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:03:10+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:03:20+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:03:30+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:03:40+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:03:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:04:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:04:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:04:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:04:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:04:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:04:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:05:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:05:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:05:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:05:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:05:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:05:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:06:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:06:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:06:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:06:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:06:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:06:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:07:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:07:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:07:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:07:30+02:00";0.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:07:40+02:00";0.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:07:50+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:08:00+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:08:10+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:08:20+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:08:30+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:08:40+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:08:50+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:09:00+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:09:10+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:09:20+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:09:30+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:09:40+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:09:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:10:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:10:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:10:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:10:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:10:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:10:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:11:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:11:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:11:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:11:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:11:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:11:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:12:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:12:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:12:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:12:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:12:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:12:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:13:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:13:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:13:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:13:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:13:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:13:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:14:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:14:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:14:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:14:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:14:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:14:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:15:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:15:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:15:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:15:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:15:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:15:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:16:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:16:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:16:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:16:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:16:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:16:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:17:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:17:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:17:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:02:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:02:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:02:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:03:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:03:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:03:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:03:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:03:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:03:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:04:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:04:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:04:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:04:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:04:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:04:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:05:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:05:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:05:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:05:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:05:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:05:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:06:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:06:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:06:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:06:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:06:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:06:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:07:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:07:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:07:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:07:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:07:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:07:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:08:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:08:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:08:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:08:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:08:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:08:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:09:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:09:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:09:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:09:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:09:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:09:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:10:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:10:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:10:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:10:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:10:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:10:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:11:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:11:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:11:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:11:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:11:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:11:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:12:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:12:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:12:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:12:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:12:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:12:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:13:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:13:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:13:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:13:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:13:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:13:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:14:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:14:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:14:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:14:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:14:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:14:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:15:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:15:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:15:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:15:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:15:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:15:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:16:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:16:10+02:00";0.07
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:16:20+02:00";0.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:16:30+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:16:40+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:16:50+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:17:00+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:17:10+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:17:20+02:00";0.02

==> perf_analysis/config7_higherbuffer/ack1_1000ns/grafana_data_export-7.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:02:40+02:00";30.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:02:50+02:00";40.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:03:00+02:00";36.596
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:03:10+02:00";32.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:03:20+02:00";32.202
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:03:30+02:00";36.799
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:03:40+02:00";34.202
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:03:50+02:00";38.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:04:00+02:00";45.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:04:10+02:00";31.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:04:20+02:00";32.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:04:30+02:00";30.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:04:40+02:00";33.999
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:04:50+02:00";44.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:05:00+02:00";42.901
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:05:10+02:00";37.799
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:05:20+02:00";37.301
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:05:30+02:00";73.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:05:40+02:00";38.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:05:50+02:00";73.399
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:06:00+02:00";45.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:06:10+02:00";47.599
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:06:20+02:00";37.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:06:30+02:00";45.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:06:40+02:00";41.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:06:50+02:00";54.098
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:07:00+02:00";46.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:07:10+02:00";51.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:07:20+02:00";40.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:07:30+02:00";43.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:07:40+02:00";41.897
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:07:50+02:00";41.203
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:08:00+02:00";50.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:08:10+02:00";60.998
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:08:20+02:00";44.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:08:30+02:00";40.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:08:40+02:00";49.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:08:50+02:00";45.199
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:09:00+02:00";50.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:09:10+02:00";56.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:09:20+02:00";50.282
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:09:30+02:00";44.815
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:09:40+02:00";41.098
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:09:50+02:00";53.803
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:10:00+02:00";51.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:10:10+02:00";49.201
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:10:20+02:00";45.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:10:30+02:00";48.201
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:10:40+02:00";43.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:10:50+02:00";52.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:11:00+02:00";45.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:11:10+02:00";46.699
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:11:20+02:00";48.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:11:30+02:00";51.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:11:40+02:00";38.798
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:11:50+02:00";42.098
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:12:00+02:00";43.104
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:12:10+02:00";53.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:12:20+02:00";51.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:12:30+02:00";55.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:12:40+02:00";45.998
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:12:50+02:00";41.903
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:13:00+02:00";50.299
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:13:10+02:00";56.699
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:13:20+02:00";47.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:13:30+02:00";45.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:13:40+02:00";45.299
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:13:50+02:00";42.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:14:00+02:00";41.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:14:10+02:00";62.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:14:20+02:00";43.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:14:30+02:00";46.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:14:40+02:00";43.497
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:14:50+02:00";45.602
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:15:00+02:00";36.97
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:15:10+02:00";55.346
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:15:20+02:00";47.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:15:30+02:00";55.399
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:15:40+02:00";41.201
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:15:50+02:00";57
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:16:00+02:00";40.699
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:16:10+02:00";49.995
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:16:20+02:00";51.805
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:16:30+02:00";43.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:16:40+02:00";44
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:16:50+02:00";46.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:17:00+02:00";49.597
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:17:10+02:00";44.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:17:20+02:00";52.403
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:17:30+02:00";null
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:02:40+02:00";34.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:02:50+02:00";40.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:03:00+02:00";36.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:03:10+02:00";34.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:03:20+02:00";30
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:03:30+02:00";38.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:03:40+02:00";32.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:03:50+02:00";43.699
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:04:00+02:00";42.098
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:04:10+02:00";34.403
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:04:20+02:00";30.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:04:30+02:00";31.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:04:40+02:00";33.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:04:50+02:00";41.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:05:00+02:00";37.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:05:10+02:00";32.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:05:20+02:00";34.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:05:30+02:00";35.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:05:40+02:00";32.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:05:50+02:00";80.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:06:00+02:00";35.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:06:10+02:00";38.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:06:20+02:00";29.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:06:30+02:00";33.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:06:40+02:00";38.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:06:50+02:00";45.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:07:00+02:00";34.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:07:10+02:00";41.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:07:20+02:00";31.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:07:30+02:00";32.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:07:40+02:00";33.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:07:50+02:00";37.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:08:00+02:00";38.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:08:10+02:00";51.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:08:20+02:00";31.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:08:30+02:00";31.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:08:40+02:00";37.099
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:08:50+02:00";36.401
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:09:00+02:00";43.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:09:10+02:00";44.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:09:20+02:00";39.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:09:30+02:00";30.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:09:40+02:00";36.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:09:50+02:00";41.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:10:00+02:00";48.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:10:10+02:00";36.892
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:10:20+02:00";38.605
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:10:30+02:00";36.903
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:10:40+02:00";37.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:10:50+02:00";38.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:11:00+02:00";38.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:11:10+02:00";41.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:11:20+02:00";38.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:11:30+02:00";37.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:11:40+02:00";35.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:11:50+02:00";31.699
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:12:00+02:00";40.702
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:12:10+02:00";40.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:12:20+02:00";41.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:12:30+02:00";42.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:12:40+02:00";35.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:12:50+02:00";34.497
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:13:00+02:00";47.404
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:13:10+02:00";42.699
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:13:20+02:00";33.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:13:30+02:00";34.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:13:40+02:00";38
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:13:50+02:00";30.496
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:14:00+02:00";40.505
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:14:10+02:00";45.901
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:14:20+02:00";34.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:14:30+02:00";33.798
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:14:40+02:00";38.902
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:14:50+02:00";32.301
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:15:00+02:00";32.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:15:10+02:00";50.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:15:20+02:00";37.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:15:30+02:00";37.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:15:40+02:00";37.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:15:50+02:00";42.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:16:00+02:00";31.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:16:10+02:00";48.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:16:20+02:00";38.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:16:30+02:00";36.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:16:40+02:00";34
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:16:50+02:00";42.999
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:17:00+02:00";33.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:17:10+02:00";42.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:17:20+02:00";39.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:17:30+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:02:40+02:00";36.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:02:50+02:00";40.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:03:00+02:00";37.999
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:03:10+02:00";34.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:03:20+02:00";33.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:03:30+02:00";39.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:03:40+02:00";35.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:03:50+02:00";44.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:04:00+02:00";42.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:04:10+02:00";33.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:04:20+02:00";32.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:04:30+02:00";32.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:04:40+02:00";32.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:04:50+02:00";45.501
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:05:00+02:00";41.899
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:05:10+02:00";35.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:05:20+02:00";37.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:05:30+02:00";34.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:05:40+02:00";37
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:05:50+02:00";66.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:06:00+02:00";35.298
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:06:10+02:00";35.901
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:06:20+02:00";30.801
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:06:30+02:00";31.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:06:40+02:00";39
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:06:50+02:00";45.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:07:00+02:00";32.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:07:10+02:00";39.496
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:07:20+02:00";32.603
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:07:30+02:00";29.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:07:40+02:00";33.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:07:50+02:00";40.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:08:00+02:00";36
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:08:10+02:00";50.501
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:08:20+02:00";33
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:08:30+02:00";30.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:08:40+02:00";33.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:08:50+02:00";36.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:09:00+02:00";44.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:09:10+02:00";41
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:09:20+02:00";34.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:09:30+02:00";34
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:09:40+02:00";34.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:09:50+02:00";37.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:10:00+02:00";47.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:10:10+02:00";35.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:10:20+02:00";35.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:10:30+02:00";36.799
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:10:40+02:00";41.999
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:10:50+02:00";35.701
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:11:00+02:00";36.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:11:10+02:00";41.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:11:20+02:00";37.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:11:30+02:00";33.799
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:11:40+02:00";32.301
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:11:50+02:00";33.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:12:00+02:00";38.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:12:10+02:00";40
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:12:20+02:00";40.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:12:30+02:00";37.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:12:40+02:00";35.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:12:50+02:00";34.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:13:00+02:00";43.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:13:10+02:00";40
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:13:20+02:00";33.999
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:13:30+02:00";32.901
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:13:40+02:00";33.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:13:50+02:00";29.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:14:00+02:00";41.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:14:10+02:00";45.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:14:20+02:00";34.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:14:30+02:00";30.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:14:40+02:00";36.601
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:14:50+02:00";32.798
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:15:00+02:00";33.802
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:15:10+02:00";48.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:15:20+02:00";37.898
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:15:30+02:00";38.502
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:15:40+02:00";37
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:15:50+02:00";38.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:16:00+02:00";31.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:16:10+02:00";49.601
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:16:20+02:00";36.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:16:30+02:00";35
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:16:40+02:00";33.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:16:50+02:00";44.401
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:17:00+02:00";32.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:17:10+02:00";41.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:17:20+02:00";40.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:17:30+02:00";null

==> perf_analysis/config7_higherbuffer/ack1_1000ns/grafana_data_export-8.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:02:40+02:00";20.301
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:02:50+02:00";20.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:03:00+02:00";19.598
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:03:10+02:00";19.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:03:20+02:00";22.602
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:03:30+02:00";19.799
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:03:40+02:00";21.901
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:03:50+02:00";20.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:04:00+02:00";19.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:04:10+02:00";20.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:04:20+02:00";23
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:04:30+02:00";20.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:04:40+02:00";21.799
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:04:50+02:00";26.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:05:00+02:00";22.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:05:10+02:00";25.999
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:05:20+02:00";24.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:05:30+02:00";45.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:05:40+02:00";25.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:05:50+02:00";53.399
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:06:00+02:00";28.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:06:10+02:00";28.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:06:20+02:00";26.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:06:30+02:00";30.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:06:40+02:00";25.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:06:50+02:00";27.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:07:00+02:00";27.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:07:10+02:00";29.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:07:20+02:00";26.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:07:30+02:00";29.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:07:40+02:00";26.698
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:07:50+02:00";26.302
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:08:00+02:00";27.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:08:10+02:00";31.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:08:20+02:00";26.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:08:30+02:00";28
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:08:40+02:00";34.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:08:50+02:00";30.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:09:00+02:00";25.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:09:10+02:00";31.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:09:20+02:00";31.589
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:09:30+02:00";29.51
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:09:40+02:00";27.799
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:09:50+02:00";31.402
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:10:00+02:00";25.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:10:10+02:00";30
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:10:20+02:00";30.699
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:10:30+02:00";29.901
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:10:40+02:00";25.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:10:50+02:00";29.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:11:00+02:00";29.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:11:10+02:00";29.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:11:20+02:00";28.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:11:30+02:00";32.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:11:40+02:00";26.598
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:11:50+02:00";28.499
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:12:00+02:00";27.402
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:12:10+02:00";32
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:12:20+02:00";33.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:12:30+02:00";34.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:12:40+02:00";32.999
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:12:50+02:00";29.002
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:13:00+02:00";27.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:13:10+02:00";32.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:13:20+02:00";29.901
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:13:30+02:00";31
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:13:40+02:00";28.199
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:13:50+02:00";29.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:14:00+02:00";28.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:14:10+02:00";29.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:14:20+02:00";28.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:14:30+02:00";30.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:14:40+02:00";28.498
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:14:50+02:00";30.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:15:00+02:00";25.679
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:15:10+02:00";28.323
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:15:20+02:00";30.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:15:30+02:00";29.199
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:15:40+02:00";29.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:15:50+02:00";29.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:16:00+02:00";29.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:16:10+02:00";28.097
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:16:20+02:00";29.003
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:16:30+02:00";26.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:16:40+02:00";28.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:16:50+02:00";25.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:17:00+02:00";30.098
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:17:10+02:00";27.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:17:20+02:00";31.502
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:17:30+02:00";28.599
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:02:40+02:00";23.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:02:50+02:00";24.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:03:00+02:00";23
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:03:10+02:00";26.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:03:20+02:00";22.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:03:30+02:00";23
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:03:40+02:00";25.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:03:50+02:00";24.699
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:04:00+02:00";23.299
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:04:10+02:00";26.502
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:04:20+02:00";23.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:04:30+02:00";24.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:04:40+02:00";25.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:04:50+02:00";23.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:05:00+02:00";23.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:05:10+02:00";26.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:05:20+02:00";23.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:05:30+02:00";25.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:05:40+02:00";24.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:05:50+02:00";66.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:06:00+02:00";25.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:06:10+02:00";29.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:06:20+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:06:30+02:00";26.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:06:40+02:00";26.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:06:50+02:00";24.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:07:00+02:00";26.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:07:10+02:00";28.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:07:20+02:00";24.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:07:30+02:00";26.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:07:40+02:00";26.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:07:50+02:00";25.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:08:00+02:00";25.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:08:10+02:00";28.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:08:20+02:00";24.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:08:30+02:00";26.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:08:40+02:00";27.499
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:08:50+02:00";26.201
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:09:00+02:00";24.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:09:10+02:00";29
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:09:20+02:00";26.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:09:30+02:00";24.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:09:40+02:00";26
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:09:50+02:00";28.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:10:00+02:00";25.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:10:10+02:00";27.294
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:10:20+02:00";28.204
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:10:30+02:00";26.202
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:10:40+02:00";25.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:10:50+02:00";25.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:11:00+02:00";26.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:11:10+02:00";28.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:11:20+02:00";24.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:11:30+02:00";27.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:11:40+02:00";27.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:11:50+02:00";25.499
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:12:00+02:00";26.701
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:12:10+02:00";29.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:12:20+02:00";26
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:12:30+02:00";30.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:12:40+02:00";27.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:12:50+02:00";26.298
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:13:00+02:00";27.102
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:13:10+02:00";29.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:13:20+02:00";25
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:13:30+02:00";25.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:13:40+02:00";27.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:13:50+02:00";25.597
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:14:00+02:00";27.003
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:14:10+02:00";26.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:14:20+02:00";25.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:14:30+02:00";26.498
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:14:40+02:00";27.501
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:14:50+02:00";25.801
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:15:00+02:00";24.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:15:10+02:00";27.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:15:20+02:00";25
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:15:30+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:15:40+02:00";25.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:15:50+02:00";27.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:16:00+02:00";25.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:16:10+02:00";27
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:16:20+02:00";26.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:16:30+02:00";26
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:16:40+02:00";26.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:16:50+02:00";24.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:17:00+02:00";25.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:17:10+02:00";27.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:17:20+02:00";24.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:17:30+02:00";26.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:02:40+02:00";20.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:02:50+02:00";22.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:03:00+02:00";22.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:03:10+02:00";22.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:03:20+02:00";22.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:03:30+02:00";21.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:03:40+02:00";23.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:03:50+02:00";21.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:04:00+02:00";23
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:04:10+02:00";23.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:04:20+02:00";22.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:04:30+02:00";21.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:04:40+02:00";21.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:04:50+02:00";23.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:05:00+02:00";25.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:05:10+02:00";26.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:05:20+02:00";23.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:05:30+02:00";21.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:05:40+02:00";25.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:05:50+02:00";49.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:06:00+02:00";21.299
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:06:10+02:00";24.301
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:06:20+02:00";22.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:06:30+02:00";21.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:06:40+02:00";22.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:06:50+02:00";22.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:07:00+02:00";21.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:07:10+02:00";23.998
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:07:20+02:00";23.302
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:07:30+02:00";20.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:07:40+02:00";23.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:07:50+02:00";24.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:08:00+02:00";20.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:08:10+02:00";25.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:08:20+02:00";23.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:08:30+02:00";21.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:08:40+02:00";21.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:08:50+02:00";22.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:09:00+02:00";23.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:09:10+02:00";23.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:09:20+02:00";20.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:09:30+02:00";25.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:09:40+02:00";21.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:09:50+02:00";20.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:10:00+02:00";23.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:10:10+02:00";23.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:10:20+02:00";22.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:10:30+02:00";24.399
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:10:40+02:00";26.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:10:50+02:00";21.601
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:11:00+02:00";21.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:11:10+02:00";25.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:11:20+02:00";21.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:11:30+02:00";21.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:11:40+02:00";22.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:11:50+02:00";25.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:12:00+02:00";22
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:12:10+02:00";25
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:12:20+02:00";23.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:12:30+02:00";23.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:12:40+02:00";24.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:12:50+02:00";23.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:13:00+02:00";21.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:13:10+02:00";24.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:13:20+02:00";23.799
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:13:30+02:00";21.201
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:13:40+02:00";21
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:13:50+02:00";21.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:14:00+02:00";21.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:14:10+02:00";27
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:14:20+02:00";22.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:14:30+02:00";21.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:14:40+02:00";22.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:14:50+02:00";24.598
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:15:00+02:00";22.601
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:15:10+02:00";22.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:15:20+02:00";22.699
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:15:30+02:00";24.201
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:15:40+02:00";21.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:15:50+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:16:00+02:00";23.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:16:10+02:00";26.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:16:20+02:00";21
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:16:30+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:16:40+02:00";23.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:16:50+02:00";22.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:17:00+02:00";23
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:17:10+02:00";24.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:17:20+02:00";22.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:17:30+02:00";null

==> perf_analysis/config7_higherbuffer/ack1_1000ns/grafana_data_export-9.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:02:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:03:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:03:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:03:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:03:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:03:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:03:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:04:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:04:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:04:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:04:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:04:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:04:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:05:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:05:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:05:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:05:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:05:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:05:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:06:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:06:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:06:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:06:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:06:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:06:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:07:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:07:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:07:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:07:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:07:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:07:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:08:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:08:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:08:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:08:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:08:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:08:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:09:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:09:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:09:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:09:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:09:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:09:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:10:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:10:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:10:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:10:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:10:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:10:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:11:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:11:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:11:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:11:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:11:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:11:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:12:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:12:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:12:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:12:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:12:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:12:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:13:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:13:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:13:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:13:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:13:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:13:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:14:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:14:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:14:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:14:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:14:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:14:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:15:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:15:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:15:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:15:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:15:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:15:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:16:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:16:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:16:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:16:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:16:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:16:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:17:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:17:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:17:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:17:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:17:40+02:00";null
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:02:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:03:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:03:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:03:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:03:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:03:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:03:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:04:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:04:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:04:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:04:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:04:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:04:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:05:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:05:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:05:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:05:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:05:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:05:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:06:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:06:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:06:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:06:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:06:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:06:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:07:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:07:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:07:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:07:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:07:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:07:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:08:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:08:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:08:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:08:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:08:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:08:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:09:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:09:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:09:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:09:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:09:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:09:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:10:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:10:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:10:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:10:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:10:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:10:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:11:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:11:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:11:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:11:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:11:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:11:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:12:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:12:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:12:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:12:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:12:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:12:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:13:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:13:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:13:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:13:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:13:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:13:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:14:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:14:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:14:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:14:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:14:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:14:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:15:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:15:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:15:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:15:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:15:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:15:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:16:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:16:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:16:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:16:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:16:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:16:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:17:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:17:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:17:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:17:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:17:40+02:00";null
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:02:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:03:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:03:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:03:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:03:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:03:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:03:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:04:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:04:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:04:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:04:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:04:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:04:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:05:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:05:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:05:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:05:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:05:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:05:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:06:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:06:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:06:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:06:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:06:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:06:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:07:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:07:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:07:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:07:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:07:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:07:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:08:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:08:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:08:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:08:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:08:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:08:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:09:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:09:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:09:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:09:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:09:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:09:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:10:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:10:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:10:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:10:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:10:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:10:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:11:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:11:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:11:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:11:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:11:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:11:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:12:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:12:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:12:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:12:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:12:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:12:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:13:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:13:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:13:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:13:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:13:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:13:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:14:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:14:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:14:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:14:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:14:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:14:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:15:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:15:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:15:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:15:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:15:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:15:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:16:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:16:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:16:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:16:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:16:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:16:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:17:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:17:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:17:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:17:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:17:40+02:00";null
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:02:50+02:00";155,986,368
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:03:00+02:00";158,083,520
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:03:10+02:00";160,180,672
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:03:20+02:00";162,277,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:03:30+02:00";164,374,976
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:03:40+02:00";165,423,552
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:03:50+02:00";167,520,704
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:04:00+02:00";169,617,856
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:04:10+02:00";171,715,008
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:04:20+02:00";173,812,160
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:04:30+02:00";178,006,464
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:04:40+02:00";180,103,616
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:04:50+02:00";181,152,192
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:05:00+02:00";183,249,344
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:05:10+02:00";185,346,496
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:05:20+02:00";190,589,376
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:05:30+02:00";192,686,528
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:05:40+02:00";196,880,832
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:05:50+02:00";242,428,864
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:06:00+02:00";406,706,000
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:06:10+02:00";597,574,208
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:06:20+02:00";315,999,936
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:06:30+02:00";692,653,376
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:06:40+02:00";398,695,632
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:06:50+02:00";756,508,632
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:07:00+02:00";396,590,776
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:07:10+02:00";669,672,160
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:07:20+02:00";445,146,032
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:07:30+02:00";693,684,016
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:07:40+02:00";328,089,800
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:07:50+02:00";573,583,024
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:08:00+02:00";500,434,704
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:08:10+02:00";380,653,296
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:08:20+02:00";764,253,328
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:08:30+02:00";174,796,312
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:08:40+02:00";199,812,056
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:08:50+02:00";463,677,928
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:09:00+02:00";195,136,496
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:09:10+02:00";542,895,456
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:09:20+02:00";551,236,728
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:09:30+02:00";581,819,256
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:09:40+02:00";247,886,128
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:09:50+02:00";481,301,088
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:10:00+02:00";510,434,952
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:10:10+02:00";615,651,088
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:10:20+02:00";262,269,040
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:10:30+02:00";547,692,104
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:10:40+02:00";278,930,440
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:10:50+02:00";558,820,672
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:11:00+02:00";289,778,512
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:11:10+02:00";211,336,040
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:11:20+02:00";336,833,808
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:11:30+02:00";186,240,872
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:11:40+02:00";756,666,928
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:11:50+02:00";770,831,240
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:12:00+02:00";408,395,112
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:12:10+02:00";791,125,352
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:12:20+02:00";284,274,344
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:12:30+02:00";304,421,760
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:12:40+02:00";536,573,152
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:12:50+02:00";379,726,528
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:13:00+02:00";332,236,992
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:13:10+02:00";604,998,984
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:13:20+02:00";780,985,872
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:13:30+02:00";624,775,808
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:13:40+02:00";772,630,704
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:13:50+02:00";766,728,088
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:14:00+02:00";529,265,544
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:14:10+02:00";634,392,376
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:14:20+02:00";465,836,728
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:14:30+02:00";714,990,872
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:14:40+02:00";272,243,616
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:14:50+02:00";578,002,224
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:15:00+02:00";454,799,952
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:15:10+02:00";713,854,248
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:15:20+02:00";621,937,472
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:15:30+02:00";334,883,464
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:15:40+02:00";751,645,648
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:15:50+02:00";648,465,112
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:16:00+02:00";651,610,840
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:16:10+02:00";654,756,568
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:16:20+02:00";659,999,448
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:16:30+02:00";663,145,176
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:16:40+02:00";666,290,904
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:16:50+02:00";670,485,208
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:17:00+02:00";672,582,360
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:17:10+02:00";680,970,968
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:17:20+02:00";685,165,272
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:17:30+02:00";687,262,424
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:17:40+02:00";null

==> perf_analysis/config7_higherbuffer/ackall_1000ns/g1edenspace.csv <==
Time,Used,Committed,Max,Threshold
43719.611642,451936256,674234368,-1,-1
43719.611687,456130560,674234368,-1,-1
43719.611733,458227712,674234368,-1,-1
43719.611779,460324864,674234368,-1,-1
43719.611826,460324864,674234368,-1,-1
43719.611872,462422016,674234368,-1,-1
43719.611918,464519168,674234368,-1,-1
43719.611965,465567744,674234368,-1,-1
43719.612011,467664896,674234368,-1,-1
43719.612057,467664896,674234368,-1,-1
43719.612104,469762048,674234368,-1,-1
43719.612150,471859200,674234368,-1,-1
43719.612197,472907776,674234368,-1,-1
43719.612243,475004928,674234368,-1,-1
43719.612289,475004928,674234368,-1,-1
43719.612336,477102080,674234368,-1,-1
43719.612382,478150656,674234368,-1,-1
43719.612428,480247808,674234368,-1,-1
43719.612475,482344960,674234368,-1,-1
43719.612521,482344960,674234368,-1,-1
43719.612567,484442112,674234368,-1,-1
43719.612614,485490688,674234368,-1,-1
43719.612660,487587840,674234368,-1,-1
43719.612706,488636416,674234368,-1,-1
43719.612753,489684992,674234368,-1,-1
43719.612799,490733568,674234368,-1,-1
43719.612845,492830720,674234368,-1,-1
43719.612892,494927872,674234368,-1,-1
43719.612938,495976448,674234368,-1,-1
43719.612984,495976448,674234368,-1,-1
43719.613031,498073600,674234368,-1,-1
43719.613077,500170752,674234368,-1,-1
43719.613123,501219328,674234368,-1,-1
43719.613170,503316480,674234368,-1,-1
43719.613216,503316480,674234368,-1,-1
43719.613262,505413632,674234368,-1,-1
43719.613309,507510784,674234368,-1,-1
43719.613355,508559360,674234368,-1,-1
43719.613401,510656512,674234368,-1,-1
43719.613448,510656512,674234368,-1,-1
43719.613494,512753664,674234368,-1,-1
43719.613540,514850816,674234368,-1,-1
43719.613587,515899392,674234368,-1,-1
43719.613633,517996544,674234368,-1,-1
43719.613679,517996544,674234368,-1,-1
43719.613726,520093696,674234368,-1,-1
43719.613772,521142272,674234368,-1,-1
43719.613818,523239424,674234368,-1,-1
43719.613865,525336576,674234368,-1,-1
43719.613911,525336576,674234368,-1,-1
43719.613957,527433728,674234368,-1,-1
43719.614004,528482304,674234368,-1,-1
43719.614050,530579456,674234368,-1,-1
43719.614096,532676608,674234368,-1,-1
43719.614143,532676608,674234368,-1,-1
43719.614189,533725184,674234368,-1,-1
43719.614235,535822336,674234368,-1,-1
43719.614282,537919488,674234368,-1,-1
43719.614328,538968064,674234368,-1,-1
43719.614374,540016640,674234368,-1,-1
43719.614421,541065216,674234368,-1,-1
43719.614467,543162368,674234368,-1,-1
43719.614513,544210944,674234368,-1,-1
43719.614560,546308096,674234368,-1,-1
43719.614606,547356672,674234368,-1,-1
43719.614652,548405248,674234368,-1,-1
43719.614699,550502400,674234368,-1,-1
43719.614745,551550976,674234368,-1,-1
43719.614791,553648128,674234368,-1,-1
43719.614838,553648128,674234368,-1,-1
43719.614884,555745280,674234368,-1,-1
43719.614930,557842432,674234368,-1,-1
43719.614977,558891008,674234368,-1,-1
43719.615023,560988160,674234368,-1,-1
43719.615069,560988160,674234368,-1,-1
43719.615116,563085312,674234368,-1,-1
43719.615162,565182464,674234368,-1,-1
43719.615208,566231040,674234368,-1,-1
43719.615255,568328192,674234368,-1,-1
43719.615301,569376768,674234368,-1,-1
43719.615347,570425344,674234368,-1,-1
43719.615394,572522496,674234368,-1,-1
43719.615440,574619648,674234368,-1,-1
43719.615486,576716800,674234368,-1,-1
43719.615533,576716800,674234368,-1,-1
43719.615579,578813952,674234368,-1,-1
43719.615625,579862528,674234368,-1,-1
43719.615672,581959680,674234368,-1,-1
43719.615718,583008256,674234368,-1,-1
43719.615764,584056832,674234368,-1,-1
43719.615810,586153984,674234368,-1,-1
43719.615857,587202560,674234368,-1,-1
43719.615903,589299712,674234368,-1,-1
43719.615949,591396864,674234368,-1,-1
43719.615996,591396864,674234368,-1,-1
43719.616042,593494016,674234368,-1,-1
43719.616089,594542592,674234368,-1,-1
43719.616135,596639744,674234368,-1,-1
43719.616181,598736896,674234368,-1,-1
43719.616227,598736896,674234368,-1,-1
43719.616274,600834048,674234368,-1,-1
43719.616321,601882624,674234368,-1,-1
43719.616367,603979776,674234368,-1,-1
43719.616414,605028352,674234368,-1,-1
43719.616460,606076928,674234368,-1,-1
43719.616506,608174080,674234368,-1,-1
43719.616553,609222656,674234368,-1,-1
43719.616599,611319808,674234368,-1,-1
43719.616645,613416960,674234368,-1,-1
43719.616692,613416960,674234368,-1,-1
43719.616738,615514112,674234368,-1,-1
43719.616784,616562688,674234368,-1,-1
43719.616831,618659840,674234368,-1,-1
43719.616877,619708416,674234368,-1,-1
43719.616923,620756992,674234368,-1,-1
43719.616970,622854144,674234368,-1,-1
43719.617016,623902720,674234368,-1,-1
43719.617062,625999872,674234368,-1,-1
43719.617108,627048448,674234368,-1,-1
43719.617155,628097024,674234368,-1,-1
43719.617317,633339904,674234368,-1,-1
43719.617363,634388480,674234368,-1,-1
43719.617409,636485632,674234368,-1,-1
43719.617456,638582784,674234368,-1,-1
43719.617502,638582784,674234368,-1,-1
43719.617548,639631360,674234368,-1,-1
43719.617595,4194304,673185792,-1,-1
43719.617641,5242880,673185792,-1,-1
43719.617689,7340032,673185792,-1,-1
43719.617735,7340032,673185792,-1,-1
43719.617782,9437184,673185792,-1,-1
43719.617898,13631488,673185792,-1,-1
43719.617944,15728640,673185792,-1,-1
43719.617996,17825792,673185792,-1,-1
43719.618042,18874368,673185792,-1,-1
43719.618088,20971520,673185792,-1,-1
43719.618135,20971520,673185792,-1,-1
43719.618181,23068672,673185792,-1,-1
43719.618227,24117248,673185792,-1,-1
43719.618274,26214400,673185792,-1,-1
43719.618320,28311552,673185792,-1,-1
43719.618366,28311552,673185792,-1,-1
43719.618413,29360128,673185792,-1,-1
43719.618459,31457280,673185792,-1,-1
43719.618505,33554432,673185792,-1,-1
43719.618552,34603008,673185792,-1,-1
43719.618598,35651584,673185792,-1,-1
43719.618644,36700160,673185792,-1,-1
43719.618691,38797312,673185792,-1,-1
43719.618737,40894464,673185792,-1,-1
43719.618783,42991616,673185792,-1,-1
43719.618830,42991616,673185792,-1,-1
43719.618876,45088768,673185792,-1,-1
43719.618922,47185920,673185792,-1,-1
43719.618969,48234496,673185792,-1,-1
43719.619015,50331648,673185792,-1,-1
43719.619061,50331648,673185792,-1,-1
43719.619108,52428800,673185792,-1,-1
43719.619154,53477376,673185792,-1,-1
43719.619200,55574528,673185792,-1,-1
43719.619247,56623104,673185792,-1,-1
43719.619293,57671680,673185792,-1,-1
43719.619339,58720256,673185792,-1,-1
43719.619386,60817408,673185792,-1,-1
43719.619432,62914560,673185792,-1,-1
43719.619478,63963136,673185792,-1,-1
43719.619525,65011712,673185792,-1,-1
43719.619571,67108864,673185792,-1,-1
43719.619617,68157440,673185792,-1,-1
43719.619664,70254592,673185792,-1,-1
43719.619710,71303168,673185792,-1,-1
43719.619756,72351744,673185792,-1,-1
43719.619803,73400320,673185792,-1,-1
43719.619849,75497472,673185792,-1,-1
43719.619895,77594624,673185792,-1,-1
43719.619942,79691776,673185792,-1,-1
43719.619988,79691776,673185792,-1,-1
43719.620034,80740352,673185792,-1,-1
43719.620081,83886080,673185792,-1,-1
43719.620243,88080384,673185792,-1,-1
43719.620405,92274688,673185792,-1,-1
43719.620567,93323264,673185792,-1,-1
43719.620729,94371840,673185792,-1,-1
43719.620891,95420416,673185792,-1,-1
43719.621053,95420416,673185792,-1,-1
43719.621155,96468992,673185792,-1,-1
43719.621202,96468992,673185792,-1,-1
43719.621248,96468992,673185792,-1,-1
43719.621386,105906176,673185792,-1,-1
43719.621433,109051904,673185792,-1,-1
43719.621479,111149056,673185792,-1,-1
43719.621544,112197632,673185792,-1,-1
43719.621591,114294784,673185792,-1,-1
43719.621654,116391936,673185792,-1,-1
43719.621700,117440512,673185792,-1,-1
43719.621746,118489088,673185792,-1,-1
43719.621793,120586240,673185792,-1,-1
43719.621839,122683392,673185792,-1,-1
43719.621885,123731968,673185792,-1,-1
43719.621932,125829120,673185792,-1,-1
43719.621978,125829120,673185792,-1,-1
43719.622024,126877696,673185792,-1,-1
43719.622071,128974848,673185792,-1,-1
43719.622117,131072000,673185792,-1,-1
43719.622163,133169152,673185792,-1,-1
43719.622209,133169152,673185792,-1,-1
43719.622256,135266304,673185792,-1,-1
43719.622302,137363456,673185792,-1,-1
43719.622348,138412032,673185792,-1,-1
43719.622396,140509184,673185792,-1,-1
43719.622506,143654912,673185792,-1,-1
43719.622552,143654912,673185792,-1,-1
43719.622602,144703488,673185792,-1,-1
43719.622649,147849216,673185792,-1,-1
43719.622695,149946368,673185792,-1,-1
43719.622741,150994944,673185792,-1,-1
43719.622788,152043520,673185792,-1,-1
43719.622834,153092096,673185792,-1,-1
43719.622880,156237824,673185792,-1,-1
43719.622927,157286400,673185792,-1,-1
43719.622973,158334976,673185792,-1,-1
43719.623019,158334976,673185792,-1,-1
43719.623065,160432128,673185792,-1,-1
43719.623112,162529280,673185792,-1,-1
43719.623158,163577856,673185792,-1,-1
43719.623204,165675008,673185792,-1,-1
43719.623251,165675008,673185792,-1,-1
43719.623297,167772160,673185792,-1,-1
43719.623343,168820736,673185792,-1,-1
43719.623390,170917888,673185792,-1,-1
43719.623436,173015040,673185792,-1,-1
43719.623482,173015040,673185792,-1,-1
43719.623528,174063616,673185792,-1,-1
43719.623690,179306496,673185792,-1,-1
43719.623843,184549376,673185792,-1,-1
43719.623889,184549376,673185792,-1,-1
43719.623936,185597952,673185792,-1,-1
43719.623982,187695104,673185792,-1,-1
43719.624028,192937984,673185792,-1,-1
43719.624075,206569472,673185792,-1,-1
43719.624122,0,0,0,0
43719.636463,32505856,61865984,-1,-1
43719.636510,35651584,61865984,-1,-1
43719.636556,35651584,61865984,-1,-1
43719.636602,36700160,61865984,-1,-1
43719.636649,37748736,61865984,-1,-1
43719.636695,38797312,61865984,-1,-1
43719.636741,39845888,61865984,-1,-1
43719.636788,40894464,61865984,-1,-1
43719.636834,41943040,61865984,-1,-1
43719.636880,42991616,61865984,-1,-1
43719.636927,44040192,61865984,-1,-1
43719.636973,45088768,61865984,-1,-1
43719.637019,46137344,61865984,-1,-1
43719.637066,47185920,61865984,-1,-1
43719.637112,48234496,61865984,-1,-1
43719.637158,49283072,61865984,-1,-1
43719.637205,50331648,61865984,-1,-1
43719.637251,50331648,61865984,-1,-1
43719.637297,51380224,61865984,-1,-1
43719.637344,52428800,61865984,-1,-1
43719.637390,53477376,61865984,-1,-1
43719.637436,54525952,61865984,-1,-1
43719.637483,55574528,61865984,-1,-1
43719.637529,56623104,61865984,-1,-1
43719.637575,5242880,416284672,-1,-1
43719.637622,8388608,416284672,-1,-1
43719.637668,9437184,416284672,-1,-1
43719.637714,9437184,416284672,-1,-1
43719.637761,10485760,416284672,-1,-1
43719.637807,10485760,416284672,-1,-1
43719.637853,12582912,416284672,-1,-1
43719.637900,13631488,416284672,-1,-1
43719.637946,14680064,416284672,-1,-1
43719.637992,15728640,416284672,-1,-1
43719.638039,16777216,416284672,-1,-1
43719.638085,16777216,416284672,-1,-1
43719.638131,17825792,416284672,-1,-1
43719.638178,17825792,416284672,-1,-1
43719.638224,19922944,416284672,-1,-1
43719.638270,20971520,416284672,-1,-1
43719.638317,22020096,416284672,-1,-1
43719.638363,22020096,416284672,-1,-1
43719.638409,23068672,416284672,-1,-1
43719.638456,24117248,416284672,-1,-1
43719.638502,26214400,416284672,-1,-1
43719.638548,27262976,416284672,-1,-1
43719.638595,28311552,416284672,-1,-1
43719.638641,28311552,416284672,-1,-1
43719.638687,29360128,416284672,-1,-1
43719.638734,30408704,416284672,-1,-1
43719.638780,31457280,416284672,-1,-1
43719.638826,33554432,416284672,-1,-1
43719.638873,33554432,416284672,-1,-1
43719.638919,33554432,416284672,-1,-1
43719.638965,34603008,416284672,-1,-1
43719.639012,35651584,416284672,-1,-1
43719.639058,36700160,416284672,-1,-1
43719.639104,36700160,416284672,-1,-1
43719.639151,38797312,416284672,-1,-1
43719.639197,39845888,416284672,-1,-1
43719.639243,40894464,416284672,-1,-1
43719.639405,0,0,0,0
43719.641974,40894464,51380224,-1,-1
43719.642020,45088768,51380224,-1,-1
43719.642067,46137344,51380224,-1,-1
43719.642113,46137344,51380224,-1,-1
43719.642159,47185920,51380224,-1,-1
43719.642206,3145728,51380224,-1,-1
43719.642252,4194304,51380224,-1,-1
43719.642298,5242880,51380224,-1,-1
43719.642345,5242880,51380224,-1,-1
43719.642391,6291456,51380224,-1,-1
43719.642437,7340032,51380224,-1,-1
43719.642484,8388608,51380224,-1,-1
43719.642530,9437184,51380224,-1,-1
43719.642576,10485760,51380224,-1,-1
43719.642623,11534336,51380224,-1,-1
43719.642669,12582912,51380224,-1,-1
43719.642715,13631488,51380224,-1,-1
43719.642762,14680064,51380224,-1,-1
43719.642808,14680064,51380224,-1,-1
43719.642854,15728640,51380224,-1,-1
43719.642901,17825792,51380224,-1,-1
43719.642947,17825792,51380224,-1,-1
43719.642993,19922944,51380224,-1,-1
43719.643040,19922944,51380224,-1,-1
43719.643086,20971520,51380224,-1,-1
43719.643132,22020096,51380224,-1,-1
43719.643179,23068672,51380224,-1,-1
43719.643225,24117248,51380224,-1,-1
43719.643271,24117248,51380224,-1,-1
43719.643318,25165824,51380224,-1,-1
43719.643364,27262976,51380224,-1,-1
43719.643410,28311552,51380224,-1,-1
43719.643457,29360128,51380224,-1,-1
43719.643503,29360128,51380224,-1,-1
43719.643549,30408704,51380224,-1,-1
43719.643596,31457280,51380224,-1,-1
43719.643642,32505856,51380224,-1,-1
43719.643688,33554432,51380224,-1,-1
43719.643734,34603008,51380224,-1,-1
43719.643813,35651584,51380224,-1,-1
43719.643859,36700160,51380224,-1,-1
43719.643905,37748736,51380224,-1,-1
43719.643952,38797312,51380224,-1,-1
43719.644001,39845888,51380224,-1,-1
43719.644047,40894464,51380224,-1,-1
43719.644094,41943040,51380224,-1,-1
43719.644140,41943040,51380224,-1,-1
43719.644186,42991616,51380224,-1,-1
43719.644232,44040192,51380224,-1,-1
43719.644279,46137344,51380224,-1,-1
43719.644325,47185920,51380224,-1,-1
43719.644371,47185920,51380224,-1,-1
43719.644418,0,49283072,-1,-1
43719.644464,2097152,49283072,-1,-1
43719.644510,3145728,49283072,-1,-1
43719.644557,4194304,49283072,-1,-1
43719.644603,4194304,49283072,-1,-1
43719.644650,6291456,49283072,-1,-1
43719.644696,6291456,49283072,-1,-1
43719.644742,8388608,49283072,-1,-1
43719.644789,8388608,49283072,-1,-1
43719.644835,9437184,49283072,-1,-1
43719.644881,10485760,49283072,-1,-1
43719.644928,11534336,49283072,-1,-1
43719.644974,12582912,49283072,-1,-1
43719.645020,13631488,49283072,-1,-1
43719.645067,13631488,49283072,-1,-1
43719.645113,14680064,49283072,-1,-1
43719.645159,15728640,49283072,-1,-1
43719.645206,16777216,49283072,-1,-1
43719.645252,18874368,49283072,-1,-1
43719.645298,18874368,49283072,-1,-1
43719.645345,19922944,49283072,-1,-1
43719.645391,20971520,49283072,-1,-1
43719.645437,22020096,49283072,-1,-1
43719.645484,23068672,49283072,-1,-1
43719.645530,23068672,49283072,-1,-1
43719.645576,24117248,49283072,-1,-1
43719.645623,25165824,49283072,-1,-1
43719.645669,27262976,49283072,-1,-1
43719.645715,28311552,49283072,-1,-1
43719.645762,28311552,49283072,-1,-1
43719.645808,29360128,49283072,-1,-1
43719.645854,30408704,49283072,-1,-1
43719.645901,31457280,49283072,-1,-1
43719.645947,32505856,49283072,-1,-1
43719.645993,33554432,49283072,-1,-1
43719.646040,34603008,49283072,-1,-1
43719.646086,35651584,49283072,-1,-1
43719.646132,36700160,49283072,-1,-1
43719.646178,37748736,49283072,-1,-1
43719.646225,37748736,49283072,-1,-1
43719.646271,38797312,49283072,-1,-1
43719.646317,39845888,49283072,-1,-1
43719.646364,40894464,49283072,-1,-1
43719.646410,41943040,49283072,-1,-1
43719.646456,42991616,49283072,-1,-1
43719.646503,44040192,49283072,-1,-1
43719.646549,45088768,49283072,-1,-1
43719.646595,1048576,66060288,-1,-1
43719.646642,2097152,66060288,-1,-1
43719.646688,2097152,66060288,-1,-1
43719.646734,4194304,66060288,-1,-1
43719.646781,5242880,66060288,-1,-1
43719.646827,6291456,66060288,-1,-1
43719.646873,7340032,66060288,-1,-1
43719.646920,7340032,66060288,-1,-1
43719.646966,8388608,66060288,-1,-1
43719.647013,9437184,66060288,-1,-1
43719.647059,11534336,66060288,-1,-1
43719.647105,12582912,66060288,-1,-1
43719.647152,12582912,66060288,-1,-1
43719.647198,13631488,66060288,-1,-1
43719.647244,14680064,66060288,-1,-1
43719.647290,15728640,66060288,-1,-1
43719.647337,16777216,66060288,-1,-1
43719.647383,16777216,66060288,-1,-1
43719.647429,17825792,66060288,-1,-1
43719.647476,18874368,66060288,-1,-1
43719.647522,19922944,66060288,-1,-1
43719.647684,23068672,66060288,-1,-1
43719.647846,25165824,66060288,-1,-1
43719.648008,28311552,66060288,-1,-1
43719.648076,30408704,66060288,-1,-1
43719.648123,30408704,66060288,-1,-1
43719.648169,32505856,66060288,-1,-1
43719.648233,33554432,66060288,-1,-1
43719.648279,34603008,66060288,-1,-1
43719.648325,35651584,66060288,-1,-1
43719.648371,35651584,66060288,-1,-1
43719.648418,36700160,66060288,-1,-1
43719.648464,37748736,66060288,-1,-1
43719.648510,38797312,66060288,-1,-1
43719.648558,39845888,66060288,-1,-1
43719.648614,40894464,66060288,-1,-1
43719.648661,41943040,66060288,-1,-1
43719.648716,41943040,66060288,-1,-1
43719.648762,44040192,66060288,-1,-1
43719.648808,45088768,66060288,-1,-1
43719.648855,46137344,66060288,-1,-1
43719.649017,49283072,66060288,-1,-1
43719.649078,49283072,66060288,-1,-1
43719.649124,51380224,66060288,-1,-1
43719.649170,51380224,66060288,-1,-1
43719.649217,52428800,66060288,-1,-1
43719.649263,53477376,66060288,-1,-1
43719.649309,54525952,66060288,-1,-1
43719.649356,55574528,66060288,-1,-1
43719.649403,56623104,66060288,-1,-1
43719.649509,58720256,66060288,-1,-1
43719.649555,59768832,66060288,-1,-1
43719.649601,60817408,66060288,-1,-1
43719.649648,4194304,239075328,-1,-1
43719.649696,5242880,239075328,-1,-1
43719.649743,6291456,239075328,-1,-1
43719.649789,6291456,239075328,-1,-1
43719.649835,7340032,239075328,-1,-1
43719.649906,9437184,239075328,-1,-1
43719.649953,10485760,239075328,-1,-1
43719.649999,11534336,239075328,-1,-1
43719.650045,11534336,239075328,-1,-1
43719.650092,12582912,239075328,-1,-1
43719.650138,13631488,239075328,-1,-1
43719.650195,15728640,239075328,-1,-1
43719.650241,15728640,239075328,-1,-1
43719.650339,17825792,239075328,-1,-1
43719.650412,18874368,239075328,-1,-1
43719.650458,19922944,239075328,-1,-1
43719.650505,19922944,239075328,-1,-1
43719.650551,22020096,239075328,-1,-1
43719.650609,23068672,239075328,-1,-1
43719.650655,24117248,239075328,-1,-1
43719.650701,25165824,239075328,-1,-1
43719.650801,26214400,239075328,-1,-1
43719.650847,27262976,239075328,-1,-1
43719.650920,29360128,239075328,-1,-1
43719.650968,29360128,239075328,-1,-1
43719.651014,30408704,239075328,-1,-1
43719.651061,31457280,239075328,-1,-1
43719.651107,31457280,239075328,-1,-1
43719.651175,33554432,239075328,-1,-1
43719.651222,35651584,239075328,-1,-1
43719.651268,35651584,239075328,-1,-1
43719.651314,36700160,239075328,-1,-1
43719.651361,36700160,239075328,-1,-1
43719.651407,38797312,239075328,-1,-1
43719.651569,40894464,239075328,-1,-1
43719.651618,41943040,239075328,-1,-1
43719.651670,41943040,239075328,-1,-1
43719.651716,44040192,239075328,-1,-1
43719.651762,45088768,239075328,-1,-1
43719.651817,45088768,239075328,-1,-1
43719.651898,46137344,239075328,-1,-1
43719.651944,48234496,239075328,-1,-1
43719.651990,50331648,239075328,-1,-1
43719.652037,50331648,239075328,-1,-1
43719.652083,50331648,239075328,-1,-1
43719.652189,52428800,239075328,-1,-1
43719.652317,55574528,239075328,-1,-1
43719.652364,56623104,239075328,-1,-1
43719.652411,56623104,239075328,-1,-1
43719.652457,58720256,239075328,-1,-1
43719.652503,59768832,239075328,-1,-1
43719.652551,59768832,239075328,-1,-1
43719.652656,61865984,239075328,-1,-1
43719.652700,62914560,239075328,-1,-1
43719.652748,63963136,239075328,-1,-1
43719.652796,65011712,239075328,-1,-1
43719.652841,66060288,239075328,-1,-1
43719.652887,67108864,239075328,-1,-1
43719.652934,67108864,239075328,-1,-1
43719.652980,69206016,239075328,-1,-1
43719.653026,70254592,239075328,-1,-1
43719.653135,71303168,239075328,-1,-1
43719.653181,73400320,239075328,-1,-1
43719.653227,73400320,239075328,-1,-1
43719.653305,75497472,239075328,-1,-1
43719.653351,76546048,239075328,-1,-1
43719.653398,76546048,239075328,-1,-1
43719.653444,78643200,239075328,-1,-1
43719.653490,79691776,239075328,-1,-1
43719.653537,79691776,239075328,-1,-1
43719.653599,80740352,239075328,-1,-1
43719.653645,81788928,239075328,-1,-1
43719.653691,82837504,239075328,-1,-1
43719.653738,84934656,239075328,-1,-1
43719.653784,84934656,239075328,-1,-1
43719.653882,87031808,239075328,-1,-1
43719.653928,88080384,239075328,-1,-1
43719.653975,88080384,239075328,-1,-1
43719.654022,89128960,239075328,-1,-1
43719.654068,90177536,239075328,-1,-1
43719.654114,91226112,239075328,-1,-1
43719.654161,93323264,239075328,-1,-1
43719.654207,94371840,239075328,-1,-1
43719.654253,94371840,239075328,-1,-1
43719.654300,95420416,239075328,-1,-1
43719.654346,96468992,239075328,-1,-1
43719.654392,98566144,239075328,-1,-1
43719.654439,98566144,239075328,-1,-1
43719.654485,99614720,239075328,-1,-1
43719.654531,99614720,239075328,-1,-1
43719.654578,100663296,239075328,-1,-1
43719.654624,102760448,239075328,-1,-1
43719.654670,103809024,239075328,-1,-1
43719.654717,105906176,239075328,-1,-1
43719.654763,118489088,239075328,-1,-1
43719.654809,46137344,307232768,-1,-1
43719.654856,273678336,397410304,-1,-1
43719.654902,63963136,609222656,-1,-1
43719.654948,90177536,668991488,-1,-1
43719.654995,97517568,668991488,-1,-1
43719.655041,99614720,670040064,-1,-1
43719.655087,103809024,670040064,-1,-1
43719.655134,113246208,670040064,-1,-1
43719.655180,111149056,671088640,-1,-1
43719.655226,98566144,673185792,-1,-1
43719.655273,95420416,673185792,-1,-1
43719.655319,90177536,672137216,-1,-1
43719.655365,97517568,673185792,-1,-1
43719.655412,72351744,674234368,-1,-1
43719.655458,72351744,674234368,-1,-1
43719.655504,53477376,674234368,-1,-1
43719.655551,49283072,674234368,-1,-1
43719.655597,26214400,674234368,-1,-1
43719.655643,33554432,674234368,-1,-1
43719.655690,44040192,674234368,-1,-1
43719.655736,63963136,674234368,-1,-1
43719.655782,51380224,674234368,-1,-1
43719.655829,38797312,673185792,-1,-1
43719.655875,45088768,674234368,-1,-1
43719.655921,48234496,673185792,-1,-1
43719.655968,50331648,674234368,-1,-1
43719.656014,47185920,673185792,-1,-1
43719.656060,53477376,673185792,-1,-1
43719.656107,60817408,673185792,-1,-1
43719.656153,633339904,673185792,-1,-1
43719.656199,552599552,674234368,-1,-1
43719.656246,563085312,674234368,-1,-1
43719.656292,555745280,673185792,-1,-1
43719.656338,556793856,673185792,-1,-1
43719.656385,547356672,674234368,-1,-1
43719.656431,552599552,673185792,-1,-1
43719.656477,554696704,673185792,-1,-1
43719.656524,554696704,674234368,-1,-1
43719.656570,538968064,674234368,-1,-1
43719.656616,536870912,674234368,-1,-1
43719.656663,538968064,674234368,-1,-1
43719.656709,525336576,673185792,-1,-1
43719.656755,499122176,674234368,-1,-1
43719.656802,502267904,674234368,-1,-1
43719.656848,503316480,674234368,-1,-1
43719.656894,507510784,674234368,-1,-1
43719.656941,488636416,674234368,-1,-1
43719.656987,482344960,674234368,-1,-1
43719.657034,477102080,674234368,-1,-1
43719.657080,490733568,674234368,-1,-1
43719.657126,484442112,674234368,-1,-1
43719.657172,483393536,673185792,-1,-1
43719.657219,471859200,674234368,-1,-1
43719.657265,497025024,674234368,-1,-1
43719.657311,514850816,674234368,-1,-1
43719.657358,494927872,674234368,-1,-1
43719.657404,488636416,674234368,-1,-1
43719.657450,450887680,674234368,-1,-1
43719.657497,439353344,674234368,-1,-1
43719.657543,434110464,674234368,-1,-1
43719.657589,435159040,674234368,-1,-1
43719.657636,433061888,674234368,-1,-1
43719.657682,420478976,674234368,-1,-1
43719.657728,422576128,674234368,-1,-1
43719.657775,419430400,674234368,-1,-1
43719.657821,428867584,674234368,-1,-1
43719.657868,419430400,674234368,-1,-1
43719.657914,413138944,674234368,-1,-1
43719.657960,435159040,674234368,-1,-1
43719.658007,428867584,674234368,-1,-1
43719.658053,387973120,674234368,-1,-1
43719.658099,372244480,674234368,-1,-1
43719.658146,369098752,674234368,-1,-1
43719.658192,369098752,674234368,-1,-1
43719.658238,363855872,674234368,-1,-1
43719.658285,338690048,674234368,-1,-1
43719.658331,318767104,674234368,-1,-1
43719.658377,295698432,674234368,-1,-1
43719.658424,269484032,674234368,-1,-1
43719.658470,199229440,674234368,-1,-1
43719.658516,182452224,674234368,-1,-1
43719.658563,177209344,674234368,-1,-1
43719.658609,162529280,674234368,-1,-1
43719.658655,132120576,674234368,-1,-1
43719.658702,109051904,674234368,-1,-1
43719.658748,81788928,674234368,-1,-1
43719.658794,76546048,674234368,-1,-1
43719.658841,56623104,674234368,-1,-1
43719.658887,53477376,674234368,-1,-1
43719.658933,42991616,674234368,-1,-1
43719.658980,32505856,674234368,-1,-1
43719.659026,15728640,674234368,-1,-1
43719.659072,633339904,674234368,-1,-1
43719.659119,625999872,674234368,-1,-1
43719.659165,621805568,674234368,-1,-1
43719.659211,616562688,674234368,-1,-1
43719.659258,536870912,674234368,-1,-1
43719.659304,529530880,674234368,-1,-1
43719.659350,530579456,674234368,-1,-1
43719.659397,524288000,674234368,-1,-1
43719.659443,492830720,674234368,-1,-1
43719.659489,479199232,674234368,-1,-1
43719.659536,481296384,674234368,-1,-1
43719.659582,465567744,674234368,-1,-1
43719.659628,448790528,674234368,-1,-1
43719.659675,445644800,674234368,-1,-1
43719.659721,461373440,674234368,-1,-1
43719.659767,469762048,674234368,-1,-1
43719.659814,467664896,674234368,-1,-1
43719.659860,444596224,674234368,-1,-1
43719.659907,433061888,674234368,-1,-1
43719.659953,424673280,674234368,-1,-1
43719.659999,408944640,674234368,-1,-1
43719.660046,373293056,674234368,-1,-1
43719.660092,382730240,674234368,-1,-1
43719.660138,398458880,674234368,-1,-1
43719.660185,395313152,674234368,-1,-1
43719.660231,400556032,674234368,-1,-1
43719.660277,408944640,674234368,-1,-1
43719.660324,422576128,674234368,-1,-1
43719.660370,403701760,674234368,-1,-1
43719.660416,397410304,674234368,-1,-1
43719.660463,394264576,674234368,-1,-1
43719.660509,399507456,674234368,-1,-1
43719.660555,385875968,674234368,-1,-1
43719.660602,355467264,674234368,-1,-1
43719.660648,338690048,674234368,-1,-1
43719.660694,336592896,674234368,-1,-1
43719.660741,321912832,674234368,-1,-1
43719.660787,299892736,674234368,-1,-1
43719.660833,281018368,674234368,-1,-1
43719.660880,261095424,674234368,-1,-1
43719.660926,243269632,674234368,-1,-1
43719.660972,221249536,674234368,-1,-1
43719.661019,210763776,674234368,-1,-1
43719.661065,196083712,674234368,-1,-1
43719.661111,186646528,674234368,-1,-1
43719.661158,180355072,674234368,-1,-1
43719.661204,218103808,674234368,-1,-1
43719.661250,223346688,674234368,-1,-1
43719.661297,191889408,674234368,-1,-1
43719.661343,165675008,674234368,-1,-1
43719.661389,148897792,674234368,-1,-1
43719.661436,141557760,674234368,-1,-1
43719.661482,149946368,674234368,-1,-1
43719.661528,133169152,674234368,-1,-1
43719.661575,140509184,674234368,-1,-1
43719.661621,133169152,674234368,-1,-1
43719.661668,119537664,674234368,-1,-1
43719.661714,61865984,674234368,-1,-1
43719.661760,231735296,674234368,-1,-1
43719.661807,232783872,674234368,-1,-1
43719.661853,233832448,674234368,-1,-1
43719.661899,234881024,674234368,-1,-1
43719.661946,236978176,674234368,-1,-1
43719.661992,239075328,674234368,-1,-1
43719.662038,240123904,674234368,-1,-1
43719.662085,240123904,674234368,-1,-1
43719.662131,242221056,674234368,-1,-1
43719.662177,244318208,674234368,-1,-1
43719.662224,245366784,674234368,-1,-1
43719.662270,247463936,674234368,-1,-1
43719.662316,247463936,674234368,-1,-1
43719.662363,249561088,674234368,-1,-1
43719.662409,251658240,674234368,-1,-1
43719.662455,252706816,674234368,-1,-1
43719.662502,254803968,674234368,-1,-1
43719.662548,254803968,674234368,-1,-1
43719.662594,256901120,674234368,-1,-1
43719.662641,257949696,674234368,-1,-1
43719.662687,260046848,674234368,-1,-1
43719.662733,262144000,674234368,-1,-1
43719.662780,262144000,674234368,-1,-1
43719.662826,264241152,674234368,-1,-1
43719.662872,265289728,674234368,-1,-1
43719.662919,267386880,674234368,-1,-1
43719.662965,268435456,674234368,-1,-1
43719.663011,269484032,674234368,-1,-1
43719.663058,271581184,674234368,-1,-1
43719.663104,272629760,674234368,-1,-1
43719.663150,274726912,674234368,-1,-1
43719.663197,276824064,674234368,-1,-1
43719.663243,276824064,674234368,-1,-1
43719.663289,277872640,674234368,-1,-1
43719.663336,279969792,674234368,-1,-1
43719.663382,282066944,674234368,-1,-1
43719.663429,283115520,674234368,-1,-1
43719.663475,284164096,674234368,-1,-1
43719.663521,285212672,674234368,-1,-1
43719.663568,287309824,674234368,-1,-1
43719.663614,288358400,674234368,-1,-1
43719.663660,290455552,674234368,-1,-1
43719.663707,290455552,674234368,-1,-1
43719.663753,292552704,674234368,-1,-1
43719.663799,294649856,674234368,-1,-1
43719.663846,296747008,674234368,-1,-1
43719.663892,297795584,674234368,-1,-1
43719.663938,297795584,674234368,-1,-1
43719.663985,299892736,674234368,-1,-1
43719.664031,301989888,674234368,-1,-1
43719.664077,304087040,674234368,-1,-1
43719.664124,305135616,674234368,-1,-1
43719.664170,305135616,674234368,-1,-1
43719.664216,307232768,674234368,-1,-1
43719.664263,309329920,674234368,-1,-1
43719.664309,310378496,674234368,-1,-1
43719.664355,312475648,674234368,-1,-1
43719.664402,313524224,674234368,-1,-1
43719.664448,314572800,674234368,-1,-1
43719.664494,316669952,674234368,-1,-1
43719.664541,317718528,674234368,-1,-1
43719.664587,319815680,674234368,-1,-1
43719.664633,321912832,674234368,-1,-1
43719.664680,321912832,674234368,-1,-1
43719.664726,324009984,674234368,-1,-1
43719.664772,326107136,674234368,-1,-1
43719.664819,327155712,674234368,-1,-1
43719.664865,329252864,674234368,-1,-1
43719.664911,329252864,674234368,-1,-1
43719.664958,331350016,674234368,-1,-1
43719.665004,332398592,674234368,-1,-1
43719.665050,334495744,674234368,-1,-1
43719.665097,335544320,674234368,-1,-1
43719.665143,336592896,674234368,-1,-1
43719.665189,338690048,674234368,-1,-1
43719.665236,339738624,674234368,-1,-1
43719.665282,341835776,674234368,-1,-1
43719.665328,343932928,674234368,-1,-1
43719.665375,343932928,674234368,-1,-1
43719.665421,344981504,674234368,-1,-1
43719.665467,347078656,674234368,-1,-1
43719.665514,349175808,674234368,-1,-1
43719.665560,350224384,674234368,-1,-1
43719.665606,351272960,674234368,-1,-1
43719.665653,352321536,674234368,-1,-1
43719.665699,354418688,674234368,-1,-1
43719.665745,355467264,674234368,-1,-1
43719.665792,357564416,674234368,-1,-1
43719.665838,358612992,674234368,-1,-1
43719.665884,360710144,674234368,-1,-1
43719.665931,361758720,674234368,-1,-1
43719.665977,363855872,674234368,-1,-1
43719.666023,365953024,674234368,-1,-1
43719.666070,365953024,674234368,-1,-1
43719.666116,367001600,674234368,-1,-1
43719.666162,369098752,674234368,-1,-1
43719.666209,371195904,674234368,-1,-1
43719.666255,372244480,674234368,-1,-1
43719.666301,373293056,674234368,-1,-1
43719.666348,374341632,674234368,-1,-1
43719.666394,376438784,674234368,-1,-1
43719.666440,377487360,674234368,-1,-1
43719.666487,379584512,674234368,-1,-1
43719.666533,380633088,674234368,-1,-1
43719.666579,381681664,674234368,-1,-1
43719.666626,383778816,674234368,-1,-1
43719.666672,384827392,674234368,-1,-1
43719.666718,386924544,674234368,-1,-1
43719.666765,386924544,674234368,-1,-1
43719.666811,389021696,674234368,-1,-1
43719.666858,391118848,674234368,-1,-1
43719.666904,392167424,674234368,-1,-1
43719.666950,394264576,674234368,-1,-1
43719.666997,394264576,674234368,-1,-1
43719.667043,411041792,674234368,-1,-1
43719.667090,0,0,0,0
43719.670474,36700160,50331648,-1,-1
43719.670520,38797312,50331648,-1,-1
43719.670566,39845888,50331648,-1,-1
43719.670613,40894464,50331648,-1,-1
43719.670659,41943040,50331648,-1,-1
43719.670705,42991616,50331648,-1,-1
43719.670752,11534336,51380224,-1,-1
43719.670798,24117248,50331648,-1,-1
43719.670844,99614720,351272960,-1,-1
43719.670891,500170752,627048448,-1,-1
43719.670937,165675008,668991488,-1,-1
43719.670983,290455552,670040064,-1,-1
43719.671030,544210944,668991488,-1,-1
43719.671076,186646528,672137216,-1,-1
43719.671122,466616320,673185792,-1,-1
43719.671169,79691776,674234368,-1,-1
43719.671215,320864256,674234368,-1,-1
43719.671261,625999872,674234368,-1,-1
43719.671308,293601280,674234368,-1,-1
43719.671354,559939584,674234368,-1,-1
43719.671400,174063616,674234368,-1,-1
43719.671447,367001600,674234368,-1,-1
43719.671493,600834048,674234368,-1,-1
43719.671539,241172480,674234368,-1,-1
43719.671586,512753664,674234368,-1,-1
43719.671632,177209344,673185792,-1,-1
43719.671678,489684992,674234368,-1,-1
43719.671725,630194176,674234368,-1,-1
43719.671771,268435456,674234368,-1,-1
43719.671817,543162368,673185792,-1,-1
43719.671864,223346688,674234368,-1,-1
43719.671910,186646528,674234368,-1,-1
43719.671956,160432128,674234368,-1,-1
43719.672003,117440512,674234368,-1,-1
43719.672049,464519168,674234368,-1,-1
43719.672095,149946368,674234368,-1,-1
43719.672142,489684992,674234368,-1,-1
43719.672188,236978176,674234368,-1,-1
43719.672234,506462208,674234368,-1,-1
43719.672281,132120576,674234368,-1,-1
43719.672327,332398592,674234368,-1,-1
43719.672373,533725184,674234368,-1,-1
43719.672420,152043520,674234368,-1,-1
43719.672466,332398592,674234368,-1,-1
43719.672512,93323264,674234368,-1,-1
43719.672559,577765376,674234368,-1,-1
43719.672605,292552704,674234368,-1,-1
43719.672651,478150656,674234368,-1,-1
43719.672698,294649856,674234368,-1,-1
43719.672744,217055232,674234368,-1,-1
43719.672790,18874368,674234368,-1,-1
43719.672837,455081984,674234368,-1,-1
43719.672883,159383552,673185792,-1,-1
43719.672929,436207616,673185792,-1,-1
43719.672976,193986560,674234368,-1,-1
43719.673022,4194304,674234368,-1,-1
43719.673068,638582784,674234368,-1,-1
43719.673115,67108864,673185792,-1,-1
43719.673161,471859200,673185792,-1,-1
43719.673207,442499072,674234368,-1,-1
43719.673254,364904448,673185792,-1,-1
43719.673300,188743680,674234368,-1,-1
43719.673346,145752064,673185792,-1,-1
43719.673393,631242752,673185792,-1,-1
43719.673439,77594624,674234368,-1,-1
43719.673485,77594624,674234368,-1,-1
43719.673532,598736896,674234368,-1,-1
43719.673578,138412032,673185792,-1,-1
43719.673624,557842432,673185792,-1,-1
43719.673671,438304768,674234368,-1,-1
43719.673717,332398592,674234368,-1,-1
43719.673763,305135616,673185792,-1,-1
43719.673810,224395264,674234368,-1,-1
43719.673856,625999872,674234368,-1,-1
43719.673902,362807296,674234368,-1,-1
43719.673949,91226112,673185792,-1,-1
43719.673995,480247808,673185792,-1,-1
43719.674041,241172480,674234368,-1,-1
43719.674088,576716800,674234368,-1,-1
43719.674134,346030080,674234368,-1,-1
43719.674180,111149056,673185792,-1,-1
43719.674227,508559360,673185792,-1,-1
43719.674273,242221056,674234368,-1,-1
43719.674319,620756992,674234368,-1,-1
43719.674366,459276288,673185792,-1,-1
43719.674412,120586240,673185792,-1,-1
43719.674458,558891008,673185792,-1,-1
43719.674505,429916160,674234368,-1,-1
43719.674551,299892736,673185792,-1,-1
43719.674597,232783872,674234368,-1,-1
43719.674644,164626432,674234368,-1,-1
43719.674690,8388608,674234368,-1,-1
43719.674736,437256192,674234368,-1,-1
43719.674783,264241152,674234368,-1,-1
43719.674829,105906176,673185792,-1,-1
43719.674876,590348288,673185792,-1,-1
43719.674922,451936256,674234368,-1,-1
43719.674968,311427072,674234368,-1,-1
43719.675015,233832448,674234368,-1,-1
43719.675061,44040192,673185792,-1,-1
43719.675107,245366784,673185792,-1,-1
43719.675154,385875968,673185792,-1,-1
43719.675200,505413632,673185792,-1,-1
43719.675246,133169152,673185792,-1,-1
43719.675293,449839104,673185792,-1,-1
43719.675339,120586240,673185792,-1,-1
43719.675385,379584512,673185792,-1,-1
43719.675432,638582784,673185792,-1,-1
43719.675478,165675008,674234368,-1,-1
43719.675524,552599552,674234368,-1,-1
43719.675571,378535936,674234368,-1,-1
43719.675617,214958080,674234368,-1,-1
43719.675663,9437184,673185792,-1,-1
43719.675710,444596224,673185792,-1,-1
43719.675756,265289728,673185792,-1,-1
43719.675802,177209344,674234368,-1,-1
43719.675849,126877696,673185792,-1,-1
43719.675895,78643200,673185792,-1,-1
43719.675941,117440512,673185792,-1,-1
43719.675988,246415360,673185792,-1,-1
43719.676034,623902720,673185792,-1,-1
43719.676080,181403648,673185792,-1,-1
43719.676127,171966464,674234368,-1,-1
43719.676173,139460608,673185792,-1,-1
43719.676219,57671680,674234368,-1,-1
43719.676266,624951296,674234368,-1,-1
43719.676312,444596224,673185792,-1,-1
43719.676358,353370112,674234368,-1,-1
43719.676405,244318208,673185792,-1,-1
43719.676451,71303168,673185792,-1,-1
43719.676497,380633088,673185792,-1,-1
43719.676544,310378496,673185792,-1,-1
43719.676590,257949696,673185792,-1,-1
43719.676636,40894464,674234368,-1,-1
43719.676683,470810624,674234368,-1,-1
43719.676729,309329920,673185792,-1,-1
43719.676775,93323264,674234368,-1,-1
43719.676822,372244480,674234368,-1,-1
43719.676868,46137344,674234368,-1,-1
43719.676915,411041792,674234368,-1,-1
43719.676961,119537664,673185792,-1,-1
43719.677007,458227712,673185792,-1,-1
43719.677054,210763776,674234368,-1,-1
43719.677100,29360128,674234368,-1,-1
43719.677146,470810624,674234368,-1,-1
43719.677193,313524224,674234368,-1,-1
43719.677239,162529280,674234368,-1,-1
43719.677285,225443840,674234368,-1,-1
43719.677332,158334976,673185792,-1,-1
43719.677378,115343360,674234368,-1,-1
43719.677425,472907776,674234368,-1,-1
43719.677471,162529280,674234368,-1,-1
43719.677517,608174080,674234368,-1,-1
43719.677564,389021696,674234368,-1,-1
43719.677610,176160768,673185792,-1,-1
43719.677656,610271232,673185792,-1,-1
43719.677703,356515840,674234368,-1,-1
43719.677749,481296384,674234368,-1,-1
43719.677795,483393536,674234368,-1,-1
43719.677842,484442112,674234368,-1,-1
43719.677888,486539264,674234368,-1,-1
43719.677934,486539264,674234368,-1,-1
43719.677981,488636416,674234368,-1,-1
43719.678027,490733568,674234368,-1,-1
43719.678073,492830720,674234368,-1,-1
43719.678120,493879296,674234368,-1,-1
43719.678166,494927872,674234368,-1,-1
43719.678212,495976448,674234368,-1,-1
43719.678259,498073600,674234368,-1,-1
43719.678305,499122176,674234368,-1,-1
43719.678351,501219328,674234368,-1,-1
43719.678398,501219328,674234368,-1,-1
43719.678444,503316480,674234368,-1,-1
43719.678490,504365056,674234368,-1,-1
43719.678537,506462208,674234368,-1,-1
43719.678583,507510784,674234368,-1,-1
43719.678629,508559360,674234368,-1,-1
43719.678676,513802240,674234368,-1,-1
43719.678722,515899392,674234368,-1,-1
43719.678768,517996544,674234368,-1,-1
43719.678815,519045120,674234368,-1,-1
43719.678861,519045120,674234368,-1,-1
43719.678907,521142272,674234368,-1,-1
43719.678954,523239424,674234368,-1,-1
43719.679000,525336576,674234368,-1,-1
43719.679047,526385152,674234368,-1,-1
43719.679093,527433728,674234368,-1,-1
43719.679139,528482304,674234368,-1,-1
43719.679185,530579456,674234368,-1,-1
43719.679232,531628032,674234368,-1,-1
43719.679278,533725184,674234368,-1,-1
43719.679324,533725184,674234368,-1,-1
43719.679371,535822336,674234368,-1,-1
43719.679417,536870912,674234368,-1,-1
43719.679464,538968064,674234368,-1,-1
43719.679510,541065216,674234368,-1,-1
43719.679556,541065216,674234368,-1,-1
43719.679603,543162368,674234368,-1,-1
43719.679649,544210944,674234368,-1,-1
43719.679695,546308096,674234368,-1,-1
43719.679742,548405248,674234368,-1,-1
43719.679788,0,0,0,0
43719.681628,41943040,51380224,-1,-1
43719.681674,44040192,51380224,-1,-1
43719.681720,45088768,51380224,-1,-1
43719.681767,46137344,51380224,-1,-1
43719.681813,46137344,51380224,-1,-1
43719.681859,47185920,51380224,-1,-1
43719.681906,2097152,49283072,-1,-1
43719.681952,4194304,49283072,-1,-1
43719.681998,5242880,49283072,-1,-1
43719.682045,5242880,49283072,-1,-1
43719.682091,7340032,49283072,-1,-1
43719.682137,8388608,49283072,-1,-1
43719.682184,9437184,49283072,-1,-1
43719.682230,10485760,49283072,-1,-1
43719.682276,10485760,49283072,-1,-1
43719.682323,11534336,49283072,-1,-1
43719.682369,12582912,49283072,-1,-1
43719.682415,24117248,49283072,-1,-1
43719.682462,28311552,49283072,-1,-1
43719.682508,1048576,51380224,-1,-1
43719.682555,32505856,52428800,-1,-1
43719.682601,419430400,674234368,-1,-1
43719.682647,14680064,673185792,-1,-1
43719.682694,312475648,672137216,-1,-1
43719.682740,598736896,673185792,-1,-1
43719.682786,184549376,672137216,-1,-1
43719.682833,499122176,672137216,-1,-1
43719.682879,195035136,672137216,-1,-1
43719.682925,493879296,672137216,-1,-1
43719.682972,514850816,671088640,-1,-1
43719.683018,174063616,673185792,-1,-1
43719.683064,461373440,672137216,-1,-1
43719.683111,52428800,673185792,-1,-1
43719.683157,263192576,673185792,-1,-1
43719.683203,535822336,673185792,-1,-1
43719.683250,195035136,673185792,-1,-1
43719.683296,505413632,674234368,-1,-1
43719.683342,184549376,674234368,-1,-1
43719.683389,303038464,673185792,-1,-1
43719.683435,278921216,673185792,-1,-1
43719.683481,246415360,674234368,-1,-1
43719.683528,154140672,674234368,-1,-1
43719.683574,122683392,674234368,-1,-1
43719.683620,127926272,674234368,-1,-1
43719.683667,131072000,674234368,-1,-1
43719.683713,585105408,674234368,-1,-1
43719.683759,205520896,674234368,-1,-1
43719.683806,419430400,674234368,-1,-1
43719.683852,482344960,674234368,-1,-1
43719.683898,189792256,674234368,-1,-1
43719.683945,632291328,674234368,-1,-1
43719.683991,521142272,674234368,-1,-1
43719.684037,370147328,674234368,-1,-1
43719.684084,531628032,674234368,-1,-1
43719.684130,434110464,673185792,-1,-1
43719.684176,211812352,674234368,-1,-1
43719.684223,399507456,674234368,-1,-1
43719.684269,41943040,674234368,-1,-1
43719.684315,573571072,674234368,-1,-1
43719.684362,534773760,674234368,-1,-1
43719.684408,460324864,674234368,-1,-1
43719.684454,132120576,674234368,-1,-1
43719.684501,23068672,674234368,-1,-1
43719.684547,8388608,674234368,-1,-1
43719.684593,569376768,674234368,-1,-1
43719.684640,118489088,674234368,-1,-1
43719.684686,346030080,674234368,-1,-1
43719.684732,601882624,674234368,-1,-1
43719.684779,93323264,673185792,-1,-1
43719.684825,639631360,673185792,-1,-1
43719.684871,248512512,674234368,-1,-1
43719.684918,197132288,673185792,-1,-1
43719.684964,108003328,674234368,-1,-1
43719.685010,521142272,674234368,-1,-1
43719.685057,11534336,54525952,-1,-1
43719.685103,10485760,55574528,-1,-1
43719.685149,104857600,300941312,-1,-1
43719.685196,233832448,425721856,-1,-1
43719.685242,140509184,675282944,-1,-1
43719.685288,494927872,675282944,-1,-1
43719.685335,265289728,675282944,-1,-1
43719.685381,72351744,675282944,-1,-1
43719.685427,557842432,675282944,-1,-1
43719.685474,276824064,675282944,-1,-1
43719.685520,493879296,675282944,-1,-1
43719.685566,141557760,675282944,-1,-1
43719.685613,238026752,674234368,-1,-1
43719.685659,472907776,674234368,-1,-1
43719.685705,282066944,674234368,-1,-1
43719.685752,392167424,674234368,-1,-1
43719.685798,441450496,674234368,-1,-1
43719.685845,528482304,674234368,-1,-1
43719.685891,530579456,674234368,-1,-1
43719.685937,137363456,674234368,-1,-1
43719.685983,398458880,673185792,-1,-1
43719.686030,439353344,674234368,-1,-1
43719.686076,517996544,674234368,-1,-1
43719.686123,325058560,673185792,-1,-1
43719.686169,533725184,673185792,-1,-1
43719.686215,157286400,673185792,-1,-1
43719.686262,427819008,673185792,-1,-1
43719.686308,138412032,674234368,-1,-1
43719.686354,454033408,674234368,-1,-1
43719.686401,261095424,673185792,-1,-1
43719.686447,156237824,674234368,-1,-1
43719.686493,57671680,673185792,-1,-1
43719.686540,109051904,674234368,-1,-1
43719.686586,20971520,673185792,-1,-1
43719.686632,623902720,673185792,-1,-1
43719.686679,577765376,673185792,-1,-1
43719.686725,465567744,674234368,-1,-1
43719.686771,197132288,674234368,-1,-1
43719.686818,126877696,673185792,-1,-1
43719.686864,630194176,673185792,-1,-1
43719.686910,364904448,673185792,-1,-1
43719.686957,408944640,673185792,-1,-1
43719.687003,265289728,674234368,-1,-1
43719.687049,241172480,673185792,-1,-1
43719.687096,193986560,674234368,-1,-1
43719.687142,531628032,674234368,-1,-1
43719.687188,469762048,674234368,-1,-1
43719.687235,548405248,674234368,-1,-1
43719.687281,125829120,674234368,-1,-1
43719.687327,487587840,674234368,-1,-1
43719.687374,89128960,674234368,-1,-1
43719.687420,174063616,673185792,-1,-1
43719.687466,448790528,673185792,-1,-1
43719.687513,261095424,674234368,-1,-1
43719.687559,154140672,674234368,-1,-1
43719.687605,306184192,674234368,-1,-1
43719.687652,24117248,673185792,-1,-1
43719.687698,406847488,673185792,-1,-1
43719.687744,62914560,673185792,-1,-1
43719.687791,529530880,673185792,-1,-1
43719.687837,455081984,674234368,-1,-1
43719.687883,446693376,673185792,-1,-1
43719.687930,529530880,673185792,-1,-1
43719.687976,327155712,673185792,-1,-1
43719.688022,330301440,673185792,-1,-1
43719.688069,38797312,673185792,-1,-1
43719.688115,80740352,674234368,-1,-1
43719.688161,187695104,674234368,-1,-1
43719.688208,134217728,674234368,-1,-1
43719.688254,426770432,674234368,-1,-1
43719.688300,250609664,674234368,-1,-1
43719.688347,629145600,674234368,-1,-1
43719.688393,583008256,674234368,-1,-1
43719.688439,381681664,674234368,-1,-1
43719.688486,95420416,674234368,-1,-1
43719.688532,442499072,674234368,-1,-1
43719.688578,56623104,674234368,-1,-1
43719.688625,294649856,674234368,-1,-1
43719.688671,565182464,674234368,-1,-1
43719.688718,321912832,673185792,-1,-1
43719.688764,233832448,673185792,-1,-1
43719.688810,170917888,674234368,-1,-1
43719.688857,526385152,674234368,-1,-1
43719.688903,331350016,673185792,-1,-1
43719.688949,152043520,673185792,-1,-1
43719.688995,52428800,673185792,-1,-1
43719.689042,562036736,673185792,-1,-1
43719.689088,383778816,673185792,-1,-1
43719.689135,136314880,674234368,-1,-1
43719.689181,640679936,674234368,-1,-1
43719.689227,471859200,673185792,-1,-1
43719.689274,206569472,674234368,-1,-1
43719.689320,541065216,674234368,-1,-1
43719.689366,224395264,673185792,-1,-1
43719.689413,35651584,674234368,-1,-1
43719.689459,59768832,674234368,-1,-1
43719.689505,60817408,674234368,-1,-1
43719.689552,62914560,674234368,-1,-1
43719.689598,65011712,674234368,-1,-1
43719.689644,66060288,674234368,-1,-1
43719.689691,67108864,674234368,-1,-1
43719.689737,68157440,674234368,-1,-1
43719.689783,70254592,674234368,-1,-1
43719.689830,71303168,674234368,-1,-1
43719.689876,73400320,674234368,-1,-1
43719.689922,74448896,674234368,-1,-1
43719.689969,75497472,674234368,-1,-1
43719.690015,76546048,674234368,-1,-1
43719.690061,78643200,674234368,-1,-1
43719.690108,79691776,674234368,-1,-1
43719.690154,81788928,674234368,-1,-1
43719.690200,81788928,674234368,-1,-1


==> perf_analysis/config7_higherbuffer/ackall_1000ns/grafana_data_export-10.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:22:40+02:00";69,165,056
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:22:50+02:00";70,868,992
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:23:00+02:00";71,327,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:23:10+02:00";71,327,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:23:20+02:00";71,327,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:23:30+02:00";71,327,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:23:40+02:00";71,327,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:23:50+02:00";71,327,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:24:00+02:00";71,327,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:24:10+02:00";71,327,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:24:20+02:00";71,327,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:24:30+02:00";71,327,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:24:40+02:00";71,327,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:24:50+02:00";71,327,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:25:00+02:00";71,589,888
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:25:10+02:00";71,589,888
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:25:20+02:00";71,589,888
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:25:30+02:00";71,589,888
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:25:40+02:00";71,589,888
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:25:50+02:00";71,589,888
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:26:00+02:00";71,589,888
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:26:10+02:00";71,589,888
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:26:20+02:00";71,589,888
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:26:30+02:00";71,589,888
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:26:40+02:00";71,589,888
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:26:50+02:00";71,589,888
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:27:00+02:00";71,589,888
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:27:10+02:00";71,589,888
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:27:20+02:00";71,589,888
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:27:30+02:00";71,852,032
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:27:40+02:00";71,852,032
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:27:50+02:00";71,852,032
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:28:00+02:00";71,852,032
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:28:10+02:00";71,852,032
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:28:20+02:00";71,852,032
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:28:30+02:00";71,852,032
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:28:40+02:00";71,852,032
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:28:50+02:00";71,852,032
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:29:00+02:00";71,852,032
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:29:10+02:00";71,852,032
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:29:20+02:00";71,852,032
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:29:30+02:00";71,852,032
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:29:40+02:00";71,852,032
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:29:50+02:00";71,852,032
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:30:00+02:00";71,852,032
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:30:10+02:00";71,852,032
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:30:20+02:00";71,852,032
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:30:30+02:00";71,852,032
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:30:40+02:00";71,852,032
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:30:50+02:00";71,852,032
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:31:00+02:00";71,852,032
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:31:10+02:00";71,852,032
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:31:20+02:00";71,852,032
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:31:30+02:00";71,852,032
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:31:40+02:00";71,852,032
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:31:50+02:00";71,852,032
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:32:00+02:00";71,852,032
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:32:10+02:00";71,852,032
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:32:20+02:00";71,852,032
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:32:30+02:00";71,852,032
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:32:40+02:00";71,852,032
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:32:50+02:00";71,852,032
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:33:00+02:00";71,852,032
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:33:10+02:00";71,852,032
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:33:20+02:00";71,852,032
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-11T16:33:30+02:00";71,852,032
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:22:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:22:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:23:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:23:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:23:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:23:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:23:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:23:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:24:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:24:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:24:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:24:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:24:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:24:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:25:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:25:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:25:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:25:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:25:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:25:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:26:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:26:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:26:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:26:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:26:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:26:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:27:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:27:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:27:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:27:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:27:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:27:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:28:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:28:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:28:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:28:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:28:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:28:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:29:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:29:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:29:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:29:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:29:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:29:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:30:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:30:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:30:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:30:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:30:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:30:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:31:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:31:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:31:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:31:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:31:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:31:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:32:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:32:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:32:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:32:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:32:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:32:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:33:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:33:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:33:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-11T16:33:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:22:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:22:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:23:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:23:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:23:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:23:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:23:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:23:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:24:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:24:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:24:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:24:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:24:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:24:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:25:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:25:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:25:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:25:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:25:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:25:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:26:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:26:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:26:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:26:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:26:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:26:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:27:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:27:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:27:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:27:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:27:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:27:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:28:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:28:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:28:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:28:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:28:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:28:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:29:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:29:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:29:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:29:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:29:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:29:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:30:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:30:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:30:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:30:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:30:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:30:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:31:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:31:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:31:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:31:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:31:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:31:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:32:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:32:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:32:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:32:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:32:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:32:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:33:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:33:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:33:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-11T16:33:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:22:40+02:00";63,772,056
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:22:50+02:00";65,319,032
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:23:00+02:00";65,552,248
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:23:10+02:00";64,783,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:23:20+02:00";64,036,088
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:23:30+02:00";63,842,112
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:23:40+02:00";63,895,920
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:23:50+02:00";63,032,648
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:24:00+02:00";63,129,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:24:10+02:00";63,137,776
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:24:20+02:00";63,003,440
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:24:30+02:00";63,045,856
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:24:40+02:00";63,166,584
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:24:50+02:00";63,328,384
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:25:00+02:00";63,308,368
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:25:10+02:00";63,333,448
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:25:20+02:00";63,408,440
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:25:30+02:00";63,438,776
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:25:40+02:00";63,402,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:25:50+02:00";63,483,928
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:26:00+02:00";63,504,472
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:26:10+02:00";63,608,392
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:26:20+02:00";63,619,896
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:26:30+02:00";63,542,520
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:26:40+02:00";63,437,912
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:26:50+02:00";63,437,720
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:27:00+02:00";63,460,176
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:27:10+02:00";63,618,120
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:27:20+02:00";63,637,256
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:27:30+02:00";63,673,776
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:27:40+02:00";63,880,264
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:27:50+02:00";63,906,400
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:28:00+02:00";63,929,360
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:28:10+02:00";63,955,496
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:28:20+02:00";63,916,776
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:28:30+02:00";63,919,728
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:28:40+02:00";63,925,552
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:28:50+02:00";63,930,704
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:29:00+02:00";63,937,600
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:29:10+02:00";63,949,712
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:29:20+02:00";63,949,712
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:29:30+02:00";64,056,840
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:29:40+02:00";64,079,680
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:29:50+02:00";64,135,896
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:30:00+02:00";64,129,024
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:30:10+02:00";64,188,560
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:30:20+02:00";64,199,536
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:30:30+02:00";64,227,872
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:30:40+02:00";64,245,688
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:30:50+02:00";64,249,344
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:31:00+02:00";64,246,200
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:31:10+02:00";64,203,760
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:31:20+02:00";64,203,760
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:31:30+02:00";64,223,608
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:31:40+02:00";64,418,016
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:31:50+02:00";64,420,568
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:32:00+02:00";64,428,568
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:32:10+02:00";64,448,784
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:32:20+02:00";64,448,784
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:32:30+02:00";64,462,080
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:32:40+02:00";64,609,728
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:32:50+02:00";64,612,160
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:33:00+02:00";64,612,160
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:33:10+02:00";64,726,128
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:33:20+02:00";64,728,112
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-11T16:33:30+02:00";64,741,744

==> perf_analysis/config7_higherbuffer/ackall_1000ns/grafana_data_export-2.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:22:10+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:22:20+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:22:30+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:22:40+02:00";5,355.921
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:22:50+02:00";68,979.603
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:23:00+02:00";149,185.284
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:23:10+02:00";217,315.917
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:23:20+02:00";266,235.068
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:23:30+02:00";317,845.087
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:23:40+02:00";354,821.754
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:23:50+02:00";392,829.797
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:24:00+02:00";411,366.599
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:24:10+02:00";406,234.718
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:24:20+02:00";407,890.465
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:24:30+02:00";381,862.721
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:24:40+02:00";342,534.082
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:24:50+02:00";340,299.969
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:25:00+02:00";323,954.185
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:25:10+02:00";302,681.71
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:25:20+02:00";306,523.045
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:25:30+02:00";300,025.587
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:25:40+02:00";316,493.616
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:25:50+02:00";290,407.563
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:26:00+02:00";302,126.973
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:26:10+02:00";300,425.115
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:26:20+02:00";294,188.151
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:26:30+02:00";286,846.093
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:26:40+02:00";279,807.627
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:26:50+02:00";277,812.184
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:27:00+02:00";273,406.594
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:27:10+02:00";281,934.95
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:27:20+02:00";303,337.198
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:27:30+02:00";293,946.977
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:27:40+02:00";311,140.237
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:27:50+02:00";333,434.452
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:28:00+02:00";311,048.885
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:28:10+02:00";295,690.285
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:28:20+02:00";291,847.109
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:28:30+02:00";307,970.717
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:28:40+02:00";317,781.296
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:28:50+02:00";315,752.237
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:29:00+02:00";320,134.618
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:29:10+02:00";298,933.612
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:29:20+02:00";302,625.887
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:29:30+02:00";314,685.064
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:29:40+02:00";315,340.774
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:29:50+02:00";313,815.97
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:30:00+02:00";310,261.973
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:30:10+02:00";294,393.876
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:30:20+02:00";292,690.488
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:30:30+02:00";314,383.44
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:30:40+02:00";309,037.734
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:30:50+02:00";300,432.716
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:31:00+02:00";299,079.319
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:31:10+02:00";298,192.347
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:31:20+02:00";292,793.315
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:31:30+02:00";272,582.67
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:31:40+02:00";272,436.574
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:31:50+02:00";276,869.74
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:32:00+02:00";282,796.904
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:32:10+02:00";284,667.256
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:32:20+02:00";289,182.762
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:32:30+02:00";282,111.734
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:32:40+02:00";268,054.164
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:32:50+02:00";226,902.951
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:33:00+02:00";208,760.793
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:22:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:22:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:22:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:22:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:22:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:23:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:23:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:23:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:23:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:23:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:23:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:24:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:24:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:24:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:24:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:24:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:24:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:25:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:25:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:25:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:25:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:25:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:25:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:26:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:26:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:26:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:26:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:26:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:26:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:27:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:27:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:27:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:27:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:27:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:27:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:28:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:28:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:28:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:28:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:28:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:28:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:29:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:29:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:29:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:29:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:29:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:29:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:30:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:30:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:30:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:30:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:30:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:30:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:31:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:31:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:31:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:31:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:31:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:31:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:32:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:32:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:32:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:32:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:32:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:32:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:33:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:22:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:22:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:22:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:22:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:22:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:23:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:23:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:23:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:23:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:23:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:23:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:24:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:24:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:24:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:24:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:24:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:24:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:25:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:25:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:25:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:25:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:25:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:25:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:26:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:26:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:26:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:26:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:26:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:26:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:27:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:27:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:27:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:27:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:27:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:27:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:28:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:28:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:28:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:28:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:28:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:28:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:29:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:29:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:29:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:29:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:29:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:29:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:30:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:30:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:30:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:30:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:30:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:30:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:31:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:31:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:31:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:31:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:31:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:31:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:32:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:32:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:32:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:32:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:32:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:32:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-11T16:33:00+02:00";0

==> perf_analysis/config7_higherbuffer/ackall_1000ns/grafana_data_export-3.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:22:10+02:00";4.398
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:22:20+02:00";5.395
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:22:30+02:00";7.399
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:22:40+02:00";4.553
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:22:50+02:00";11.806
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:23:00+02:00";14.966
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:23:10+02:00";14.563
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:23:20+02:00";14.201
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:23:30+02:00";13.968
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:23:40+02:00";13.844
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:23:50+02:00";13.817
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:24:00+02:00";13.802
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:24:10+02:00";13.791
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:24:20+02:00";13.778
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:24:30+02:00";13.772
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:24:40+02:00";13.768
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:24:50+02:00";13.754
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:25:00+02:00";13.767
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:25:10+02:00";13.688
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:25:20+02:00";13.679
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:25:30+02:00";13.656
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:25:40+02:00";13.625
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:25:50+02:00";13.675
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:26:00+02:00";13.238
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:26:10+02:00";13.057
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:26:20+02:00";12.979
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:26:30+02:00";12.94
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:26:40+02:00";12.909
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:26:50+02:00";12.891
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:27:00+02:00";12.873
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:27:10+02:00";12.96
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:27:20+02:00";12.833
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:27:30+02:00";12.523
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:27:40+02:00";12.609
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:27:50+02:00";12.351
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:28:00+02:00";12.284
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:28:10+02:00";12.26
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:28:20+02:00";12.185
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:28:30+02:00";12.135
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:28:40+02:00";12.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:28:50+02:00";12.097
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:29:00+02:00";12.063
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:29:10+02:00";12.008
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:29:20+02:00";11.92
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:29:30+02:00";11.816
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:29:40+02:00";11.771
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:29:50+02:00";11.716
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:30:00+02:00";11.751
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:30:10+02:00";11.642
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:30:20+02:00";11.517
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:30:30+02:00";11.442
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:30:40+02:00";11.425
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:30:50+02:00";11.408
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:31:00+02:00";11.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:31:10+02:00";11.412
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:31:20+02:00";11.416
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:31:30+02:00";11.45
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:31:40+02:00";11.535
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:31:50+02:00";11.539
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:32:00+02:00";11.665
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:32:10+02:00";11.669
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:32:20+02:00";11.608
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:32:30+02:00";11.487
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:32:40+02:00";11.461
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:32:50+02:00";6.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:33:00+02:00";6.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:22:10+02:00";3.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:22:20+02:00";3.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:22:30+02:00";3.079
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:22:40+02:00";3.12
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:22:50+02:00";3.078
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:23:00+02:00";3.079
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:23:10+02:00";3.078
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:23:20+02:00";3.079
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:23:30+02:00";3.079
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:23:40+02:00";3.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:23:50+02:00";3.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:24:00+02:00";3.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:24:10+02:00";3.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:24:20+02:00";3.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:24:30+02:00";3.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:24:40+02:00";3.099
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:24:50+02:00";3.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:25:00+02:00";3.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:25:10+02:00";3.118
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:25:20+02:00";3.093
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:25:30+02:00";3.093
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:25:40+02:00";3.093
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:25:50+02:00";3.093
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:26:00+02:00";3.111
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:26:10+02:00";3.111
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:26:20+02:00";3.111
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:26:30+02:00";3.111
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:26:40+02:00";3.136
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:26:50+02:00";3.106
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:27:00+02:00";3.106
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:27:10+02:00";3.106
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:27:20+02:00";3.106
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:27:30+02:00";3.106
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:27:40+02:00";3.106
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:27:50+02:00";3.106
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:28:00+02:00";3.106
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:28:10+02:00";3.111
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:28:20+02:00";3.11
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:28:30+02:00";3.11
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:28:40+02:00";3.11
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:28:50+02:00";3.11
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:29:00+02:00";3.11
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:29:10+02:00";3.11
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:29:20+02:00";3.11
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:29:30+02:00";3.11
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:29:40+02:00";3.111
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:29:50+02:00";3.111
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:30:00+02:00";3.111
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:30:10+02:00";3.111
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:30:20+02:00";3.111
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:30:30+02:00";3.111
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:30:40+02:00";3.11
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:30:50+02:00";3.111
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:31:00+02:00";3.111
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:31:10+02:00";3.111
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:31:20+02:00";3.111
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:31:30+02:00";3.111
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:31:40+02:00";3.111
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:31:50+02:00";3.111
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:32:00+02:00";3.111
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:32:10+02:00";3.111
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:32:20+02:00";3.11
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:32:30+02:00";3.11
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:32:40+02:00";3.11
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:32:50+02:00";3.11
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.memory.percent-used";"2019-09-11T16:33:00+02:00";3.111
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:22:10+02:00";2.71
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:22:20+02:00";2.71
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:22:30+02:00";2.71
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:22:40+02:00";2.724
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:22:50+02:00";2.724
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:23:00+02:00";2.724
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:23:10+02:00";2.724
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:23:20+02:00";2.729
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:23:30+02:00";2.729
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:23:40+02:00";2.731
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:23:50+02:00";2.731
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:24:00+02:00";2.731
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:24:10+02:00";2.73
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:24:20+02:00";2.725
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:24:30+02:00";2.724
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:24:40+02:00";2.725
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:24:50+02:00";2.725
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:25:00+02:00";2.726
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:25:10+02:00";2.736
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:25:20+02:00";2.736
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:25:30+02:00";2.736
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:25:40+02:00";2.737
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:25:50+02:00";2.738
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:26:00+02:00";2.738
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:26:10+02:00";2.767
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:26:20+02:00";2.741
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:26:30+02:00";2.742
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:26:40+02:00";2.756
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:26:50+02:00";2.741
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:27:00+02:00";2.741
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:27:10+02:00";2.74
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:27:20+02:00";2.74
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:27:30+02:00";2.741
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:27:40+02:00";2.741
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:27:50+02:00";2.741
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:28:00+02:00";2.741
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:28:10+02:00";2.741
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:28:20+02:00";2.741
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:28:30+02:00";2.743
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:28:40+02:00";2.743
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:28:50+02:00";2.744
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:29:00+02:00";2.744
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:29:10+02:00";2.743
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:29:20+02:00";2.744
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:29:30+02:00";2.744
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:29:40+02:00";2.743
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:29:50+02:00";2.743
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:30:00+02:00";2.744
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:30:10+02:00";2.744
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:30:20+02:00";2.743
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:30:30+02:00";2.743
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:30:40+02:00";2.742
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:30:50+02:00";2.743
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:31:00+02:00";2.743
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:31:10+02:00";2.743
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:31:20+02:00";2.743
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:31:30+02:00";2.743
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:31:40+02:00";2.745
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:31:50+02:00";2.745
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:32:00+02:00";2.746
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:32:10+02:00";2.746
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:32:20+02:00";2.746
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:32:30+02:00";2.746
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:32:40+02:00";2.746
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:32:50+02:00";2.746
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.memory.percent-used";"2019-09-11T16:33:00+02:00";null

==> perf_analysis/config7_higherbuffer/ackall_1000ns/grafana_data_export-4.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:22:20+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:22:30+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:22:40+02:00";1,145,801.901
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:22:50+02:00";14,834,401.405
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:23:00+02:00";32,106,455.572
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:23:10+02:00";46,864,075.789
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:23:20+02:00";57,462,671.308
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:23:30+02:00";68,640,486.254
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:23:40+02:00";76,651,918.475
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:23:50+02:00";84,883,193.662
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:24:00+02:00";88,901,733.326
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:24:10+02:00";87,800,841.154
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:24:20+02:00";88,166,470.38
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:24:30+02:00";82,544,299.945
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:24:40+02:00";74,044,727.275
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:24:50+02:00";73,566,248.527
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:25:00+02:00";70,035,246.713
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:25:10+02:00";65,438,244.55
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:25:20+02:00";66,271,745.444
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:25:30+02:00";64,868,925.158
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:25:40+02:00";68,432,152.027
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:25:50+02:00";62,792,633.09
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:26:00+02:00";65,328,390.795
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:26:10+02:00";64,961,557.949
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:26:20+02:00";63,613,797.04
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:26:30+02:00";62,026,939.431
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:26:40+02:00";60,505,562.781
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:26:50+02:00";60,074,685.069
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:27:00+02:00";59,122,468.899
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:27:10+02:00";60,967,358.815
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:27:20+02:00";65,624,706.494
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:27:30+02:00";63,627,082.677
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:27:40+02:00";67,398,818.06
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:27:50+02:00";72,272,212.585
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:28:00+02:00";67,434,644.431
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:28:10+02:00";64,119,795.95
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:28:20+02:00";63,304,281.745
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:28:30+02:00";66,821,658.371
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:28:40+02:00";68,966,978.33
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:28:50+02:00";68,536,717.854
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:29:00+02:00";69,498,249.287
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:29:10+02:00";64,901,358.186
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:29:20+02:00";65,709,119.985
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:29:30+02:00";68,334,755.936
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:29:40+02:00";68,482,945.056
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:29:50+02:00";68,154,999.058
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:30:00+02:00";67,386,312.694
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:30:10+02:00";63,941,901.085
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:30:20+02:00";63,574,390.426
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:30:30+02:00";68,289,385.528
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:30:40+02:00";67,129,826.012
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:30:50+02:00";65,261,849.963
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:31:00+02:00";64,969,010.087
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:31:10+02:00";64,777,364.772
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:31:20+02:00";63,606,379.802
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:31:30+02:00";59,215,259.616
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:31:40+02:00";59,184,950.678
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:31:50+02:00";60,148,051.106
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:32:00+02:00";61,436,238.122
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:32:10+02:00";61,842,983.673
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:32:20+02:00";62,824,474.978
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:32:30+02:00";61,288,626.84
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:32:40+02:00";58,234,774.986
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:32:50+02:00";49,294,672.779
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:33:00+02:00";41,727,039.642
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-11T16:33:10+02:00";null
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:22:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:22:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:22:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:22:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:23:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:23:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:23:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:23:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:23:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:23:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:24:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:24:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:24:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:24:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:24:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:24:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:25:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:25:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:25:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:25:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:25:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:25:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:26:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:26:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:26:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:26:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:26:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:26:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:27:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:27:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:27:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:27:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:27:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:27:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:28:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:28:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:28:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:28:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:28:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:28:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:29:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:29:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:29:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:29:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:29:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:29:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:30:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:30:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:30:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:30:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:30:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:30:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:31:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:31:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:31:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:31:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:31:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:31:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:32:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:32:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:32:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:32:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:32:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:32:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:33:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-11T16:33:10+02:00";null
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:22:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:22:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:22:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:22:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:23:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:23:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:23:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:23:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:23:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:23:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:24:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:24:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:24:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:24:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:24:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:24:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:25:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:25:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:25:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:25:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:25:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:25:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:26:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:26:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:26:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:26:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:26:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:26:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:27:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:27:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:27:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:27:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:27:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:27:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:28:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:28:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:28:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:28:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:28:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:28:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:29:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:29:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:29:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:29:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:29:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:29:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:30:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:30:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:30:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:30:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:30:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:30:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:31:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:31:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:31:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:31:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:31:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:31:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:32:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:32:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:32:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:32:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:32:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:32:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:33:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-11T16:33:10+02:00";0

==> perf_analysis/config7_higherbuffer/ackall_1000ns/grafana_data_export-5.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:22:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:22:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:22:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:22:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:23:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:23:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:23:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:23:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:23:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:23:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:24:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:24:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:24:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:24:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:24:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:24:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:25:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:25:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:25:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:25:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:25:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:25:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:26:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:26:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:26:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:26:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:26:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:26:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:27:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:27:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:27:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:27:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:27:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:27:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:28:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:28:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:28:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:28:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:28:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:28:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:29:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:29:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:29:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:29:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:29:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:29:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:30:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:30:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:30:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:30:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:30:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:30:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:31:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:31:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:31:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:31:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:31:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:31:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:32:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:32:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:32:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:32:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:32:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:32:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:33:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-11T16:33:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:22:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:22:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:22:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:22:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:23:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:23:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:23:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:23:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:23:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:23:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:24:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:24:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:24:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:24:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:24:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:24:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:25:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:25:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:25:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:25:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:25:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:25:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:26:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:26:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:26:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:26:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:26:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:26:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:27:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:27:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:27:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:27:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:27:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:27:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:28:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:28:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:28:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:28:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:28:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:28:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:29:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:29:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:29:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:29:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:29:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:29:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:30:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:30:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:30:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:30:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:30:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:30:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:31:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:31:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:31:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:31:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:31:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:31:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:32:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:32:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:32:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:32:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:32:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:32:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:33:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-11T16:33:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:22:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:22:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:22:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:22:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:23:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:23:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:23:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:23:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:23:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:23:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:24:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:24:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:24:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:24:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:24:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:24:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:25:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:25:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:25:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:25:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:25:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:25:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:26:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:26:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:26:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:26:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:26:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:26:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:27:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:27:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:27:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:27:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:27:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:27:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:28:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:28:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:28:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:28:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:28:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:28:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:29:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:29:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:29:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:29:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:29:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:29:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:30:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:30:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:30:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:30:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:30:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:30:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:31:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:31:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:31:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:31:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:31:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:31:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:32:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:32:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:32:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:32:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:32:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:32:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:33:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-11T16:33:10+02:00";0

==> perf_analysis/config7_higherbuffer/ackall_1000ns/grafana_data_export-6.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:22:30+02:00";1.04
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:22:40+02:00";1.03
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:22:50+02:00";1.56
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:23:00+02:00";2.32
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:23:10+02:00";2.37
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:23:20+02:00";2.86
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:23:30+02:00";3.26
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:23:40+02:00";3.44
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:23:50+02:00";4.31
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:24:00+02:00";5.18
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:24:10+02:00";6.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:24:20+02:00";7.18
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:24:30+02:00";8.15
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:24:40+02:00";8.98
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:24:50+02:00";9.68
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:25:00+02:00";10.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:25:10+02:00";10.86
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:25:20+02:00";11.86
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:25:30+02:00";12.19
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:25:40+02:00";12.31
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:25:50+02:00";12.49
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:26:00+02:00";13.08
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:26:10+02:00";13.39
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:26:20+02:00";13.55
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:26:30+02:00";13.78
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:26:40+02:00";13.96
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:26:50+02:00";14.13
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:27:00+02:00";14.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:27:10+02:00";14.02
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:27:20+02:00";13.93
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:27:30+02:00";13.63
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:27:40+02:00";13.61
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:27:50+02:00";13.51
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:28:00+02:00";13.42
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:28:10+02:00";13.43
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:28:20+02:00";13.44
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:28:30+02:00";13.38
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:28:40+02:00";13.25
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:28:50+02:00";13.53
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:29:00+02:00";13.53
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:29:10+02:00";13.76
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:29:20+02:00";13.64
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:29:30+02:00";14.21
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:29:40+02:00";13.88
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:29:50+02:00";13.67
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:30:00+02:00";13.65
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:30:10+02:00";13.92
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:30:20+02:00";14.09
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:30:30+02:00";14.07
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:30:40+02:00";14.14
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:30:50+02:00";14.12
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:31:00+02:00";13.94
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:31:10+02:00";14.04
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:31:20+02:00";14.26
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:31:30+02:00";14.22
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:31:40+02:00";14.41
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:31:50+02:00";14.28
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:32:00+02:00";14.31
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:32:10+02:00";14.34
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:32:20+02:00";14.13
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:32:30+02:00";14.42
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:32:40+02:00";14.59
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:32:50+02:00";14.56
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:33:00+02:00";14.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:33:10+02:00";13.85
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:33:20+02:00";null
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:22:30+02:00";0.56
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:22:40+02:00";0.64
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:22:50+02:00";0.61
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:23:00+02:00";0.52
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:23:10+02:00";0.44
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:23:20+02:00";0.37
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:23:30+02:00";0.31
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:23:40+02:00";0.26
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:23:50+02:00";0.22
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:24:00+02:00";0.27
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:24:10+02:00";0.23
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:24:20+02:00";0.19
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:24:30+02:00";0.16
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:24:40+02:00";0.14
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:24:50+02:00";0.12
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:25:00+02:00";0.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:25:10+02:00";0.16
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:25:20+02:00";0.13
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:25:30+02:00";0.11
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:25:40+02:00";0.09
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:25:50+02:00";0.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:26:00+02:00";0.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:26:10+02:00";0.25
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:26:20+02:00";0.21
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:26:30+02:00";0.18
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:26:40+02:00";0.31
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:26:50+02:00";0.26
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:27:00+02:00";0.29
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:27:10+02:00";0.25
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:27:20+02:00";0.21
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:27:30+02:00";0.18
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:27:40+02:00";0.15
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:27:50+02:00";0.12
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:28:00+02:00";0.11
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:28:10+02:00";0.09
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:28:20+02:00";0.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:28:30+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:28:40+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:28:50+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:29:00+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:29:10+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:29:20+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:29:30+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:29:40+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:29:50+02:00";0.09
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:30:00+02:00";0.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:30:10+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:30:20+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:30:30+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:30:40+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:30:50+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:31:00+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:31:10+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:31:20+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:31:30+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:31:40+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:31:50+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:32:00+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:32:10+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:32:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:32:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:32:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:32:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:33:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:33:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-11T16:33:20+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:22:30+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:22:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:22:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:23:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:23:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:23:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:23:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:23:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:23:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:24:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:24:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:24:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:24:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:24:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:24:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:25:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:25:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:25:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:25:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:25:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:25:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:26:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:26:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:26:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:26:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:26:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:26:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:27:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:27:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:27:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:27:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:27:40+02:00";0.24
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:27:50+02:00";0.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:28:00+02:00";0.17
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:28:10+02:00";0.14
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:28:20+02:00";0.12
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:28:30+02:00";0.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:28:40+02:00";0.09
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:28:50+02:00";0.07
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:29:00+02:00";0.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:29:10+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:29:20+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:29:30+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:29:40+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:29:50+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:30:00+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:30:10+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:30:20+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:30:30+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:30:40+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:30:50+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:31:00+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:31:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:31:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:31:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:31:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:31:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:32:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:32:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:32:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:32:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:32:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:32:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:33:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:33:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-11T16:33:20+02:00";null

==> perf_analysis/config7_higherbuffer/ackall_1000ns/grafana_data_export-7.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:22:30+02:00";39.502
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:22:40+02:00";84.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:22:50+02:00";53.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:23:00+02:00";40.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:23:10+02:00";48
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:23:20+02:00";54
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:23:30+02:00";52.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:23:40+02:00";41.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:23:50+02:00";42.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:24:00+02:00";44.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:24:10+02:00";45.399
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:24:20+02:00";50.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:24:30+02:00";53.596
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:24:40+02:00";40.003
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:24:50+02:00";43.997
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:25:00+02:00";45.504
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:25:10+02:00";47.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:25:20+02:00";38.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:25:30+02:00";53.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:25:40+02:00";43.597
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:25:50+02:00";41.803
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:26:00+02:00";38.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:26:10+02:00";47.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:26:20+02:00";40
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:26:30+02:00";54.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:26:40+02:00";46
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:26:50+02:00";44.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:27:00+02:00";46.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:27:10+02:00";48.399
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:27:20+02:00";54.301
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:27:30+02:00";49.699
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:27:40+02:00";47.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:27:50+02:00";44.301
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:28:00+02:00";45.598
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:28:10+02:00";48.202
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:28:20+02:00";46.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:28:30+02:00";50.201
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:28:40+02:00";43.299
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:28:50+02:00";48.301
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:29:00+02:00";38.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:29:10+02:00";45.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:29:20+02:00";45.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:29:30+02:00";56
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:29:40+02:00";47.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:29:50+02:00";46.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:30:00+02:00";40.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:30:10+02:00";44.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:30:20+02:00";42
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:30:30+02:00";47.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:30:40+02:00";49.199
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:30:50+02:00";53.201
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:31:00+02:00";43.398
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:31:10+02:00";45.702
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:31:20+02:00";39.801
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:31:30+02:00";44.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:31:40+02:00";50.954
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:31:50+02:00";42.939
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:32:00+02:00";45.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:32:10+02:00";41.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:32:20+02:00";40.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:32:30+02:00";46.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:32:40+02:00";50.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:32:50+02:00";43.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:33:00+02:00";41.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:33:10+02:00";48.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:33:20+02:00";45.797
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:22:30+02:00";31.898
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:22:40+02:00";96.904
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:22:50+02:00";39.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:23:00+02:00";33.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:23:10+02:00";37.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:23:20+02:00";50.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:23:30+02:00";34.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:23:40+02:00";33.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:23:50+02:00";31.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:24:00+02:00";35.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:24:10+02:00";35.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:24:20+02:00";46.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:24:30+02:00";36.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:24:40+02:00";31.299
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:24:50+02:00";35.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:25:00+02:00";38.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:25:10+02:00";34.601
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:25:20+02:00";34.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:25:30+02:00";43
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:25:40+02:00";31.399
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:25:50+02:00";30.201
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:26:00+02:00";32.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:26:10+02:00";37.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:26:20+02:00";32.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:26:30+02:00";47.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:26:40+02:00";36.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:26:50+02:00";33.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:27:00+02:00";38
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:27:10+02:00";37.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:27:20+02:00";41.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:27:30+02:00";41.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:27:40+02:00";38.299
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:27:50+02:00";34.701
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:28:00+02:00";36.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:28:10+02:00";39.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:28:20+02:00";36.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:28:30+02:00";41.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:28:40+02:00";37.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:28:50+02:00";31.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:29:00+02:00";32.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:29:10+02:00";34.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:29:20+02:00";40.799
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:29:30+02:00";46.901
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:29:40+02:00";34
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:29:50+02:00";36.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:30:00+02:00";33.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:30:10+02:00";33.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:30:20+02:00";32.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:30:30+02:00";43.498
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:30:40+02:00";35.901
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:30:50+02:00";39.299
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:31:00+02:00";33
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:31:10+02:00";33.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:31:20+02:00";32.399
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:31:30+02:00";39.301
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:31:40+02:00";37.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:31:50+02:00";30.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:32:00+02:00";38.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:32:10+02:00";30.497
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:32:20+02:00";34.803
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:32:30+02:00";38.801
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:32:40+02:00";44.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:32:50+02:00";31.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:33:00+02:00";36.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:33:10+02:00";38.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-11T16:33:20+02:00";37.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:22:30+02:00";33.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:22:40+02:00";63.899
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:22:50+02:00";35.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:23:00+02:00";33.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:23:10+02:00";35.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:23:20+02:00";48.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:23:30+02:00";31.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:23:40+02:00";31.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:23:50+02:00";30.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:24:00+02:00";32.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:24:10+02:00";33.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:24:20+02:00";45.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:24:30+02:00";34.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:24:40+02:00";33.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:24:50+02:00";32.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:25:00+02:00";39.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:25:10+02:00";30.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:25:20+02:00";35.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:25:30+02:00";38.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:25:40+02:00";27.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:25:50+02:00";30.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:26:00+02:00";32
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:26:10+02:00";37
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:26:20+02:00";33.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:26:30+02:00";41.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:26:40+02:00";33
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:26:50+02:00";33.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:27:00+02:00";36.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:27:10+02:00";40.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:27:20+02:00";36.501
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:27:30+02:00";42.199
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:27:40+02:00";34.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:27:50+02:00";36.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:28:00+02:00";33.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:28:10+02:00";37.999
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:28:20+02:00";35.496
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:28:30+02:00";37.102
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:28:40+02:00";37.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:28:50+02:00";29.701
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:29:00+02:00";32.701
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:29:10+02:00";31.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:29:20+02:00";42.294
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:29:30+02:00";42.705
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:29:40+02:00";32.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:29:50+02:00";35.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:30:00+02:00";29.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:30:10+02:00";32.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:30:20+02:00";30.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:30:30+02:00";43.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:30:40+02:00";37.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:30:50+02:00";37.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:31:00+02:00";31.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:31:10+02:00";31.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:31:20+02:00";32.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:31:30+02:00";35.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:31:40+02:00";36
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:31:50+02:00";31.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:32:00+02:00";33.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:32:10+02:00";32.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:32:20+02:00";32.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:32:30+02:00";36.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:32:40+02:00";39.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:32:50+02:00";31.196
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:33:00+02:00";35.103
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:33:10+02:00";34.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-11T16:33:20+02:00";null

==> perf_analysis/config7_higherbuffer/ackall_1000ns/grafana_data_export-8.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:22:40+02:00";70.299
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:22:50+02:00";30.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:23:00+02:00";26.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:23:10+02:00";32.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:23:20+02:00";27.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:23:30+02:00";31.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:23:40+02:00";28.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:23:50+02:00";27.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:24:00+02:00";30.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:24:10+02:00";29.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:24:20+02:00";26.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:24:30+02:00";30.798
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:24:40+02:00";28.302
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:24:50+02:00";29.998
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:25:00+02:00";26.702
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:25:10+02:00";30.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:25:20+02:00";26.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:25:30+02:00";30.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:25:40+02:00";30.298
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:25:50+02:00";28.902
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:26:00+02:00";26.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:26:10+02:00";30
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:26:20+02:00";26.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:26:30+02:00";31.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:26:40+02:00";28.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:26:50+02:00";29.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:27:00+02:00";28.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:27:10+02:00";29.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:27:20+02:00";29.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:27:30+02:00";29.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:27:40+02:00";29.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:27:50+02:00";29.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:28:00+02:00";27.299
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:28:10+02:00";30.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:28:20+02:00";26.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:28:30+02:00";30.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:28:40+02:00";27.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:28:50+02:00";31.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:29:00+02:00";26.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:29:10+02:00";28.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:29:20+02:00";26.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:29:30+02:00";29.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:29:40+02:00";30.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:29:50+02:00";28.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:30:00+02:00";27.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:30:10+02:00";29.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:30:20+02:00";28.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:30:30+02:00";30.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:30:40+02:00";28.599
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:30:50+02:00";30.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:31:00+02:00";27.699
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:31:10+02:00";30.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:31:20+02:00";27
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:31:30+02:00";29.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:31:40+02:00";30.173
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:31:50+02:00";29.527
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:32:00+02:00";29.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:32:10+02:00";27.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:32:20+02:00";27.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:32:30+02:00";31
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:32:40+02:00";28
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:32:50+02:00";29.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:33:00+02:00";28.201
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:33:10+02:00";29.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:33:20+02:00";27.398
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:33:30+02:00";null
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:22:40+02:00";84.003
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:22:50+02:00";26.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:23:00+02:00";24.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:23:10+02:00";25.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:23:20+02:00";25.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:23:30+02:00";27.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:23:40+02:00";25
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:23:50+02:00";23.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:24:00+02:00";25.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:24:10+02:00";24.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:24:20+02:00";25.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:24:30+02:00";26.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:24:40+02:00";24.399
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:24:50+02:00";26
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:25:00+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:25:10+02:00";25.201
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:25:20+02:00";25.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:25:30+02:00";27
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:25:40+02:00";25.599
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:25:50+02:00";24.101
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:26:00+02:00";24.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:26:10+02:00";26.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:26:20+02:00";24.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:26:30+02:00";29.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:26:40+02:00";25.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:26:50+02:00";24.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:27:00+02:00";25.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:27:10+02:00";23.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:27:20+02:00";26.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:27:30+02:00";27.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:27:40+02:00";25.499
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:27:50+02:00";25.201
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:28:00+02:00";25.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:28:10+02:00";25.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:28:20+02:00";24.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:28:30+02:00";28.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:28:40+02:00";24.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:28:50+02:00";24.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:29:00+02:00";25.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:29:10+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:29:20+02:00";24.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:29:30+02:00";27.101
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:29:40+02:00";26.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:29:50+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:30:00+02:00";26.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:30:10+02:00";24.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:30:20+02:00";24.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:30:30+02:00";27.599
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:30:40+02:00";23.401
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:30:50+02:00";25.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:31:00+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:31:10+02:00";25.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:31:20+02:00";24.199
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:31:30+02:00";27.501
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:31:40+02:00";25.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:31:50+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:32:00+02:00";26.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:32:10+02:00";23.997
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:32:20+02:00";26.502
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:32:30+02:00";29.501
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:32:40+02:00";26.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:32:50+02:00";25.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:33:00+02:00";24.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:33:10+02:00";26.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:33:20+02:00";26.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-11T16:33:30+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:22:40+02:00";44.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:22:50+02:00";22.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:23:00+02:00";23.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:23:10+02:00";21.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:23:20+02:00";22.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:23:30+02:00";23.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:23:40+02:00";21.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:23:50+02:00";21.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:24:00+02:00";20.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:24:10+02:00";20.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:24:20+02:00";23.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:24:30+02:00";23.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:24:40+02:00";25
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:24:50+02:00";20.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:25:00+02:00";24.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:25:10+02:00";20.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:25:20+02:00";21.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:25:30+02:00";23.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:25:40+02:00";20.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:25:50+02:00";22.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:26:00+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:26:10+02:00";24.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:26:20+02:00";22.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:26:30+02:00";22.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:26:40+02:00";21
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:26:50+02:00";22.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:27:00+02:00";22.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:27:10+02:00";24.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:27:20+02:00";20.501
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:27:30+02:00";26.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:27:40+02:00";20.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:27:50+02:00";24.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:28:00+02:00";21.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:28:10+02:00";21.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:28:20+02:00";22.097
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:28:30+02:00";22.701
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:28:40+02:00";23.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:28:50+02:00";20.801
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:29:00+02:00";23.001
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:29:10+02:00";20.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:29:20+02:00";23.397
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:29:30+02:00";22.903
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:29:40+02:00";23
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:29:50+02:00";22.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:30:00+02:00";20.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:30:10+02:00";21.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:30:20+02:00";21.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:30:30+02:00";24.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:30:40+02:00";24.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:30:50+02:00";21
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:31:00+02:00";21.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:31:10+02:00";21.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:31:20+02:00";22.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:31:30+02:00";21.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:31:40+02:00";22.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:31:50+02:00";22.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:32:00+02:00";20.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:32:10+02:00";23.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:32:20+02:00";23.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:32:30+02:00";24.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:32:40+02:00";21.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:32:50+02:00";23.797
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:33:00+02:00";21.602
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:33:10+02:00";20.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:33:20+02:00";24.801
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-11T16:33:30+02:00";null

==> perf_analysis/config7_higherbuffer/ackall_1000ns/grafana_data_export-9.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:22:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:22:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:23:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:23:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:23:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:23:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:23:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:23:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:24:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:24:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:24:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:24:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:24:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:24:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:25:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:25:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:25:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:25:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:25:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:25:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:26:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:26:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:26:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:26:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:26:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:26:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:27:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:27:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:27:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:27:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:27:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:27:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:28:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:28:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:28:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:28:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:28:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:28:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:29:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:29:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:29:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:29:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:29:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:29:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:30:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:30:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:30:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:30:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:30:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:30:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:31:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:31:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:31:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:31:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:31:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:31:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:32:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:32:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:32:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:32:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:32:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:32:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:33:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:33:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:33:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-11T16:33:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:22:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:22:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:23:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:23:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:23:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:23:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:23:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:23:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:24:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:24:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:24:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:24:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:24:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:24:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:25:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:25:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:25:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:25:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:25:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:25:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:26:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:26:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:26:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:26:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:26:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:26:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:27:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:27:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:27:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:27:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:27:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:27:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:28:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:28:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:28:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:28:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:28:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:28:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:29:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:29:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:29:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:29:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:29:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:29:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:30:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:30:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:30:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:30:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:30:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:30:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:31:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:31:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:31:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:31:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:31:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:31:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:32:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:32:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:32:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:32:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:32:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:32:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:33:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:33:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:33:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-11T16:33:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:22:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:22:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:23:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:23:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:23:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:23:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:23:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:23:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:24:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:24:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:24:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:24:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:24:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:24:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:25:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:25:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:25:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:25:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:25:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:25:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:26:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:26:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:26:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:26:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:26:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:26:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:27:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:27:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:27:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:27:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:27:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:27:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:28:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:28:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:28:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:28:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:28:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:28:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:29:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:29:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:29:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:29:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:29:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:29:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:30:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:30:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:30:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:30:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:30:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:30:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:31:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:31:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:31:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:31:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:31:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:31:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:32:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:32:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:32:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:32:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:32:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:32:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:33:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:33:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:33:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-11T16:33:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:22:40+02:00";161,106,432
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:22:50+02:00";489,131,128
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:23:00+02:00";241,716,784
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:23:10+02:00";640,713,992
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:23:20+02:00";161,909,760
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:23:30+02:00";591,621,104
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:23:40+02:00";176,557,424
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:23:50+02:00";639,065,840
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:24:00+02:00";523,807,048
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:24:10+02:00";694,319,440
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:24:20+02:00";353,794,688
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:24:30+02:00";526,167,536
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:24:40+02:00";397,005,296
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:24:50+02:00";339,267,520
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:25:00+02:00";647,635,120
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:25:10+02:00";633,055,632
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:25:20+02:00";757,018,704
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:25:30+02:00";458,448,784
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:25:40+02:00";789,049,024
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:25:50+02:00";506,112,840
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:26:00+02:00";216,678,480
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:26:10+02:00";688,380,704
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:26:20+02:00";200,176,656
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:26:30+02:00";205,732,504
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:26:40+02:00";721,860,000
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:26:50+02:00";477,701,808
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:27:00+02:00";654,130,568
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:27:10+02:00";251,762,632
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:27:20+02:00";589,996,512
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:27:30+02:00";689,808,536
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:27:40+02:00";630,809,552
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:27:50+02:00";334,074,720
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:28:00+02:00";338,379,680
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:28:10+02:00";549,817,840
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:28:20+02:00";358,188,352
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:28:30+02:00";634,350,208
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:28:40+02:00";778,816,120
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:28:50+02:00";698,624,688
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:29:00+02:00";529,529,104
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:29:10+02:00";738,690,216
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:29:20+02:00";722,865,360
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:29:30+02:00";287,490,096
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:29:40+02:00";299,875,000
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:29:50+02:00";790,388,840
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:30:00+02:00";470,357,248
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:30:10+02:00";708,901,432
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:30:20+02:00";641,366,664
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:30:30+02:00";423,144,528
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:30:40+02:00";228,348,640
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:30:50+02:00";647,661,856
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:31:00+02:00";433,806,248
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:31:10+02:00";289,067,720
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:31:20+02:00";614,477,424
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:31:30+02:00";576,700,944
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:31:40+02:00";417,049,344
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:31:50+02:00";289,530,224
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:32:00+02:00";229,843,848
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:32:10+02:00";691,320,648
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:32:20+02:00";644,741,784
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:32:30+02:00";247,178,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:32:40+02:00";227,030,512
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:32:50+02:00";231,224,816
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:33:00+02:00";234,370,544
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:33:10+02:00";237,516,272
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:33:20+02:00";240,662,000
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-11T16:33:30+02:00";242,759,152

==> perf_analysis/config8_2processes/ack0_bothLocal/grafana_data_export-2.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:24:30+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:24:40+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:24:50+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:25:00+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:25:10+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:25:20+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:25:30+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:25:40+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:25:50+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:26:00+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:26:10+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:26:20+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:26:30+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:26:40+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:26:50+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:27:00+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:27:10+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:27:20+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:27:30+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:27:40+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:27:50+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:28:00+02:00";14,060.425
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:28:10+02:00";45,119.396
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:28:20+02:00";97,964.692
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:28:30+02:00";153,753.428
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:28:40+02:00";198,799.444
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:28:50+02:00";238,014.541
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:29:00+02:00";268,619.975
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:29:10+02:00";295,272.41
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:29:20+02:00";319,320.536
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:29:30+02:00";342,418.592
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:29:40+02:00";329,090.044
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:29:50+02:00";349,624.798
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:30:00+02:00";367,398.059
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:30:10+02:00";382,078.029
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:30:20+02:00";390,663.979
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:30:30+02:00";398,448.194
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:30:40+02:00";395,345.12
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:30:50+02:00";354,386.817
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:31:00+02:00";330,209.9
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:31:10+02:00";322,120.419
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:31:20+02:00";330,193.312
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:31:30+02:00";336,161.899
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:31:40+02:00";331,483.648
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:31:50+02:00";336,577.758
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:32:00+02:00";346,433.137
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:32:10+02:00";331,555.202
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:32:20+02:00";335,017.452
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:32:30+02:00";349,599.591
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:32:40+02:00";362,282.385
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:32:50+02:00";346,246.492
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:33:00+02:00";364,949.305
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:33:10+02:00";373,812.599
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:33:20+02:00";382,472.345
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:33:30+02:00";371,757.341
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:33:40+02:00";360,082.413
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:33:50+02:00";348,174.061
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:34:00+02:00";335,964.711
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:34:10+02:00";336,799.551
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:34:20+02:00";340,691.17
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:34:30+02:00";351,879.561
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:34:40+02:00";362,622.501
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:34:50+02:00";373,308.984
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:35:00+02:00";382,720.953
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:35:10+02:00";390,378.252
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:35:20+02:00";379,183.199
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:35:30+02:00";385,942.321
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:35:40+02:00";394,869.184
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:35:50+02:00";399,934.348
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:36:00+02:00";373,304.767
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:36:10+02:00";369,056.09
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:36:20+02:00";366,027.526
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:36:30+02:00";366,222.039
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:36:40+02:00";368,697.139
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:36:50+02:00";364,067.77
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:37:00+02:00";360,832.671
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:37:10+02:00";367,065.282
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:37:20+02:00";374,873.391
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:37:30+02:00";376,836.375
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:37:40+02:00";385,533.738
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:37:50+02:00";375,605.07
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:38:00+02:00";352,408.423
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:38:10+02:00";350,226.45
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:38:20+02:00";353,232.329
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:38:30+02:00";350,006.225
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:38:40+02:00";363,169.167
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:38:50+02:00";373,284.439
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:39:00+02:00";364,694.045
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:39:10+02:00";315,355.97
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:39:20+02:00";null
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:24:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:24:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:24:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:25:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:25:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:25:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:25:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:25:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:25:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:26:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:26:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:26:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:26:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:26:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:26:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:27:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:27:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:27:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:27:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:27:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:27:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:28:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:28:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:28:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:28:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:28:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:28:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:29:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:29:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:29:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:29:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:29:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:29:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:30:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:30:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:30:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:30:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:30:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:30:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:31:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:31:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:31:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:31:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:31:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:31:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:32:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:32:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:32:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:32:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:32:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:32:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:33:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:33:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:33:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:33:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:33:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:33:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:34:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:34:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:34:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:34:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:34:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:34:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:35:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:35:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:35:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:35:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:35:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:35:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:36:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:36:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:36:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:36:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:36:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:36:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:37:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:37:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:37:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:37:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:37:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:37:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:38:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:38:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:38:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:38:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:38:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:38:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:39:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:39:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:39:20+02:00";null
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:24:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:24:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:24:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:25:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:25:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:25:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:25:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:25:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:25:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:26:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:26:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:26:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:26:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:26:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:26:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:27:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:27:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:27:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:27:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:27:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:27:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:28:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:28:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:28:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:28:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:28:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:28:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:29:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:29:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:29:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:29:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:29:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:29:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:30:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:30:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:30:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:30:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:30:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:30:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:31:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:31:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:31:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:31:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:31:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:31:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:32:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:32:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:32:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:32:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:32:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:32:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:33:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:33:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:33:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:33:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:33:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:33:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:34:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:34:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:34:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:34:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:34:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:34:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:35:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:35:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:35:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:35:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:35:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:35:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:36:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:36:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:36:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:36:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:36:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:36:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:37:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:37:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:37:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:37:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:37:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:37:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:38:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:38:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:38:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:38:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:38:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:38:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:39:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:39:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:39:20+02:00";null

==> perf_analysis/config8_2processes/ack0_bothLocal/grafana_data_export-3.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:24:30+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:24:40+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:24:50+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:25:00+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:25:10+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:25:20+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:25:30+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:25:40+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:25:50+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:26:00+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:26:10+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:26:20+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:26:30+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:26:40+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:26:50+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:27:00+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:27:10+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:27:20+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:27:30+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:27:40+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:27:50+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:28:00+02:00";3,012,121.171
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:28:10+02:00";9,732,392.129
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:28:20+02:00";21,117,464.541
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:28:30+02:00";33,171,135.716
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:28:40+02:00";42,901,233.15
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:28:50+02:00";51,411,394.222
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:29:00+02:00";58,054,402.29
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:29:10+02:00";63,871,589.942
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:29:20+02:00";69,118,982.117
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:29:30+02:00";74,151,747.326
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:29:40+02:00";71,268,293.891
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:29:50+02:00";75,744,124.175
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:30:00+02:00";79,614,906.721
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:30:10+02:00";82,811,178.363
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:30:20+02:00";84,686,349.291
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:30:30+02:00";86,385,975.392
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:30:40+02:00";85,715,721.413
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:30:50+02:00";76,824,004.258
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:31:00+02:00";71,566,140.333
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:31:10+02:00";69,791,557.127
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:31:20+02:00";71,527,305.281
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:31:30+02:00";72,811,222.997
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:31:40+02:00";71,792,646.099
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:31:50+02:00";72,883,462.357
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:32:00+02:00";75,023,313.972
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:32:10+02:00";71,788,734.292
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:32:20+02:00";72,523,377.118
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:32:30+02:00";75,686,699.552
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:32:40+02:00";78,457,432.428
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:32:50+02:00";74,996,696.806
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:33:00+02:00";79,059,312.723
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:33:10+02:00";80,989,992.148
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:33:20+02:00";82,875,621.249
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:33:30+02:00";80,546,319.608
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:33:40+02:00";77,996,715.945
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:33:50+02:00";75,400,502.261
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:34:00+02:00";72,742,678.897
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:34:10+02:00";72,909,523.193
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:34:20+02:00";73,761,016.313
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:34:30+02:00";76,199,627.176
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:34:40+02:00";78,541,443.538
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:34:50+02:00";80,864,230.772
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:35:00+02:00";82,912,201.039
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:35:10+02:00";84,577,720.138
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:35:20+02:00";82,151,629.448
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:35:30+02:00";83,624,670.788
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:35:40+02:00";85,565,401.316
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:35:50+02:00";86,666,515.624
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:36:00+02:00";80,891,175.449
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:36:10+02:00";79,970,218.623
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:36:20+02:00";79,301,694.036
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:36:30+02:00";79,329,395.29
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:36:40+02:00";79,850,977.584
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:36:50+02:00";78,868,102.845
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:37:00+02:00";78,191,807.335
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:37:10+02:00";79,571,453.133
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:37:20+02:00";81,329,039.267
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:37:30+02:00";81,797,513.122
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:37:40+02:00";83,736,123.105
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:37:50+02:00";81,599,402.643
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:38:00+02:00";76,559,231.261
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:38:10+02:00";76,084,795.124
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:38:20+02:00";76,743,102.556
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:38:30+02:00";76,040,050.742
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:38:40+02:00";78,933,601.548
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:38:50+02:00";81,161,939.277
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:39:00+02:00";79,317,723.728
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:39:10+02:00";68,589,845.561
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:39:20+02:00";63,105,704.309
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:24:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:24:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:24:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:25:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:25:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:25:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:25:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:25:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:25:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:26:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:26:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:26:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:26:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:26:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:26:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:27:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:27:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:27:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:27:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:27:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:27:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:28:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:28:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:28:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:28:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:28:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:28:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:29:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:29:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:29:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:29:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:29:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:29:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:30:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:30:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:30:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:30:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:30:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:30:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:31:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:31:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:31:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:31:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:31:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:31:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:32:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:32:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:32:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:32:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:32:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:32:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:33:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:33:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:33:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:33:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:33:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:33:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:34:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:34:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:34:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:34:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:34:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:34:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:35:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:35:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:35:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:35:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:35:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:35:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:36:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:36:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:36:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:36:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:36:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:36:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:37:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:37:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:37:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:37:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:37:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:37:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:38:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:38:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:38:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:38:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:38:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:38:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:39:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:39:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:39:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:24:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:24:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:24:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:25:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:25:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:25:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:25:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:25:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:25:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:26:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:26:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:26:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:26:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:26:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:26:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:27:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:27:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:27:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:27:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:27:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:27:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:28:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:28:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:28:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:28:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:28:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:28:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:29:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:29:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:29:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:29:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:29:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:29:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:30:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:30:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:30:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:30:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:30:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:30:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:31:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:31:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:31:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:31:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:31:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:31:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:32:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:32:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:32:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:32:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:32:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:32:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:33:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:33:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:33:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:33:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:33:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:33:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:34:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:34:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:34:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:34:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:34:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:34:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:35:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:35:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:35:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:35:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:35:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:35:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:36:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:36:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:36:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:36:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:36:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:36:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:37:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:37:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:37:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:37:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:37:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:37:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:38:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:38:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:38:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:38:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:38:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:38:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:39:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:39:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:39:20+02:00";0

==> perf_analysis/config8_2processes/ack0_bothLocal/grafana_data_export-4.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:24:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:24:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:25:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:25:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:25:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:25:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:25:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:25:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:26:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:26:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:26:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:26:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:26:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:26:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:27:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:27:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:27:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:27:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:27:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:27:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:28:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:28:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:28:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:28:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:28:40+02:00";2
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:28:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:29:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:29:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:29:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:29:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:29:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:29:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:30:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:30:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:30:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:30:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:30:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:30:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:31:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:31:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:31:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:31:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:31:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:31:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:32:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:32:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:32:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:32:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:32:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:32:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:33:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:33:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:33:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:33:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:33:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:33:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:34:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:34:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:34:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:34:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:34:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:34:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:35:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:35:10+02:00";2
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:35:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:35:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:35:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:35:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:36:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:36:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:36:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:36:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:36:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:36:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:37:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:37:10+02:00";2
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:37:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:37:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:37:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:37:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:38:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:38:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:38:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:38:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:38:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:38:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:39:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:39:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:39:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:39:30+02:00";null
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:24:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:24:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:25:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:25:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:25:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:25:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:25:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:25:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:26:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:26:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:26:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:26:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:26:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:26:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:27:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:27:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:27:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:27:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:27:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:27:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:28:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:28:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:28:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:28:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:28:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:28:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:29:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:29:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:29:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:29:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:29:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:29:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:30:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:30:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:30:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:30:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:30:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:30:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:31:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:31:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:31:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:31:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:31:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:31:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:32:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:32:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:32:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:32:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:32:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:32:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:33:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:33:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:33:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:33:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:33:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:33:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:34:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:34:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:34:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:34:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:34:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:34:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:35:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:35:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:35:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:35:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:35:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:35:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:36:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:36:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:36:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:36:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:36:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:36:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:37:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:37:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:37:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:37:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:37:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:37:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:38:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:38:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:38:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:38:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:38:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:38:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:39:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:39:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:39:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:39:30+02:00";null
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:24:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:24:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:25:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:25:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:25:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:25:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:25:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:25:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:26:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:26:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:26:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:26:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:26:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:26:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:27:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:27:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:27:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:27:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:27:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:27:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:28:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:28:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:28:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:28:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:28:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:28:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:29:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:29:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:29:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:29:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:29:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:29:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:30:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:30:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:30:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:30:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:30:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:30:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:31:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:31:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:31:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:31:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:31:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:31:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:32:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:32:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:32:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:32:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:32:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:32:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:33:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:33:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:33:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:33:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:33:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:33:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:34:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:34:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:34:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:34:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:34:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:34:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:35:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:35:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:35:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:35:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:35:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:35:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:36:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:36:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:36:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:36:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:36:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:36:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:37:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:37:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:37:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:37:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:37:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:37:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:38:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:38:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:38:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:38:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:38:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:38:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:39:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:39:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:39:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:39:30+02:00";null

==> perf_analysis/config8_2processes/ack0_bothLocal/grafana_data_export-5.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:25:00+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:25:10+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:25:20+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:25:30+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:25:40+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:25:50+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:26:00+02:00";0.16
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:26:10+02:00";0.13
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:26:20+02:00";0.11
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:26:30+02:00";0.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:26:40+02:00";0.08
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:26:50+02:00";0.07
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:27:00+02:00";0.06
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:27:10+02:00";0.05
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:27:20+02:00";0.19
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:27:30+02:00";0.56
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:27:40+02:00";0.93
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:27:50+02:00";1.09
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:28:00+02:00";1.23
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:28:10+02:00";1.66
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:28:20+02:00";2.27
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:28:30+02:00";2.16
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:28:40+02:00";2.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:28:50+02:00";2.98
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:29:00+02:00";3.51
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:29:10+02:00";4.18
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:29:20+02:00";4.78
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:29:30+02:00";5.51
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:29:40+02:00";5.73
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:29:50+02:00";6.37
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:30:00+02:00";6.99
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:30:10+02:00";8.36
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:30:20+02:00";9.39
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:30:30+02:00";10.64
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:30:40+02:00";11.47
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:30:50+02:00";12.07
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:31:00+02:00";12.29
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:31:10+02:00";12.93
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:31:20+02:00";13.09
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:31:30+02:00";13.37
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:31:40+02:00";13.17
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:31:50+02:00";13.39
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:32:00+02:00";13.35
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:32:10+02:00";14.29
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:32:20+02:00";14.86
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:32:30+02:00";15.57
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:32:40+02:00";15.33
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:32:50+02:00";15.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:33:00+02:00";14.95
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:33:10+02:00";14.41
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:33:20+02:00";14.89
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:33:30+02:00";15.28
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:33:40+02:00";14.99
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:33:50+02:00";15
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:34:00+02:00";14.84
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:34:10+02:00";14.25
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:34:20+02:00";14.28
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:34:30+02:00";14.09
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:34:40+02:00";14.29
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:34:50+02:00";14.62
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:35:00+02:00";14.29
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:35:10+02:00";14.87
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:35:20+02:00";14.71
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:35:30+02:00";14.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:35:40+02:00";15.08
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:35:50+02:00";14.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:36:00+02:00";14.59
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:36:10+02:00";15.19
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:36:20+02:00";15.63
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:36:30+02:00";15.67
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:36:40+02:00";15.72
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:36:50+02:00";15.37
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:37:00+02:00";15.54
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:37:10+02:00";15.61
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:37:20+02:00";15.36
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:37:30+02:00";15.38
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:37:40+02:00";15.15
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:37:50+02:00";15.59
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:38:00+02:00";15.33
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:38:10+02:00";15.52
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:38:20+02:00";15.14
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:38:30+02:00";14.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:38:40+02:00";14.91
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:38:50+02:00";15.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:39:00+02:00";15.07
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:39:10+02:00";14.43
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:39:20+02:00";13.83
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:39:30+02:00";12.79
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:39:40+02:00";11.74
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:39:50+02:00";null
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:25:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:25:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:25:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:25:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:25:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:25:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:26:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:26:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:26:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:26:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:26:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:26:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:27:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:27:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:27:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:27:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:27:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:27:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:28:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:28:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:28:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:28:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:28:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:28:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:29:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:29:10+02:00";0.16
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:29:20+02:00";0.13
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:29:30+02:00";0.11
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:29:40+02:00";0.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:29:50+02:00";0.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:30:00+02:00";0.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:30:10+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:30:20+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:30:30+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:30:40+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:30:50+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:31:00+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:31:10+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:31:20+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:31:30+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:31:40+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:31:50+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:32:00+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:32:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:32:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:32:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:32:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:32:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:33:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:33:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:33:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:33:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:33:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:33:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:34:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:34:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:34:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:34:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:34:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:34:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:35:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:35:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:35:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:35:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:35:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:35:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:36:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:36:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:36:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:36:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:36:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:36:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:37:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:37:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:37:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:37:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:37:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:37:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:38:00+02:00";0.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:38:10+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:38:20+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:38:30+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:38:40+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:38:50+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:39:00+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:39:10+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:39:20+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:39:30+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:39:40+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:39:50+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:25:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:25:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:25:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:25:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:25:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:25:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:26:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:26:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:26:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:26:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:26:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:26:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:27:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:27:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:27:20+02:00";0.08
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:27:30+02:00";0.07
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:27:40+02:00";0.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:27:50+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:28:00+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:28:10+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:28:20+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:28:30+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:28:40+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:28:50+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:29:00+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:29:10+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:29:20+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:29:30+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:29:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:29:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:30:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:30:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:30:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:30:30+02:00";0.08
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:30:40+02:00";0.23
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:30:50+02:00";0.19
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:31:00+02:00";0.16
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:31:10+02:00";0.14
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:31:20+02:00";0.12
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:31:30+02:00";0.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:31:40+02:00";0.08
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:31:50+02:00";0.07
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:32:00+02:00";0.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:32:10+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:32:20+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:32:30+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:32:40+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:32:50+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:33:00+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:33:10+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:33:20+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:33:30+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:33:40+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:33:50+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:34:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:34:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:34:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:34:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:34:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:34:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:35:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:35:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:35:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:35:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:35:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:35:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:36:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:36:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:36:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:36:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:36:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:36:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:37:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:37:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:37:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:37:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:37:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:37:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:38:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:38:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:38:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:38:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:38:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:38:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:39:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:39:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:39:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:39:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:39:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:39:50+02:00";null

==> perf_analysis/config8_2processes/ack0_bothLocal/grafana_data_export-6.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:25:00+02:00";32.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:25:10+02:00";34.701
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:25:20+02:00";37.803
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:25:30+02:00";44.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:25:40+02:00";41.999
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:25:50+02:00";37.801
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:26:00+02:00";44
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:26:10+02:00";29.699
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:26:20+02:00";30.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:26:30+02:00";41.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:26:40+02:00";49.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:26:50+02:00";46.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:27:00+02:00";51.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:27:10+02:00";41.201
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:27:20+02:00";36.499
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:27:30+02:00";41.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:27:40+02:00";42.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:27:50+02:00";31.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:28:00+02:00";87.493
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:28:10+02:00";47.804
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:28:20+02:00";33.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:28:30+02:00";37
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:28:40+02:00";41.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:28:50+02:00";32.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:29:00+02:00";32.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:29:10+02:00";37.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:29:20+02:00";33.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:29:30+02:00";32.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:29:40+02:00";47.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:29:50+02:00";35.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:30:00+02:00";31.99
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:30:10+02:00";33.11
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:30:20+02:00";37.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:30:30+02:00";32.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:30:40+02:00";41.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:30:50+02:00";31.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:31:00+02:00";31.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:31:10+02:00";32.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:31:20+02:00";36.498
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:31:30+02:00";34.602
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:31:40+02:00";40.999
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:31:50+02:00";32.301
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:32:00+02:00";32.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:32:10+02:00";31.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:32:20+02:00";42.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:32:30+02:00";46.897
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:32:40+02:00";45.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:32:50+02:00";42.002
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:33:00+02:00";38.699
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:33:10+02:00";32.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:33:20+02:00";37.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:33:30+02:00";38.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:33:40+02:00";36.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:33:50+02:00";37.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:34:00+02:00";32.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:34:10+02:00";34.999
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:34:20+02:00";34.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:34:30+02:00";34
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:34:40+02:00";39.699
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:34:50+02:00";47.802
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:35:00+02:00";31.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:35:10+02:00";31.602
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:35:20+02:00";31.198
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:35:30+02:00";31.902
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:35:40+02:00";40.096
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:35:50+02:00";37.403
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:36:00+02:00";31.895
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:36:10+02:00";32.706
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:36:20+02:00";33.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:36:30+02:00";32.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:36:40+02:00";37.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:36:50+02:00";43.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:37:00+02:00";32.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:37:10+02:00";31.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:37:20+02:00";33.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:37:30+02:00";32.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:37:40+02:00";34.087
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:37:50+02:00";47.618
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:38:00+02:00";33.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:38:10+02:00";35.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:38:20+02:00";38.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:38:30+02:00";32.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:38:40+02:00";35.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:38:50+02:00";37.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:39:00+02:00";41.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:39:10+02:00";31.297
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:39:20+02:00";31.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:39:30+02:00";31.204
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:39:40+02:00";34.699
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:39:50+02:00";33.301
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:25:00+02:00";29.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:25:10+02:00";36.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:25:20+02:00";35.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:25:30+02:00";45.798
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:25:40+02:00";35.501
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:25:50+02:00";40.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:26:00+02:00";39.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:26:10+02:00";28.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:26:20+02:00";28.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:26:30+02:00";42
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:26:40+02:00";40
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:26:50+02:00";40
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:27:00+02:00";44
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:27:10+02:00";29.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:27:20+02:00";34.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:27:30+02:00";42.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:27:40+02:00";29.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:27:50+02:00";62.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:28:00+02:00";55.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:28:10+02:00";37.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:28:20+02:00";35.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:28:30+02:00";39.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:28:40+02:00";30.299
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:28:50+02:00";29.301
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:29:00+02:00";30
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:29:10+02:00";35.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:29:20+02:00";29.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:29:30+02:00";35.899
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:29:40+02:00";42.001
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:29:50+02:00";29.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:30:00+02:00";27.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:30:10+02:00";34.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:30:20+02:00";32.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:30:30+02:00";33.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:30:40+02:00";34.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:30:50+02:00";29.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:31:00+02:00";31.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:31:10+02:00";29.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:31:20+02:00";35.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:31:30+02:00";33
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:31:40+02:00";36
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:31:50+02:00";28.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:32:00+02:00";29.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:32:10+02:00";28.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:32:20+02:00";44.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:32:30+02:00";44
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:32:40+02:00";44.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:32:50+02:00";35.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:33:00+02:00";32.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:33:10+02:00";32.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:33:20+02:00";32.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:33:30+02:00";38.498
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:33:40+02:00";36.202
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:33:50+02:00";30
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:34:00+02:00";29.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:34:10+02:00";36.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:34:20+02:00";32.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:34:30+02:00";38.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:34:40+02:00";38
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:34:50+02:00";38.598
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:35:00+02:00";28.301
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:35:10+02:00";29.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:35:20+02:00";29.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:35:30+02:00";33.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:35:40+02:00";35.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:35:50+02:00";33.999
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:36:00+02:00";30.901
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:36:10+02:00";28.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:36:20+02:00";30.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:36:30+02:00";32.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:36:40+02:00";35.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:36:50+02:00";37.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:37:00+02:00";29.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:37:10+02:00";30.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:37:20+02:00";31.396
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:37:30+02:00";31.804
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:37:40+02:00";31.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:37:50+02:00";42.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:38:00+02:00";33
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:38:10+02:00";36.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:38:20+02:00";32
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:38:30+02:00";31.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:38:40+02:00";29.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:38:50+02:00";39.501
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:39:00+02:00";30.897
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:39:10+02:00";28.603
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:39:20+02:00";28.099
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:39:30+02:00";32.101
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:39:40+02:00";28.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T19:39:50+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:25:00+02:00";30.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:25:10+02:00";39
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:25:20+02:00";34.899
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:25:30+02:00";46.59
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:25:40+02:00";35.108
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:25:50+02:00";40.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:26:00+02:00";36.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:26:10+02:00";28.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:26:20+02:00";31
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:26:30+02:00";42.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:26:40+02:00";39.297
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:26:50+02:00";40.498
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:27:00+02:00";44.504
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:27:10+02:00";28.601
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:27:20+02:00";32.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:27:30+02:00";42.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:27:40+02:00";30.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:27:50+02:00";51.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:28:00+02:00";46.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:28:10+02:00";36.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:28:20+02:00";35.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:28:30+02:00";38.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:28:40+02:00";30
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:28:50+02:00";28.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:29:00+02:00";30.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:29:10+02:00";37.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:29:20+02:00";29.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:29:30+02:00";35.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:29:40+02:00";37.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:29:50+02:00";28.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:30:00+02:00";29.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:30:10+02:00";34.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:30:20+02:00";32.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:30:30+02:00";33.496
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:30:40+02:00";34.903
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:30:50+02:00";30.101
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:31:00+02:00";30.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:31:10+02:00";30.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:31:20+02:00";34.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:31:30+02:00";32.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:31:40+02:00";37.999
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:31:50+02:00";29.601
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:32:00+02:00";29.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:32:10+02:00";28.998
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:32:20+02:00";47.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:32:30+02:00";43.601
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:32:40+02:00";44.502
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:32:50+02:00";37
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:33:00+02:00";30.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:33:10+02:00";33.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:33:20+02:00";35.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:33:30+02:00";39.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:33:40+02:00";36.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:33:50+02:00";29.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:34:00+02:00";29.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:34:10+02:00";35.598
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:34:20+02:00";29.401
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:34:30+02:00";39.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:34:40+02:00";42.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:34:50+02:00";35
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:35:00+02:00";29.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:35:10+02:00";28.101
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:35:20+02:00";29.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:35:30+02:00";34.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:35:40+02:00";36.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:35:50+02:00";32.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:36:00+02:00";28.301
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:36:10+02:00";28.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:36:20+02:00";29.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:36:30+02:00";31.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:36:40+02:00";37.999
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:36:50+02:00";37.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:37:00+02:00";28.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:37:10+02:00";28.501
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:37:20+02:00";30.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:37:30+02:00";31.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:37:40+02:00";32.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:37:50+02:00";42.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:38:00+02:00";29.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:38:10+02:00";34.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:38:20+02:00";31
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:38:30+02:00";31.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:38:40+02:00";30.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:38:50+02:00";40.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:39:00+02:00";30.899
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:39:10+02:00";28.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:39:20+02:00";30
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:39:30+02:00";33
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:39:40+02:00";30
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T19:39:50+02:00";null

==> perf_analysis/config8_2processes/ack0_bothLocal/grafana_data_export-7.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:25:00+02:00";20.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:25:10+02:00";20.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:25:20+02:00";21.902
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:25:30+02:00";21.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:25:40+02:00";25.199
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:25:50+02:00";21.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:26:00+02:00";21.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:26:10+02:00";20.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:26:20+02:00";22.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:26:30+02:00";25.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:26:40+02:00";28.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:26:50+02:00";25.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:27:00+02:00";26.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:27:10+02:00";24.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:27:20+02:00";24.799
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:27:30+02:00";24.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:27:40+02:00";26.101
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:27:50+02:00";22.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:28:00+02:00";76.594
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:28:10+02:00";24.602
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:28:20+02:00";22.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:28:30+02:00";23.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:28:40+02:00";25.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:28:50+02:00";23.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:29:00+02:00";24
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:29:10+02:00";23.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:29:20+02:00";23.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:29:30+02:00";24.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:29:40+02:00";25.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:29:50+02:00";24.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:30:00+02:00";23.693
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:30:10+02:00";23.307
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:30:20+02:00";23.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:30:30+02:00";24
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:30:40+02:00";27.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:30:50+02:00";23.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:31:00+02:00";23.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:31:10+02:00";24.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:31:20+02:00";22.399
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:31:30+02:00";23.602
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:31:40+02:00";25.499
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:31:50+02:00";23.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:32:00+02:00";22.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:32:10+02:00";23.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:32:20+02:00";24.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:32:30+02:00";22.898
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:32:40+02:00";24.901
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:32:50+02:00";23.501
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:33:00+02:00";24.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:33:10+02:00";22.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:33:20+02:00";23.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:33:30+02:00";23.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:33:40+02:00";25.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:33:50+02:00";23.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:34:00+02:00";24.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:34:10+02:00";23.099
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:34:20+02:00";22.299
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:34:30+02:00";22.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:34:40+02:00";25.199
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:34:50+02:00";23.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:35:00+02:00";23.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:35:10+02:00";24.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:35:20+02:00";23.399
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:35:30+02:00";23.601
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:35:40+02:00";24.098
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:35:50+02:00";23.502
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:36:00+02:00";23.896
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:36:10+02:00";25.205
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:36:20+02:00";25.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:36:30+02:00";23.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:36:40+02:00";24.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:36:50+02:00";23.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:37:00+02:00";23.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:37:10+02:00";23.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:37:20+02:00";24.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:37:30+02:00";24.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:37:40+02:00";24.89
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:37:50+02:00";25.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:38:00+02:00";23.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:38:10+02:00";24.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:38:20+02:00";25
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:38:30+02:00";24.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:38:40+02:00";25.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:38:50+02:00";24.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:39:00+02:00";25.2
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:39:10+02:00";23.497
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:39:20+02:00";23.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:39:30+02:00";22.803
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:39:40+02:00";25.999
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:39:50+02:00";22.501
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:25:00+02:00";24.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:25:10+02:00";23.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:25:20+02:00";23
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:25:30+02:00";25.299
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:25:40+02:00";23.901
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:25:50+02:00";24.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:26:00+02:00";24.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:26:10+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:26:20+02:00";24.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:26:30+02:00";26.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:26:40+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:26:50+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:27:00+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:27:10+02:00";22.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:27:20+02:00";25.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:27:30+02:00";26
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:27:40+02:00";23.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:27:50+02:00";58.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:28:00+02:00";42.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:28:10+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:28:20+02:00";25.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:28:30+02:00";25.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:28:40+02:00";24.099
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:28:50+02:00";24.601
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:29:00+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:29:10+02:00";24.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:29:20+02:00";25.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:29:30+02:00";26.699
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:29:40+02:00";25.201
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:29:50+02:00";24.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:30:00+02:00";23.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:30:10+02:00";25.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:30:20+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:30:30+02:00";26.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:30:40+02:00";24.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:30:50+02:00";24.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:31:00+02:00";26.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:31:10+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:31:20+02:00";23.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:31:30+02:00";26.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:31:40+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:31:50+02:00";23.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:32:00+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:32:10+02:00";23.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:32:20+02:00";23.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:32:30+02:00";25.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:32:40+02:00";24.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:32:50+02:00";23.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:33:00+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:33:10+02:00";24.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:33:20+02:00";22.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:33:30+02:00";24.998
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:33:40+02:00";25.002
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:33:50+02:00";25.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:34:00+02:00";25.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:34:10+02:00";25.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:34:20+02:00";26.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:34:30+02:00";25.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:34:40+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:34:50+02:00";24.299
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:35:00+02:00";23.901
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:35:10+02:00";25.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:35:20+02:00";25.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:35:30+02:00";25.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:35:40+02:00";24.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:35:50+02:00";24.899
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:36:00+02:00";26.601
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:36:10+02:00";24.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:36:20+02:00";26.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:36:30+02:00";26.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:36:40+02:00";22.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:36:50+02:00";24.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:37:00+02:00";25
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:37:10+02:00";26
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:37:20+02:00";25.697
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:37:30+02:00";25.703
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:37:40+02:00";23.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:37:50+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:38:00+02:00";28.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:38:10+02:00";28
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:38:20+02:00";25.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:38:30+02:00";25.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:38:40+02:00";24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:38:50+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:39:00+02:00";24.098
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:39:10+02:00";24.302
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:39:20+02:00";23.599
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:39:30+02:00";25.901
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:39:40+02:00";24.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T19:39:50+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:25:00+02:00";22.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:25:10+02:00";22.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:25:20+02:00";20.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:25:30+02:00";23.895
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:25:40+02:00";21.005
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:25:50+02:00";21.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:26:00+02:00";20.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:26:10+02:00";21.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:26:20+02:00";24.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:26:30+02:00";23.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:26:40+02:00";21.998
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:26:50+02:00";21.699
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:27:00+02:00";21.902
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:27:10+02:00";20.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:27:20+02:00";20.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:27:30+02:00";23.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:27:40+02:00";22
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:27:50+02:00";44
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:28:00+02:00";30.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:28:10+02:00";23.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:28:20+02:00";21.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:28:30+02:00";22.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:28:40+02:00";22.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:28:50+02:00";21.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:29:00+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:29:10+02:00";23.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:29:20+02:00";22.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:29:30+02:00";22.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:29:40+02:00";20.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:29:50+02:00";21.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:30:00+02:00";22.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:30:10+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:30:20+02:00";22.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:30:30+02:00";24.697
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:30:40+02:00";22.902
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:30:50+02:00";23.001
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:31:00+02:00";23.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:31:10+02:00";21.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:31:20+02:00";20.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:31:30+02:00";24.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:31:40+02:00";23.399
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:31:50+02:00";21.601
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:32:00+02:00";21.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:32:10+02:00";21.899
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:32:20+02:00";23.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:32:30+02:00";23.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:32:40+02:00";22.601
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:32:50+02:00";22.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:33:00+02:00";20.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:33:10+02:00";21.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:33:20+02:00";22.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:33:30+02:00";24.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:33:40+02:00";23.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:33:50+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:34:00+02:00";22.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:34:10+02:00";21.399
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:34:20+02:00";21.501
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:34:30+02:00";24.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:34:40+02:00";22.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:34:50+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:35:00+02:00";22.399
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:35:10+02:00";21.401
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:35:20+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:35:30+02:00";23.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:35:40+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:35:50+02:00";21.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:36:00+02:00";21.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:36:10+02:00";21.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:36:20+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:36:30+02:00";23.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:36:40+02:00";22.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:36:50+02:00";22.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:37:00+02:00";21.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:37:10+02:00";20.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:37:20+02:00";22.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:37:30+02:00";23.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:37:40+02:00";21.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:37:50+02:00";21.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:38:00+02:00";22.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:38:10+02:00";21.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:38:20+02:00";22.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:38:30+02:00";23.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:38:40+02:00";22.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:38:50+02:00";21.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:39:00+02:00";22.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:39:10+02:00";21.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:39:20+02:00";23
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:39:30+02:00";25
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:39:40+02:00";23
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T19:39:50+02:00";null

==> perf_analysis/config8_2processes/ack0_bothLocal/grafana_data_export-8.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:25:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:25:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:25:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:25:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:25:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:26:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:26:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:26:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:26:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:26:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:26:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:27:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:27:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:27:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:27:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:27:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:27:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:28:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:28:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:28:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:28:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:28:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:28:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:29:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:29:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:29:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:29:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:29:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:29:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:30:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:30:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:30:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:30:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:30:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:30:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:31:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:31:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:31:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:31:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:31:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:31:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:32:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:32:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:32:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:32:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:32:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:32:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:33:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:33:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:33:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:33:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:33:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:33:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:34:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:34:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:34:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:34:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:34:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:34:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:35:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:35:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:35:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:35:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:35:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:35:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:36:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:36:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:36:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:36:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:36:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:36:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:37:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:37:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:37:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:37:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:37:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:37:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:38:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:38:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:38:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:38:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:38:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:38:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:39:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:39:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:39:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:39:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:39:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:39:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:40:00+02:00";null
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:25:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:25:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:25:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:25:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:25:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:26:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:26:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:26:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:26:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:26:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:26:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:27:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:27:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:27:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:27:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:27:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:27:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:28:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:28:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:28:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:28:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:28:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:28:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:29:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:29:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:29:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:29:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:29:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:29:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:30:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:30:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:30:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:30:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:30:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:30:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:31:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:31:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:31:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:31:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:31:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:31:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:32:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:32:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:32:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:32:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:32:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:32:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:33:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:33:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:33:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:33:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:33:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:33:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:34:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:34:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:34:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:34:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:34:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:34:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:35:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:35:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:35:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:35:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:35:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:35:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:36:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:36:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:36:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:36:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:36:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:36:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:37:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:37:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:37:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:37:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:37:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:37:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:38:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:38:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:38:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:38:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:38:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:38:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:39:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:39:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:39:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:39:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:39:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:39:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:40:00+02:00";null
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:25:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:25:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:25:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:25:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:25:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:26:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:26:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:26:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:26:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:26:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:26:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:27:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:27:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:27:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:27:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:27:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:27:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:28:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:28:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:28:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:28:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:28:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:28:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:29:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:29:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:29:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:29:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:29:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:29:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:30:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:30:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:30:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:30:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:30:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:30:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:31:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:31:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:31:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:31:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:31:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:31:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:32:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:32:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:32:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:32:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:32:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:32:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:33:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:33:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:33:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:33:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:33:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:33:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:34:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:34:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:34:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:34:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:34:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:34:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:35:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:35:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:35:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:35:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:35:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:35:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:36:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:36:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:36:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:36:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:36:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:36:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:37:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:37:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:37:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:37:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:37:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:37:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:38:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:38:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:38:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:38:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:38:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:38:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:39:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:39:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:39:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:39:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:39:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:39:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:40:00+02:00";null
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:25:10+02:00";163,200,512
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:25:20+02:00";164,249,088
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:25:30+02:00";165,297,664
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:25:40+02:00";168,443,392
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:25:50+02:00";168,443,392
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:26:00+02:00";170,540,544
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:26:10+02:00";173,686,272
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:26:20+02:00";174,734,848
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:26:30+02:00";174,734,848
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:26:40+02:00";178,929,152
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:26:50+02:00";179,977,728
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:27:00+02:00";181,026,304
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:27:10+02:00";183,123,456
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:27:20+02:00";186,269,184
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:27:30+02:00";187,317,760
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:27:40+02:00";189,414,912
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:27:50+02:00";195,706,368
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:28:00+02:00";274,688,440
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:28:10+02:00";389,287,424
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:28:20+02:00";649,318,352
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:28:30+02:00";700,322,112
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:28:40+02:00";622,071,328
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:28:50+02:00";643,223,656
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:29:00+02:00";492,655,960
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:29:10+02:00";426,535,792
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:29:20+02:00";419,808,336
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:29:30+02:00";483,724,016
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:29:40+02:00";518,549,064
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:29:50+02:00";567,641,920
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:30:00+02:00";609,820,952
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:30:10+02:00";597,119,216
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:30:20+02:00";554,750,736
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:30:30+02:00";476,553,232
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:30:40+02:00";493,823,360
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:30:50+02:00";409,556,936
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:31:00+02:00";674,012,880
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:31:10+02:00";677,894,192
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:31:20+02:00";475,040,680
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:31:30+02:00";402,883,648
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:31:40+02:00";514,695,472
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:31:50+02:00";466,103,920
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:32:00+02:00";486,001,616
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:32:10+02:00";350,973,336
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:32:20+02:00";659,615,856
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:32:30+02:00";334,805,784
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:32:40+02:00";167,919,440
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:32:50+02:00";336,726,160
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:33:00+02:00";172,461,456
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:33:10+02:00";601,600,304
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:33:20+02:00";335,482,896
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:33:30+02:00";456,328,752
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:33:40+02:00";548,834,480
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:33:50+02:00";540,656,152
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:34:00+02:00";336,500,256
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:34:10+02:00";781,603,952
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:34:20+02:00";723,378,880
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:34:30+02:00";374,656,936
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:34:40+02:00";730,036,528
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:34:50+02:00";405,205,488
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:35:00+02:00";802,345,664
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:35:10+02:00";481,489,968
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:35:20+02:00";174,429,424
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:35:30+02:00";332,564,200
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:35:40+02:00";782,732,912
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:35:50+02:00";338,290,392
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:36:00+02:00";295,664,336
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:36:10+02:00";216,019,864
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:36:20+02:00";581,185,352
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:36:30+02:00";403,727,304
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:36:40+02:00";301,383,840
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:36:50+02:00";650,815,472
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:37:00+02:00";487,254,560
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:37:10+02:00";552,415,040
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:37:20+02:00";709,423,280
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:37:30+02:00";334,590,736
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:37:40+02:00";765,953,952
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:37:50+02:00";350,766,608
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:38:00+02:00";726,197,088
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:38:10+02:00";385,561,640
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:38:20+02:00";790,267,656
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:38:30+02:00";431,159,504
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:38:40+02:00";195,268,488
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:38:50+02:00";602,119,392
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:39:00+02:00";355,591,776
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:39:10+02:00";499,246,688
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:39:20+02:00";502,392,416
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:39:30+02:00";504,489,568
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:39:40+02:00";510,781,024
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:39:50+02:00";513,926,752
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:40:00+02:00";null

==> perf_analysis/config8_2processes/ack0_bothLocal/grafana_data_export-9.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:25:10+02:00";56,688,640
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:25:20+02:00";56,688,640
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:25:30+02:00";56,688,640
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:25:40+02:00";56,688,640
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:25:50+02:00";56,754,176
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:26:00+02:00";56,754,176
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:26:10+02:00";56,754,176
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:26:20+02:00";56,754,176
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:26:30+02:00";56,754,176
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:26:40+02:00";56,754,176
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:26:50+02:00";56,819,712
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:27:00+02:00";56,819,712
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:27:10+02:00";56,819,712
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:27:20+02:00";56,819,712
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:27:30+02:00";56,819,712
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:27:40+02:00";56,819,712
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:27:50+02:00";57,278,464
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:28:00+02:00";64,356,352
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:28:10+02:00";64,552,960
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:28:20+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:28:30+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:28:40+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:28:50+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:29:00+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:29:10+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:29:20+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:29:30+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:29:40+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:29:50+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:30:00+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:30:10+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:30:20+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:30:30+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:30:40+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:30:50+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:31:00+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:31:10+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:31:20+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:31:30+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:31:40+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:31:50+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:32:00+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:32:10+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:32:20+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:32:30+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:32:40+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:32:50+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:33:00+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:33:10+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:33:20+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:33:30+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:33:40+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:33:50+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:34:00+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:34:10+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:34:20+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:34:30+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:34:40+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:34:50+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:35:00+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:35:10+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:35:20+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:35:30+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:35:40+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:35:50+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:36:00+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:36:10+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:36:20+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:36:30+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:36:40+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:36:50+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:37:00+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:37:10+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:37:20+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:37:30+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:37:40+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:37:50+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:38:00+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:38:10+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:38:20+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:38:30+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:38:40+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:38:50+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:39:00+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:39:10+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:39:20+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:39:30+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:39:40+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:39:50+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:40:00+02:00";65,994,752
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:25:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:25:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:25:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:25:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:25:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:26:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:26:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:26:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:26:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:26:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:26:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:27:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:27:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:27:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:27:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:27:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:27:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:28:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:28:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:28:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:28:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:28:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:28:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:29:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:29:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:29:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:29:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:29:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:29:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:30:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:30:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:30:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:30:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:30:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:30:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:31:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:31:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:31:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:31:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:31:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:31:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:32:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:32:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:32:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:32:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:32:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:32:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:33:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:33:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:33:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:33:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:33:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:33:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:34:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:34:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:34:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:34:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:34:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:34:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:35:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:35:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:35:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:35:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:35:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:35:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:36:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:36:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:36:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:36:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:36:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:36:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:37:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:37:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:37:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:37:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:37:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:37:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:38:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:38:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:38:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:38:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:38:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:38:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:39:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:39:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:39:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:39:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:39:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:39:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:40:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:25:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:25:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:25:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:25:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:25:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:26:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:26:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:26:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:26:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:26:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:26:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:27:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:27:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:27:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:27:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:27:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:27:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:28:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:28:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:28:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:28:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:28:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:28:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:29:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:29:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:29:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:29:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:29:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:29:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:30:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:30:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:30:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:30:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:30:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:30:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:31:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:31:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:31:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:31:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:31:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:31:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:32:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:32:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:32:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:32:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:32:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:32:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:33:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:33:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:33:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:33:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:33:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:33:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:34:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:34:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:34:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:34:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:34:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:34:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:35:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:35:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:35:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:35:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:35:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:35:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:36:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:36:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:36:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:36:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:36:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:36:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:37:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:37:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:37:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:37:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:37:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:37:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:38:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:38:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:38:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:38:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:38:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:38:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:39:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:39:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:39:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:39:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:39:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:39:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:40:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:25:10+02:00";53,090,088
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:25:20+02:00";53,091,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:25:30+02:00";53,100,440
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:25:40+02:00";53,100,440
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:25:50+02:00";53,100,312
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:26:00+02:00";53,143,984
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:26:10+02:00";53,143,984
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:26:20+02:00";53,145,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:26:30+02:00";53,145,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:26:40+02:00";53,155,056
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:26:50+02:00";53,176,544
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:27:00+02:00";53,183,296
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:27:10+02:00";53,184,896
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:27:20+02:00";53,184,896
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:27:30+02:00";53,212,384
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:27:40+02:00";53,214,240
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:27:50+02:00";53,533,616
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:28:00+02:00";60,238,240
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:28:10+02:00";60,376,792
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:28:20+02:00";60,661,584
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:28:30+02:00";60,741,616
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:28:40+02:00";60,760,976
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:28:50+02:00";60,733,784
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:29:00+02:00";59,295,920
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:29:10+02:00";59,302,624
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:29:20+02:00";59,084,200
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:29:30+02:00";59,096,976
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:29:40+02:00";59,195,776
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:29:50+02:00";59,225,152
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:30:00+02:00";59,225,920
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:30:10+02:00";59,189,248
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:30:20+02:00";58,595,736
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:30:30+02:00";58,602,704
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:30:40+02:00";58,621,368
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:30:50+02:00";58,621,368
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:31:00+02:00";58,633,016
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:31:10+02:00";58,630,264
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:31:20+02:00";58,636,416
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:31:30+02:00";58,559,976
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:31:40+02:00";58,565,416
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:31:50+02:00";58,568,896
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:32:00+02:00";58,582,488
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:32:10+02:00";58,607,640
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:32:20+02:00";58,600,920
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:32:30+02:00";58,589,944
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:32:40+02:00";58,594,736
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:32:50+02:00";58,628,240
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:33:00+02:00";58,650,672
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:33:10+02:00";58,643,056
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:33:20+02:00";58,643,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:33:30+02:00";58,652,968
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:33:40+02:00";58,652,968
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:33:50+02:00";58,668,456
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:34:00+02:00";58,717,072
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:34:10+02:00";58,733,264
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:34:20+02:00";58,732,088
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:34:30+02:00";58,660,864
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:34:40+02:00";58,706,280
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:34:50+02:00";58,706,920
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:35:00+02:00";58,705,224
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:35:10+02:00";58,712,936
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:35:20+02:00";58,726,192
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:35:30+02:00";58,720,560
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:35:40+02:00";58,720,560
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:35:50+02:00";58,729,864
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:36:00+02:00";58,786,824
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:36:10+02:00";58,733,256
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:36:20+02:00";58,705,096
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:36:30+02:00";58,706,552
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:36:40+02:00";58,710,256
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:36:50+02:00";58,715,176
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:37:00+02:00";58,733,176
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:37:10+02:00";58,788,304
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:37:20+02:00";58,796,448
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:37:30+02:00";58,802,208
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:37:40+02:00";58,826,152
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:37:50+02:00";58,826,152
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:38:00+02:00";58,860,408
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:38:10+02:00";58,896,096
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:38:20+02:00";58,907,296
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:38:30+02:00";58,906,784
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:38:40+02:00";58,910,584
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:38:50+02:00";58,910,584
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:39:00+02:00";59,236,288
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:39:10+02:00";59,198,496
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:39:20+02:00";59,198,496
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:39:30+02:00";59,198,496
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:39:40+02:00";59,267,992
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:39:50+02:00";59,267,992
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:40:00+02:00";59,267,992

==> perf_analysis/config8_2processes/ack1_bothAway/grafana_data_export-2.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:31:00+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:31:10+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:31:20+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:31:30+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:31:40+02:00";3,376.796
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:31:50+02:00";45,659.892
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:32:00+02:00";79,723.384
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:32:10+02:00";126,718.646
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:32:20+02:00";165,272.668
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:32:30+02:00";198,925.373
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:32:40+02:00";233,340.339
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:32:50+02:00";262,387.277
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:33:00+02:00";287,147.494
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:33:10+02:00";308,051.065
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:33:20+02:00";325,253.634
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:33:30+02:00";340,098.073
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:33:40+02:00";352,672.418
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:33:50+02:00";363,438.056
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:34:00+02:00";369,499.52
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:34:10+02:00";376,667.215
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:34:20+02:00";381,552.372
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:34:30+02:00";387,494.167
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:34:40+02:00";388,954.766
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:34:50+02:00";393,179.085
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:35:00+02:00";397,536.757
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:35:10+02:00";401,170.762
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:35:20+02:00";404,350.429
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:35:30+02:00";407,337.751
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:35:40+02:00";409,334.778
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:35:50+02:00";411,325.038
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:36:00+02:00";412,724.578
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:36:10+02:00";414,434.931
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:36:20+02:00";414,555.892
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:36:30+02:00";415,577.853
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:36:40+02:00";415,942.104
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:36:50+02:00";416,874.76
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:37:00+02:00";417,411.285
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:37:10+02:00";416,469.545
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:37:20+02:00";416,264.692
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:37:30+02:00";416,244.034
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:37:40+02:00";417,254.415
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:37:50+02:00";418,013.044
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:38:00+02:00";418,583.703
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:38:10+02:00";418,832.206
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:38:20+02:00";419,054.469
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:38:30+02:00";419,149.17
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:38:40+02:00";419,551.694
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:38:50+02:00";419,982.086
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:39:00+02:00";420,290.847
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:39:10+02:00";420,409.975
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:39:20+02:00";420,736.114
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:39:30+02:00";419,628.574
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:39:40+02:00";419,766.553
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:39:50+02:00";419,928.596
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:40:00+02:00";419,685.858
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:40:10+02:00";419,915.332
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:40:20+02:00";420,251.1
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:40:30+02:00";420,155.417
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:40:40+02:00";420,174.081
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:40:50+02:00";420,071.727
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:41:00+02:00";420,217.676
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:41:10+02:00";419,584.174
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:41:20+02:00";419,766.338
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:41:30+02:00";419,217.08
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:41:40+02:00";419,390.006
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:41:50+02:00";419,833.209
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:42:00+02:00";420,145.086
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:42:10+02:00";420,088.996
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:42:20+02:00";420,254.738
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:42:30+02:00";420,428.453
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:42:40+02:00";409,236.753
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:42:50+02:00";390,042.028
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:31:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:31:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:31:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:31:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:31:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:31:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:32:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:32:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:32:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:32:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:32:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:32:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:33:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:33:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:33:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:33:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:33:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:33:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:34:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:34:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:34:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:34:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:34:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:34:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:35:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:35:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:35:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:35:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:35:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:35:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:36:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:36:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:36:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:36:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:36:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:36:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:37:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:37:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:37:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:37:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:37:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:37:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:38:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:38:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:38:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:38:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:38:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:38:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:39:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:39:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:39:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:39:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:39:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:39:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:40:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:40:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:40:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:40:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:40:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:40:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:41:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:41:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:41:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:41:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:41:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:41:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:42:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:42:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:42:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:42:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:42:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:42:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:31:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:31:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:31:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:31:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:31:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:31:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:32:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:32:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:32:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:32:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:32:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:32:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:33:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:33:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:33:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:33:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:33:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:33:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:34:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:34:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:34:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:34:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:34:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:34:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:35:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:35:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:35:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:35:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:35:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:35:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:36:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:36:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:36:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:36:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:36:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:36:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:37:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:37:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:37:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:37:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:37:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:37:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:38:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:38:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:38:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:38:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:38:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:38:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:39:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:39:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:39:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:39:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:39:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:39:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:40:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:40:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:40:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:40:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:40:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:40:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:41:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:41:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:41:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:41:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:41:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:41:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:42:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:42:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:42:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:42:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:42:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-16T11:42:50+02:00";0

==> perf_analysis/config8_2processes/ack1_bothAway/grafana_data_export-3.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:31:00+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:31:10+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:31:20+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:31:30+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:31:40+02:00";721,649.386
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:31:50+02:00";9,811,593.692
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:32:00+02:00";17,153,791.614
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:32:10+02:00";27,280,461.742
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:32:20+02:00";35,617,732.327
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:32:30+02:00";42,920,895.921
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:32:40+02:00";50,372,071.026
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:32:50+02:00";56,664,793.898
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:33:00+02:00";62,028,668.091
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:33:10+02:00";66,571,223.077
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:33:20+02:00";70,319,592.244
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:33:30+02:00";73,554,391.153
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:33:40+02:00";76,294,395.564
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:33:50+02:00";78,641,429.306
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:34:00+02:00";79,972,447.032
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:34:10+02:00";81,536,935.998
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:34:20+02:00";82,605,453.17
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:34:30+02:00";83,899,975.702
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:34:40+02:00";84,224,956.845
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:34:50+02:00";85,142,352.563
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:35:00+02:00";86,087,930.75
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:35:10+02:00";86,878,991.349
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:35:20+02:00";87,569,840.618
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:35:30+02:00";88,219,353.133
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:35:40+02:00";88,655,314.673
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:35:50+02:00";89,087,226.481
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:36:00+02:00";89,393,641.708
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:36:10+02:00";89,764,718.805
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:36:20+02:00";89,787,179.977
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:36:30+02:00";90,010,149.696
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:36:40+02:00";90,088,612.477
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:36:50+02:00";90,292,785.832
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:37:00+02:00";90,409,125.358
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:37:10+02:00";90,206,316.699
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:37:20+02:00";90,165,544.887
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:37:30+02:00";90,162,108.48
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:37:40+02:00";90,382,370.887
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:37:50+02:00";90,546,384.514
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:38:00+02:00";90,671,144.482
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:38:10+02:00";90,725,347.964
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:38:20+02:00";90,784,006.991
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:38:30+02:00";90,841,320.412
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:38:40+02:00";90,959,171.977
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:38:50+02:00";91,079,138.922
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:39:00+02:00";91,168,200.421
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:39:10+02:00";91,212,045.08
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:39:20+02:00";91,298,632.632
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:39:30+02:00";91,071,069.511
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:39:40+02:00";91,111,414.712
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:39:50+02:00";91,156,201.168
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:40:00+02:00";91,111,222.206
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:40:10+02:00";91,168,592.218
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:40:20+02:00";91,248,863.903
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:40:30+02:00";91,232,118.495
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:40:40+02:00";91,239,193.974
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:40:50+02:00";91,219,804.375
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:41:00+02:00";91,255,811.604
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:41:10+02:00";91,124,208.861
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:41:20+02:00";91,166,358.454
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:41:30+02:00";91,048,319.791
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:41:40+02:00";91,087,031.094
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:41:50+02:00";91,183,045.122
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:42:00+02:00";91,262,186.314
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:42:10+02:00";91,277,920.685
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:42:20+02:00";91,334,901.542
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:42:30+02:00";91,393,190.141
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:42:40+02:00";88,977,461.706
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-16T11:42:50+02:00";84,813,508.817
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:31:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:31:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:31:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:31:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:31:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:31:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:32:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:32:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:32:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:32:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:32:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:32:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:33:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:33:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:33:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:33:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:33:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:33:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:34:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:34:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:34:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:34:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:34:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:34:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:35:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:35:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:35:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:35:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:35:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:35:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:36:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:36:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:36:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:36:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:36:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:36:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:37:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:37:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:37:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:37:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:37:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:37:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:38:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:38:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:38:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:38:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:38:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:38:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:39:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:39:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:39:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:39:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:39:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:39:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:40:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:40:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:40:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:40:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:40:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:40:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:41:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:41:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:41:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:41:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:41:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:41:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:42:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:42:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:42:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:42:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:42:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-16T11:42:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:31:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:31:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:31:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:31:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:31:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:31:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:32:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:32:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:32:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:32:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:32:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:32:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:33:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:33:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:33:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:33:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:33:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:33:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:34:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:34:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:34:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:34:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:34:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:34:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:35:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:35:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:35:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:35:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:35:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:35:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:36:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:36:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:36:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:36:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:36:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:36:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:37:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:37:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:37:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:37:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:37:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:37:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:38:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:38:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:38:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:38:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:38:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:38:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:39:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:39:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:39:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:39:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:39:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:39:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:40:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:40:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:40:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:40:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:40:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:40:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:41:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:41:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:41:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:41:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:41:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:41:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:42:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:42:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:42:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:42:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:42:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-16T11:42:50+02:00";0

==> perf_analysis/config8_2processes/ack1_bothAway/grafana_data_export-4.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:31:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:31:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:31:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:31:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:31:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:32:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:32:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:32:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:32:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:32:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:32:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:33:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:33:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:33:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:33:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:33:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:33:50+02:00";2
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:34:00+02:00";2
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:34:10+02:00";2
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:34:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:34:30+02:00";2
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:34:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:34:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:35:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:35:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:35:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:35:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:35:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:35:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:36:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:36:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:36:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:36:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:36:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:36:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:37:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:37:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:37:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:37:30+02:00";2
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:37:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:37:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:38:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:38:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:38:20+02:00";2
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:38:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:38:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:38:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:39:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:39:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:39:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:39:30+02:00";2
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:39:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:39:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:40:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:40:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:40:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:40:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:40:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:40:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:41:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:41:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:41:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:41:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:41:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:41:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:42:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:42:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:42:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:42:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:42:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:42:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-16T11:43:00+02:00";null
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:31:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:31:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:31:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:31:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:31:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:32:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:32:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:32:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:32:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:32:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:32:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:33:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:33:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:33:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:33:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:33:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:33:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:34:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:34:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:34:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:34:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:34:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:34:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:35:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:35:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:35:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:35:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:35:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:35:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:36:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:36:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:36:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:36:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:36:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:36:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:37:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:37:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:37:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:37:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:37:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:37:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:38:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:38:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:38:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:38:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:38:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:38:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:39:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:39:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:39:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:39:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:39:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:39:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:40:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:40:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:40:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:40:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:40:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:40:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:41:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:41:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:41:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:41:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:41:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:41:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:42:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:42:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:42:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:42:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:42:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:42:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-16T11:43:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:31:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:31:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:31:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:31:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:31:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:32:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:32:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:32:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:32:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:32:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:32:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:33:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:33:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:33:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:33:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:33:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:33:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:34:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:34:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:34:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:34:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:34:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:34:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:35:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:35:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:35:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:35:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:35:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:35:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:36:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:36:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:36:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:36:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:36:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:36:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:37:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:37:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:37:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:37:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:37:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:37:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:38:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:38:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:38:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:38:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:38:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:38:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:39:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:39:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:39:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:39:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:39:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:39:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:40:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:40:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:40:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:40:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:40:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:40:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:41:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:41:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:41:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:41:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:41:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:41:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:42:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:42:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:42:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:42:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:42:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:42:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-16T11:43:00+02:00";0

==> perf_analysis/config8_2processes/ack1_bothAway/grafana_data_export-5.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:31:20+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:31:30+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:31:40+02:00";0
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:31:50+02:00";0.46
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:32:00+02:00";0.63
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:32:10+02:00";0.69
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:32:20+02:00";0.96
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:32:30+02:00";0.98
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:32:40+02:00";1.21
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:32:50+02:00";1.18
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:33:00+02:00";1.08
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:33:10+02:00";0.99
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:33:20+02:00";1.15
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:33:30+02:00";1.29
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:33:40+02:00";1.47
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:33:50+02:00";1.32
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:34:00+02:00";1.27
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:34:10+02:00";1.15
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:34:20+02:00";1.28
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:34:30+02:00";1.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:34:40+02:00";1.56
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:34:50+02:00";1.62
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:35:00+02:00";1.45
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:35:10+02:00";1.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:35:20+02:00";1.48
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:35:30+02:00";1.33
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:35:40+02:00";1.35
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:35:50+02:00";1.62
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:36:00+02:00";1.75
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:36:10+02:00";1.56
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:36:20+02:00";1.71
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:36:30+02:00";1.83
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:36:40+02:00";1.79
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:36:50+02:00";1.97
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:37:00+02:00";2.14
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:37:10+02:00";2.12
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:37:20+02:00";1.86
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:37:30+02:00";1.65
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:37:40+02:00";1.78
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:37:50+02:00";1.74
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:38:00+02:00";1.63
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:38:10+02:00";1.68
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:38:20+02:00";1.58
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:38:30+02:00";1.41
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:38:40+02:00";1.27
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:38:50+02:00";1.46
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:39:00+02:00";1.32
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:39:10+02:00";1.28
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:39:20+02:00";1.15
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:39:30+02:00";1.12
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:39:40+02:00";0.95
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:39:50+02:00";1.18
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:40:00+02:00";1.24
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:40:10+02:00";1.44
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:40:20+02:00";1.53
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:40:30+02:00";1.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:40:40+02:00";1.75
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:40:50+02:00";1.87
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:41:00+02:00";1.96
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:41:10+02:00";1.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:41:20+02:00";1.92
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:41:30+02:00";1.77
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:41:40+02:00";1.74
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:41:50+02:00";1.78
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:42:00+02:00";1.72
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:42:10+02:00";1.85
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:42:20+02:00";1.87
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:42:30+02:00";1.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:42:40+02:00";1.91
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:42:50+02:00";1.69
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:43:00+02:00";1.43
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:43:10+02:00";1.21
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:31:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:31:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:31:40+02:00";0.16
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:31:50+02:00";0.14
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:32:00+02:00";0.11
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:32:10+02:00";0.57
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:32:20+02:00";0.79
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:32:30+02:00";0.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:32:40+02:00";1.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:32:50+02:00";1.14
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:33:00+02:00";1.12
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:33:10+02:00";1.26
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:33:20+02:00";1.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:33:30+02:00";1.32
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:33:40+02:00";1.43
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:33:50+02:00";1.44
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:34:00+02:00";1.52
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:34:10+02:00";1.52
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:34:20+02:00";1.52
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:34:30+02:00";1.67
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:34:40+02:00";1.65
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:34:50+02:00";1.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:35:00+02:00";1.75
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:35:10+02:00";1.79
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:35:20+02:00";1.74
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:35:30+02:00";2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:35:40+02:00";2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:35:50+02:00";2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:36:00+02:00";2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:36:10+02:00";1.93
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:36:20+02:00";1.94
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:36:30+02:00";1.95
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:36:40+02:00";1.96
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:36:50+02:00";1.96
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:37:00+02:00";1.89
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:37:10+02:00";1.91
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:37:20+02:00";1.92
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:37:30+02:00";2.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:37:40+02:00";2.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:37:50+02:00";1.92
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:38:00+02:00";1.86
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:38:10+02:00";1.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:38:20+02:00";1.76
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:38:30+02:00";1.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:38:40+02:00";1.76
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:38:50+02:00";1.71
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:39:00+02:00";1.76
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:39:10+02:00";1.87
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:39:20+02:00";1.89
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:39:30+02:00";1.75
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:39:40+02:00";1.79
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:39:50+02:00";1.82
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:40:00+02:00";1.85
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:40:10+02:00";1.87
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:40:20+02:00";1.89
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:40:30+02:00";1.84
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:40:40+02:00";1.79
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:40:50+02:00";1.82
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:41:00+02:00";1.85
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:41:10+02:00";1.87
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:41:20+02:00";1.74
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:41:30+02:00";1.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:41:40+02:00";1.75
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:41:50+02:00";1.71
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:42:00+02:00";1.68
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:42:10+02:00";1.65
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:42:20+02:00";1.63
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:42:30+02:00";1.69
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:42:40+02:00";1.66
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:42:50+02:00";1.79
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:43:00+02:00";1.52
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-16T11:43:10+02:00";1.28
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:31:20+02:00";2.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:31:30+02:00";1.86
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:31:40+02:00";1.97
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:31:50+02:00";1.97
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:32:00+02:00";1.82
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:32:10+02:00";1.54
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:32:20+02:00";1.46
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:32:30+02:00";1.31
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:32:40+02:00";1.27
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:32:50+02:00";1.31
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:33:00+02:00";1.18
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:33:10+02:00";1.15
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:33:20+02:00";1.28
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:33:30+02:00";1.24
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:33:40+02:00";1.28
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:33:50+02:00";1.23
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:34:00+02:00";1.19
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:34:10+02:00";1.16
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:34:20+02:00";1.12
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:34:30+02:00";1.19
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:34:40+02:00";1.16
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:34:50+02:00";1.21
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:35:00+02:00";1.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:35:10+02:00";1.24
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:35:20+02:00";1.13
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:35:30+02:00";1.18
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:35:40+02:00";1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:35:50+02:00";1.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:36:00+02:00";1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:36:10+02:00";1.15
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:36:20+02:00";1.28
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:36:30+02:00";1.23
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:36:40+02:00";1.35
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:36:50+02:00";1.37
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:37:00+02:00";1.31
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:37:10+02:00";1.27
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:37:20+02:00";1.37
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:37:30+02:00";1.47
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:37:40+02:00";1.48
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:37:50+02:00";1.42
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:38:00+02:00";1.43
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:38:10+02:00";1.36
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:38:20+02:00";1.46
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:38:30+02:00";1.39
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:38:40+02:00";1.41
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:38:50+02:00";1.28
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:39:00+02:00";1.15
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:39:10+02:00";1.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:39:20+02:00";1.13
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:39:30+02:00";0.95
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:39:40+02:00";0.97
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:39:50+02:00";0.89
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:40:00+02:00";0.91
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:40:10+02:00";0.93
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:40:20+02:00";1.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:40:30+02:00";1.09
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:40:40+02:00";1.23
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:40:50+02:00";1.27
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:41:00+02:00";1.23
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:41:10+02:00";1.27
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:41:20+02:00";1.38
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:41:30+02:00";1.33
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:41:40+02:00";1.35
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:41:50+02:00";1.22
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:42:00+02:00";1.34
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:42:10+02:00";1.21
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:42:20+02:00";1.18
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:42:30+02:00";1.16
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:42:40+02:00";0.98
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:42:50+02:00";0.83
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:43:00+02:00";0.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-16T11:43:10+02:00";null

==> perf_analysis/config8_2processes/ack1_bothAway/grafana_data_export-6.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:31:30+02:00";18.702
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:31:40+02:00";112.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:31:50+02:00";4,331.542
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:32:00+02:00";5,719.713
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:32:10+02:00";10,922.827
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:32:20+02:00";11,836.263
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:32:30+02:00";11,767.713
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:32:40+02:00";11,077.783
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:32:50+02:00";11,614.144
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:33:00+02:00";11,716.475
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:33:10+02:00";11,726.851
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:33:20+02:00";11,189.363
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:33:30+02:00";11,199.496
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:33:40+02:00";11,348.796
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:33:50+02:00";11,527.24
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:34:00+02:00";11,764.519
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:34:10+02:00";11,672.783
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:34:20+02:00";11,559.12
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:34:30+02:00";11,686.715
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:34:40+02:00";11,167.406
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:34:50+02:00";10,929.395
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:35:00+02:00";11,097.788
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:35:10+02:00";11,386.323
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:35:20+02:00";11,431.793
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:35:30+02:00";11,593.732
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:35:40+02:00";11,605.53
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:35:50+02:00";11,427.515
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:36:00+02:00";11,572.115
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:36:10+02:00";11,623.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:36:20+02:00";10,582.181
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:36:30+02:00";11,477.816
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:36:40+02:00";11,204.708
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:36:50+02:00";11,339.391
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:37:00+02:00";11,260.904
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:37:10+02:00";11,428.896
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:37:20+02:00";11,591.914
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:37:30+02:00";11,494.876
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:37:40+02:00";11,830.495
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:37:50+02:00";11,512.209
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:38:00+02:00";11,739.09
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:38:10+02:00";11,697.219
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:38:20+02:00";11,802.902
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:38:30+02:00";11,534.59
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:38:40+02:00";11,510.049
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:38:50+02:00";11,719.813
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:39:00+02:00";11,627.062
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:39:10+02:00";11,431.297
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:39:20+02:00";11,597.57
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:39:30+02:00";10,946.136
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:39:40+02:00";11,413.669
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:39:50+02:00";11,550.017
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:40:00+02:00";11,656.702
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:40:10+02:00";11,531.865
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:40:20+02:00";11,862.396
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:40:30+02:00";11,645.817
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:40:40+02:00";11,217.073
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:40:50+02:00";11,277.397
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:41:00+02:00";11,656.357
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:41:10+02:00";11,812.096
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:41:20+02:00";11,691.597
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:41:30+02:00";11,375.523
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:41:40+02:00";11,574.104
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:41:50+02:00";11,303.772
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:42:00+02:00";11,713.607
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:42:10+02:00";11,877.606
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:42:20+02:00";11,515.104
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:42:30+02:00";11,790.487
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:42:40+02:00";11,142.376
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:42:50+02:00";4,749.284
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:43:00+02:00";24.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:43:10+02:00";22
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:43:20+02:00";21
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:31:30+02:00";23.499
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:31:40+02:00";50.299
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:31:50+02:00";25.001
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:32:00+02:00";26
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:32:10+02:00";11,549.502
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:32:20+02:00";21,329.482
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:32:30+02:00";24,235.581
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:32:40+02:00";28,373.189
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:32:50+02:00";29,488.772
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:33:00+02:00";29,726.398
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:33:10+02:00";29,646.229
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:33:20+02:00";29,957.726
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:33:30+02:00";29,015.413
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:33:40+02:00";29,790.456
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:33:50+02:00";29,371.52
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:34:00+02:00";28,467.789
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:34:10+02:00";27,082.631
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:34:20+02:00";27,460.47
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:34:30+02:00";29,177.687
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:34:40+02:00";27,804.57
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:34:50+02:00";26,590.187
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:35:00+02:00";29,817.183
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:35:10+02:00";29,163.523
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:35:20+02:00";29,463.878
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:35:30+02:00";29,870.675
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:35:40+02:00";29,777.882
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:35:50+02:00";29,348.045
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:36:00+02:00";29,707.438
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:36:10+02:00";29,353.593
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:36:20+02:00";28,114.09
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:36:30+02:00";29,549.852
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:36:40+02:00";29,045.637
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:36:50+02:00";29,302.478
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:37:00+02:00";29,257.496
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:37:10+02:00";29,138.793
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:37:20+02:00";27,959.008
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:37:30+02:00";27,927.35
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:37:40+02:00";29,307.422
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:37:50+02:00";29,726.778
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:38:00+02:00";29,586.144
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:38:10+02:00";29,409.037
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:38:20+02:00";29,258.94
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:38:30+02:00";29,311.758
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:38:40+02:00";29,255.347
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:38:50+02:00";29,672.823
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:39:00+02:00";29,732.686
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:39:10+02:00";29,473.446
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:39:20+02:00";29,478.544
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:39:30+02:00";29,533.427
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:39:40+02:00";27,988.782
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:39:50+02:00";29,173.88
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:40:00+02:00";29,100.365
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:40:10+02:00";29,351.138
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:40:20+02:00";29,615.034
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:40:30+02:00";29,068.816
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:40:40+02:00";29,319.798
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:40:50+02:00";29,117.169
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:41:00+02:00";29,361.877
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:41:10+02:00";29,446.449
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:41:20+02:00";28,831.112
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:41:30+02:00";28,640.621
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:41:40+02:00";29,070.217
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:41:50+02:00";29,474.149
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:42:00+02:00";29,638.018
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:42:10+02:00";29,709.57
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:42:20+02:00";29,391.694
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:42:30+02:00";29,398.93
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:42:40+02:00";29,451.258
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:42:50+02:00";29,505.794
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:43:00+02:00";1,217.44
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:43:10+02:00";25.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-16T11:43:20+02:00";23.699
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:31:30+02:00";37.899
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:31:40+02:00";1,177.803
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:31:50+02:00";5,175.674
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:32:00+02:00";6,072.233
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:32:10+02:00";5,423.99
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:32:20+02:00";5,410.962
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:32:30+02:00";5,210.91
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:32:40+02:00";5,223.377
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:32:50+02:00";5,407.572
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:33:00+02:00";5,536.743
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:33:10+02:00";5,431.184
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:33:20+02:00";5,139.611
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:33:30+02:00";5,418.578
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:33:40+02:00";5,266.609
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:33:50+02:00";5,497.166
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:34:00+02:00";5,586.856
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:34:10+02:00";5,421.728
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:34:20+02:00";5,540.663
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:34:30+02:00";5,311.692
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:34:40+02:00";5,221.033
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:34:50+02:00";5,078.162
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:35:00+02:00";5,117.521
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:35:10+02:00";5,377.736
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:35:20+02:00";5,436.464
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:35:30+02:00";5,416.91
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:35:40+02:00";5,441.979
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:35:50+02:00";5,478.645
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:36:00+02:00";5,519.945
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:36:10+02:00";5,033.088
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:36:20+02:00";5,323.237
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:36:30+02:00";5,576.183
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:36:40+02:00";5,282.381
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:36:50+02:00";5,659.114
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:37:00+02:00";5,579.622
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:37:10+02:00";5,544.075
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:37:20+02:00";5,413.307
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:37:30+02:00";5,450.539
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:37:40+02:00";5,597.351
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:37:50+02:00";5,361.615
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:38:00+02:00";5,501.674
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:38:10+02:00";5,482.089
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:38:20+02:00";5,404.93
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:38:30+02:00";5,424.403
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:38:40+02:00";5,497.308
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:38:50+02:00";5,391.376
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:39:00+02:00";5,471.681
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:39:10+02:00";5,391.036
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:39:20+02:00";5,400.905
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:39:30+02:00";5,375.611
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:39:40+02:00";5,396.979
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:39:50+02:00";5,381.038
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:40:00+02:00";5,465.28
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:40:10+02:00";5,506.191
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:40:20+02:00";5,384.085
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:40:30+02:00";5,414.389
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:40:40+02:00";5,208.979
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:40:50+02:00";5,406.556
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:41:00+02:00";5,547.184
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:41:10+02:00";5,524.821
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:41:20+02:00";5,499.623
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:41:30+02:00";5,315.542
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:41:40+02:00";5,302.527
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:41:50+02:00";5,470.604
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:42:00+02:00";5,562.389
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:42:10+02:00";5,533.724
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:42:20+02:00";5,393.798
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:42:30+02:00";5,592.245
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:42:40+02:00";2,346.223
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:42:50+02:00";20
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:43:00+02:00";22.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:43:10+02:00";19.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-16T11:43:20+02:00";null

==> perf_analysis/config8_2processes/ack1_bothAway/grafana_data_export-7.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:31:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:31:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:31:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:32:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:32:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:32:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:32:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:32:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:32:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:33:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:33:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:33:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:33:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:33:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:33:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:34:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:34:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:34:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:34:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:34:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:34:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:35:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:35:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:35:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:35:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:35:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:35:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:36:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:36:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:36:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:36:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:36:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:36:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:37:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:37:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:37:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:37:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:37:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:37:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:38:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:38:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:38:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:38:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:38:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:38:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:39:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:39:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:39:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:39:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:39:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:39:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:40:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:40:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:40:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:40:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:40:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:40:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:41:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:41:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:41:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:41:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:41:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:41:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:42:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:42:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:42:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:42:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:42:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:42:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:43:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:43:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-16T11:43:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:31:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:31:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:31:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:32:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:32:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:32:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:32:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:32:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:32:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:33:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:33:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:33:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:33:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:33:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:33:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:34:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:34:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:34:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:34:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:34:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:34:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:35:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:35:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:35:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:35:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:35:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:35:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:36:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:36:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:36:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:36:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:36:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:36:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:37:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:37:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:37:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:37:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:37:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:37:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:38:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:38:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:38:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:38:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:38:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:38:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:39:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:39:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:39:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:39:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:39:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:39:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:40:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:40:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:40:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:40:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:40:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:40:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:41:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:41:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:41:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:41:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:41:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:41:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:42:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:42:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:42:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:42:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:42:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:42:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:43:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:43:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-16T11:43:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:31:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:31:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:31:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:32:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:32:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:32:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:32:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:32:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:32:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:33:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:33:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:33:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:33:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:33:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:33:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:34:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:34:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:34:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:34:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:34:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:34:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:35:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:35:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:35:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:35:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:35:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:35:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:36:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:36:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:36:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:36:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:36:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:36:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:37:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:37:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:37:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:37:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:37:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:37:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:38:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:38:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:38:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:38:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:38:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:38:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:39:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:39:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:39:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:39:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:39:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:39:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:40:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:40:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:40:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:40:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:40:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:40:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:41:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:41:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:41:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:41:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:41:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:41:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:42:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:42:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:42:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:42:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:42:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:42:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:43:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:43:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-16T11:43:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:31:30+02:00";157,227,248
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:31:40+02:00";293,095,088
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:31:50+02:00";510,220,128
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:32:00+02:00";365,281,712
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:32:10+02:00";690,914,264
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:32:20+02:00";441,923,816
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:32:30+02:00";277,729,008
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:32:40+02:00";779,138,296
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:32:50+02:00";676,946,280
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:33:00+02:00";581,925,904
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:33:10+02:00";484,499,480
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:33:20+02:00";309,527,256
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:33:30+02:00";191,325,240
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:33:40+02:00";682,489,576
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:33:50+02:00";568,304,176
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:34:00+02:00";413,381,784
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:34:10+02:00";254,337,936
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:34:20+02:00";773,532,936
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:34:30+02:00";603,643,312
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:34:40+02:00";384,897,328
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:34:50+02:00";239,462,768
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:35:00+02:00";719,898,736
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:35:10+02:00";593,090,424
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:35:20+02:00";481,145,904
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:35:30+02:00";374,310,000
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:35:40+02:00";252,980,272
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:35:50+02:00";772,210,496
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:36:00+02:00";662,419,664
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:36:10+02:00";433,753,840
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:36:20+02:00";290,531,600
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:36:30+02:00";175,312,904
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:36:40+02:00";661,804,888
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:36:50+02:00";535,333,520
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:37:00+02:00";416,106,112
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:37:10+02:00";235,981,336
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:37:20+02:00";721,632,144
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:37:30+02:00";608,633,472
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:37:40+02:00";512,517,864
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:37:50+02:00";393,038,912
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:38:00+02:00";288,569,504
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:38:10+02:00";174,389,536
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:38:20+02:00";671,483,424
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:38:30+02:00";550,267,400
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:38:40+02:00";447,548,552
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:38:50+02:00";336,791,560
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:39:00+02:00";226,766,480
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:39:10+02:00";737,598,312
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:39:20+02:00";611,965,328
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:39:30+02:00";429,731,984
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:39:40+02:00";288,385,552
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:39:50+02:00";790,595,608
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:40:00+02:00";664,995,008
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:40:10+02:00";563,595,256
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:40:20+02:00";423,427,344
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:40:30+02:00";292,322,608
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:40:40+02:00";768,874,064
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:40:50+02:00";641,096,904
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:41:00+02:00";555,389,072
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:41:10+02:00";447,238,240
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:41:20+02:00";328,114,992
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:41:30+02:00";800,051,848
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:41:40+02:00";659,954,936
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:41:50+02:00";558,125,920
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:42:00+02:00";484,197,984
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:42:10+02:00";389,677,088
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:42:20+02:00";270,411,728
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:42:30+02:00";194,021,600
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:42:40+02:00";487,847,008
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:42:50+02:00";653,522,016
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:43:00+02:00";656,667,744
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:43:10+02:00";659,813,472
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-16T11:43:20+02:00";660,862,048

==> perf_analysis/config8_2processes/ack1_bothAway/grafana_data_export-8.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:31:30+02:00";56,164,352
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:31:40+02:00";63,438,848
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:31:50+02:00";63,963,136
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:32:00+02:00";64,749,568
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:32:10+02:00";64,749,568
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:32:20+02:00";64,749,568
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:32:30+02:00";64,749,568
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:32:40+02:00";64,749,568
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:32:50+02:00";64,749,568
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:33:00+02:00";64,749,568
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:33:10+02:00";64,749,568
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:33:20+02:00";64,749,568
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:33:30+02:00";64,749,568
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:33:40+02:00";64,749,568
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:33:50+02:00";64,749,568
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:34:00+02:00";64,749,568
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:34:10+02:00";64,749,568
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:34:20+02:00";64,749,568
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:34:30+02:00";64,749,568
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:34:40+02:00";64,749,568
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:34:50+02:00";64,749,568
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:35:00+02:00";64,749,568
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:35:10+02:00";64,749,568
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:35:20+02:00";64,749,568
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:35:30+02:00";64,749,568
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:35:40+02:00";64,749,568
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:35:50+02:00";64,749,568
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:36:00+02:00";64,749,568
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:36:10+02:00";64,749,568
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:36:20+02:00";64,749,568
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:36:30+02:00";64,749,568
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:36:40+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:36:50+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:37:00+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:37:10+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:37:20+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:37:30+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:37:40+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:37:50+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:38:00+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:38:10+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:38:20+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:38:30+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:38:40+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:38:50+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:39:00+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:39:10+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:39:20+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:39:30+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:39:40+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:39:50+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:40:00+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:40:10+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:40:20+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:40:30+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:40:40+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:40:50+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:41:00+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:41:10+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:41:20+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:41:30+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:41:40+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:41:50+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:42:00+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:42:10+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:42:20+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:42:30+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:42:40+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:42:50+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:43:00+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:43:10+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-16T11:43:20+02:00";65,536,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:31:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:31:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:31:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:32:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:32:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:32:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:32:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:32:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:32:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:33:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:33:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:33:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:33:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:33:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:33:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:34:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:34:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:34:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:34:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:34:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:34:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:35:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:35:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:35:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:35:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:35:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:35:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:36:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:36:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:36:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:36:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:36:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:36:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:37:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:37:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:37:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:37:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:37:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:37:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:38:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:38:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:38:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:38:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:38:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:38:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:39:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:39:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:39:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:39:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:39:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:39:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:40:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:40:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:40:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:40:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:40:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:40:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:41:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:41:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:41:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:41:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:41:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:41:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:42:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:42:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:42:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:42:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:42:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:42:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:43:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:43:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-16T11:43:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:31:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:31:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:31:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:32:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:32:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:32:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:32:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:32:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:32:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:33:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:33:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:33:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:33:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:33:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:33:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:34:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:34:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:34:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:34:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:34:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:34:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:35:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:35:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:35:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:35:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:35:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:35:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:36:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:36:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:36:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:36:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:36:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:36:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:37:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:37:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:37:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:37:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:37:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:37:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:38:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:38:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:38:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:38:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:38:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:38:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:39:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:39:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:39:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:39:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:39:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:39:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:40:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:40:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:40:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:40:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:40:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:40:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:41:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:41:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:41:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:41:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:41:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:41:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:42:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:42:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:42:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:42:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:42:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:42:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:43:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:43:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-16T11:43:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:31:30+02:00";52,521,656
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:31:40+02:00";59,600,936
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:31:50+02:00";59,708,768
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:32:00+02:00";59,997,336
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:32:10+02:00";60,009,048
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:32:20+02:00";60,007,664
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:32:30+02:00";58,567,224
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:32:40+02:00";58,431,472
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:32:50+02:00";58,477,456
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:33:00+02:00";58,415,096
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:33:10+02:00";58,072,512
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:33:20+02:00";58,190,176
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:33:30+02:00";58,181,560
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:33:40+02:00";58,239,424
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:33:50+02:00";58,259,552
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:34:00+02:00";58,025,416
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:34:10+02:00";58,119,680
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:34:20+02:00";58,186,888
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:34:30+02:00";58,327,592
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:34:40+02:00";58,066,256
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:34:50+02:00";58,118,840
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:35:00+02:00";58,118,408
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:35:10+02:00";58,087,040
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:35:20+02:00";58,099,096
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:35:30+02:00";58,106,008
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:35:40+02:00";58,105,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:35:50+02:00";58,118,040
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:36:00+02:00";58,100,768
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:36:10+02:00";58,112,608
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:36:20+02:00";58,112,664
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:36:30+02:00";57,960,984
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:36:40+02:00";58,314,448
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:36:50+02:00";58,321,744
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:37:00+02:00";58,320,336
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:37:10+02:00";58,333,232
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:37:20+02:00";58,326,856
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:37:30+02:00";58,294,336
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:37:40+02:00";58,318,936
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:37:50+02:00";58,362,944
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:38:00+02:00";58,366,144
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:38:10+02:00";58,370,504
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:38:20+02:00";58,375,944
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:38:30+02:00";58,454,680
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:38:40+02:00";58,456,440
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:38:50+02:00";58,480,920
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:39:00+02:00";58,540,408
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:39:10+02:00";58,574,224
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:39:20+02:00";58,608,832
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:39:30+02:00";58,643,968
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:39:40+02:00";58,643,712
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:39:50+02:00";58,662,784
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:40:00+02:00";58,662,784
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:40:10+02:00";58,672,064
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:40:20+02:00";58,710,480
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:40:30+02:00";58,706,672
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:40:40+02:00";59,121,768
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:40:50+02:00";59,156,144
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:41:00+02:00";59,145,776
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:41:10+02:00";59,163,888
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:41:20+02:00";59,218,768
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:41:30+02:00";59,239,248
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:41:40+02:00";59,243,336
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:41:50+02:00";59,261,016
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:42:00+02:00";59,271,128
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:42:10+02:00";59,312,256
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:42:20+02:00";59,337,792
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:42:30+02:00";59,338,688
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:42:40+02:00";59,640,776
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:42:50+02:00";59,699,008
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:43:00+02:00";59,696,896
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:43:10+02:00";59,696,896
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-16T11:43:20+02:00";59,719,936

==> perf_analysis/config8_2processes/ack1_bothLocal/grafana_data_export-2.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:45:40+02:00";null
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:45:50+02:00";null
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:46:00+02:00";null
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:46:10+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:46:20+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:46:30+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:46:40+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:46:50+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:47:00+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:47:10+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:47:20+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:47:30+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:47:40+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:47:50+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:48:00+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:48:10+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:48:20+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:48:30+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:48:40+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:48:50+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:49:00+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:49:10+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:49:20+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:49:30+02:00";20,207.403
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:49:40+02:00";62,655.135
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:49:50+02:00";104,094.849
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:50:00+02:00";178,002.914
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:50:10+02:00";230,859.735
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:50:20+02:00";272,132.836
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:50:30+02:00";307,155.22
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:50:40+02:00";335,924.149
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:50:50+02:00";361,886.858
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:51:00+02:00";383,091.152
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:51:10+02:00";401,037.6
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:51:20+02:00";410,437.504
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:51:30+02:00";424,264.429
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:51:40+02:00";442,037.878
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:51:50+02:00";448,528.486
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:52:00+02:00";453,749.093
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:52:10+02:00";466,641.058
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:52:20+02:00";435,857.725
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:52:30+02:00";425,849.911
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:52:40+02:00";422,646.79
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:52:50+02:00";393,785.318
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:53:00+02:00";384,217.735
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:53:10+02:00";379,332.039
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:53:20+02:00";375,218.561
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:53:30+02:00";357,815.407
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:53:40+02:00";373,933.295
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:53:50+02:00";379,525.157
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:54:00+02:00";378,587.944
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:54:10+02:00";385,987.284
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:54:20+02:00";376,993.168
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:54:30+02:00";385,996.297
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:54:40+02:00";394,850.301
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:54:50+02:00";401,451.698
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:55:00+02:00";402,156.912
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:55:10+02:00";397,358.355
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:55:20+02:00";395,522.438
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:55:30+02:00";391,175.225
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:55:40+02:00";394,122.969
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:55:50+02:00";371,267.103
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:56:00+02:00";373,109.5
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:56:10+02:00";364,053.465
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:56:20+02:00";367,750.72
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:56:30+02:00";377,545.018
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:56:40+02:00";372,931.721
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:56:50+02:00";360,291.37
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:57:00+02:00";369,521.788
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:57:10+02:00";370,790.39
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:57:20+02:00";382,663.689
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:57:30+02:00";391,025.563
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:57:40+02:00";403,212.807
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:57:50+02:00";407,738.276
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:58:00+02:00";401,331.942
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:58:10+02:00";408,113.784
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:58:20+02:00";419,770.182
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:58:30+02:00";430,417.805
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:58:40+02:00";427,046.468
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:58:50+02:00";432,892.438
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:59:00+02:00";435,195.796
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:59:10+02:00";429,583.996
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:59:20+02:00";425,784.846
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:59:30+02:00";435,860.223
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:59:40+02:00";443,592.403
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:59:50+02:00";434,048.599
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:00:00+02:00";421,218.003
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:00:10+02:00";389,433.563
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:00:20+02:00";329,648.394
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:00:30+02:00";null
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:45:40+02:00";null
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:45:50+02:00";null
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:46:00+02:00";null
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:46:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:46:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:46:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:46:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:46:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:47:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:47:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:47:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:47:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:47:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:47:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:48:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:48:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:48:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:48:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:48:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:48:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:49:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:49:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:49:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:49:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:49:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:49:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:50:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:50:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:50:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:50:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:50:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:50:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:51:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:51:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:51:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:51:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:51:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:51:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:52:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:52:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:52:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:52:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:52:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:52:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:53:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:53:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:53:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:53:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:53:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:53:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:54:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:54:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:54:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:54:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:54:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:54:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:55:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:55:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:55:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:55:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:55:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:55:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:56:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:56:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:56:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:56:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:56:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:56:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:57:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:57:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:57:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:57:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:57:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:57:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:58:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:58:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:58:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:58:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:58:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:58:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:59:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:59:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:59:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:59:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:59:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:59:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:00:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:00:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:00:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:00:30+02:00";null
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:45:40+02:00";null
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:45:50+02:00";null
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:46:00+02:00";null
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:46:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:46:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:46:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:46:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:46:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:47:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:47:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:47:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:47:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:47:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:47:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:48:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:48:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:48:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:48:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:48:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:48:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:49:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:49:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:49:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:49:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:49:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:49:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:50:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:50:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:50:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:50:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:50:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:50:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:51:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:51:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:51:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:51:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:51:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:51:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:52:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:52:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:52:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:52:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:52:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:52:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:53:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:53:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:53:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:53:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:53:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:53:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:54:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:54:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:54:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:54:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:54:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:54:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:55:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:55:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:55:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:55:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:55:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:55:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:56:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:56:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:56:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:56:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:56:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:56:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:57:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:57:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:57:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:57:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:57:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:57:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:58:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:58:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:58:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:58:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:58:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:58:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:59:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:59:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:59:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:59:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:59:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T18:59:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:00:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:00:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:00:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T19:00:30+02:00";null

==> perf_analysis/config8_2processes/ack1_bothLocal/grafana_data_export-3.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:45:40+02:00";null
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:45:50+02:00";null
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:46:00+02:00";null
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:46:10+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:46:20+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:46:30+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:46:40+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:46:50+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:47:00+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:47:10+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:47:20+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:47:30+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:47:40+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:47:50+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:48:00+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:48:10+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:48:20+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:48:30+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:48:40+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:48:50+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:49:00+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:49:10+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:49:20+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:49:30+02:00";4,331,761.574
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:49:40+02:00";13,473,496.125
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:49:50+02:00";22,380,186.307
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:50:00+02:00";38,291,864.521
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:50:10+02:00";49,704,662.519
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:50:20+02:00";58,631,146.219
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:50:30+02:00";66,234,604.76
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:50:40+02:00";72,488,988.451
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:50:50+02:00";78,133,326.751
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:51:00+02:00";82,743,728.027
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:51:10+02:00";86,643,607.757
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:51:20+02:00";88,689,505.222
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:51:30+02:00";91,690,384.653
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:51:40+02:00";95,547,075.734
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:51:50+02:00";96,958,650.842
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:52:00+02:00";98,095,680.121
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:52:10+02:00";100,889,573.07
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:52:20+02:00";94,236,227.749
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:52:30+02:00";92,074,018.631
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:52:40+02:00";91,382,175.646
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:52:50+02:00";85,142,143.648
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:53:00+02:00";83,074,055.147
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:53:10+02:00";82,018,313.169
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:53:20+02:00";81,129,144.937
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:53:30+02:00";77,367,079.056
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:53:40+02:00";80,852,289.165
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:53:50+02:00";82,061,929.331
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:54:00+02:00";81,859,458.603
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:54:10+02:00";83,459,635.416
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:54:20+02:00";81,515,040.301
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:54:30+02:00";83,462,470.537
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:54:40+02:00";85,377,006.586
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:54:50+02:00";86,804,466.598
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:55:00+02:00";86,957,017.567
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:55:10+02:00";85,918,996.556
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:55:20+02:00";85,522,622.484
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:55:30+02:00";84,582,623.139
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:55:40+02:00";85,219,424.31
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:55:50+02:00";80,277,752.329
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:56:00+02:00";80,676,428.482
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:56:10+02:00";78,718,326.664
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:56:20+02:00";79,517,537.083
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:56:30+02:00";81,635,082.308
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:56:40+02:00";80,637,596.467
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:56:50+02:00";77,904,427.897
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:57:00+02:00";79,900,804.719
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:57:10+02:00";80,174,616.525
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:57:20+02:00";82,750,654.176
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:57:30+02:00";84,590,814.407
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:57:40+02:00";87,255,469.602
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:57:50+02:00";88,248,383.225
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:58:00+02:00";86,905,980.52
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:58:10+02:00";88,420,905.922
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:58:20+02:00";90,988,970.06
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:58:30+02:00";93,331,811.077
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:58:40+02:00";92,625,857.205
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:58:50+02:00";93,916,768.536
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:59:00+02:00";94,435,959.079
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:59:10+02:00";93,231,973.311
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:59:20+02:00";92,419,712.893
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:59:30+02:00";94,619,746.965
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:59:40+02:00";96,309,126.185
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T18:59:50+02:00";94,243,472.867
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:00:00+02:00";91,462,897.421
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:00:10+02:00";84,564,221.486
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:00:20+02:00";71,582,068.067
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T19:00:30+02:00";65,858,681.913
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:45:40+02:00";null
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:45:50+02:00";null
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:46:00+02:00";null
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:46:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:46:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:46:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:46:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:46:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:47:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:47:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:47:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:47:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:47:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:47:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:48:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:48:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:48:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:48:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:48:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:48:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:49:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:49:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:49:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:49:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:49:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:49:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:50:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:50:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:50:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:50:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:50:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:50:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:51:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:51:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:51:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:51:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:51:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:51:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:52:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:52:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:52:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:52:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:52:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:52:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:53:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:53:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:53:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:53:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:53:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:53:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:54:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:54:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:54:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:54:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:54:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:54:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:55:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:55:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:55:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:55:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:55:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:55:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:56:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:56:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:56:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:56:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:56:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:56:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:57:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:57:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:57:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:57:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:57:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:57:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:58:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:58:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:58:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:58:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:58:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:58:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:59:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:59:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:59:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:59:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:59:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T18:59:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:00:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:00:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:00:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T19:00:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:45:40+02:00";null
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:45:50+02:00";null
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:46:00+02:00";null
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:46:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:46:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:46:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:46:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:46:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:47:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:47:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:47:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:47:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:47:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:47:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:48:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:48:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:48:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:48:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:48:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:48:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:49:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:49:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:49:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:49:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:49:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:49:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:50:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:50:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:50:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:50:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:50:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:50:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:51:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:51:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:51:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:51:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:51:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:51:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:52:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:52:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:52:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:52:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:52:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:52:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:53:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:53:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:53:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:53:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:53:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:53:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:54:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:54:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:54:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:54:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:54:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:54:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:55:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:55:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:55:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:55:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:55:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:55:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:56:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:56:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:56:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:56:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:56:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:56:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:57:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:57:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:57:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:57:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:57:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:57:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:58:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:58:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:58:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:58:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:58:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:58:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:59:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:59:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:59:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:59:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:59:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T18:59:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:00:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:00:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:00:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T19:00:30+02:00";0

==> perf_analysis/config8_2processes/ack1_bothLocal/grafana_data_export-4.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:45:50+02:00";null
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:46:00+02:00";null
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:46:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:46:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:46:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:46:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:46:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:47:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:47:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:47:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:47:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:47:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:47:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:48:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:48:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:48:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:48:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:48:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:48:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:49:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:49:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:49:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:49:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:49:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:49:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:50:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:50:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:50:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:50:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:50:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:50:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:51:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:51:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:51:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:51:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:51:40+02:00";2
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:51:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:52:00+02:00";2
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:52:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:52:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:52:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:52:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:52:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:53:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:53:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:53:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:53:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:53:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:53:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:54:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:54:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:54:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:54:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:54:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:54:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:55:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:55:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:55:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:55:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:55:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:55:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:56:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:56:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:56:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:56:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:56:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:56:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:57:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:57:10+02:00";2
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:57:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:57:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:57:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:57:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:58:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:58:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:58:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:58:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:58:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:58:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:59:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:59:10+02:00";2
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:59:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:59:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:59:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T18:59:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:00:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:00:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:00:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:00:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T19:00:40+02:00";null
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:45:50+02:00";null
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:46:00+02:00";null
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:46:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:46:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:46:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:46:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:46:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:47:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:47:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:47:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:47:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:47:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:47:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:48:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:48:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:48:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:48:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:48:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:48:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:49:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:49:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:49:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:49:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:49:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:49:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:50:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:50:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:50:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:50:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:50:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:50:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:51:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:51:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:51:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:51:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:51:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:51:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:52:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:52:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:52:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:52:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:52:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:52:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:53:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:53:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:53:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:53:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:53:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:53:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:54:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:54:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:54:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:54:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:54:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:54:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:55:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:55:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:55:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:55:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:55:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:55:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:56:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:56:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:56:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:56:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:56:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:56:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:57:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:57:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:57:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:57:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:57:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:57:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:58:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:58:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:58:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:58:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:58:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:58:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:59:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:59:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:59:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:59:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:59:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T18:59:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:00:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:00:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:00:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:00:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T19:00:40+02:00";null
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:45:50+02:00";null
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:46:00+02:00";null
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:46:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:46:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:46:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:46:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:46:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:47:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:47:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:47:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:47:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:47:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:47:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:48:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:48:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:48:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:48:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:48:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:48:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:49:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:49:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:49:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:49:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:49:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:49:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:50:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:50:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:50:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:50:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:50:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:50:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:51:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:51:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:51:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:51:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:51:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:51:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:52:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:52:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:52:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:52:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:52:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:52:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:53:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:53:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:53:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:53:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:53:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:53:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:54:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:54:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:54:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:54:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:54:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:54:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:55:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:55:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:55:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:55:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:55:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:55:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:56:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:56:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:56:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:56:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:56:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:56:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:57:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:57:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:57:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:57:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:57:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:57:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:58:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:58:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:58:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:58:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:58:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:58:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:59:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:59:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:59:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:59:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:59:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T18:59:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:00:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:00:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:00:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:00:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T19:00:40+02:00";null

==> perf_analysis/config8_2processes/ack1_bothLocal/grafana_data_export-5.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:46:00+02:00";0.15
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:46:10+02:00";0.36
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:46:20+02:00";0.31
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:46:30+02:00";0.26
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:46:40+02:00";0.22
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:46:50+02:00";0.18
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:47:00+02:00";0.31
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:47:10+02:00";0.26
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:47:20+02:00";0.22
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:47:30+02:00";0.19
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:47:40+02:00";0.16
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:47:50+02:00";0.13
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:48:00+02:00";0.11
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:48:10+02:00";0.09
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:48:20+02:00";0.08
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:48:30+02:00";0.07
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:48:40+02:00";0.06
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:48:50+02:00";0.05
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:49:00+02:00";0.12
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:49:10+02:00";0.65
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:49:20+02:00";1.66
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:49:30+02:00";2.36
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:49:40+02:00";2.22
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:49:50+02:00";3.06
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:50:00+02:00";3.35
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:50:10+02:00";3.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:50:20+02:00";4.21
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:50:30+02:00";4.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:50:40+02:00";4.55
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:50:50+02:00";5.22
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:51:00+02:00";5.42
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:51:10+02:00";5.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:51:20+02:00";6.24
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:51:30+02:00";6.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:51:40+02:00";7.53
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:51:50+02:00";8.61
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:52:00+02:00";9.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:52:10+02:00";10.24
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:52:20+02:00";10.21
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:52:30+02:00";10.54
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:52:40+02:00";11.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:52:50+02:00";11.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:53:00+02:00";12.52
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:53:10+02:00";12.53
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:53:20+02:00";12.52
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:53:30+02:00";13
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:53:40+02:00";13.39
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:53:50+02:00";13.41
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:54:00+02:00";13.36
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:54:10+02:00";13.45
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:54:20+02:00";13.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:54:30+02:00";13.45
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:54:40+02:00";13.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:54:50+02:00";13.76
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:55:00+02:00";14.02
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:55:10+02:00";13.77
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:55:20+02:00";14.18
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:55:30+02:00";14.46
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:55:40+02:00";14.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:55:50+02:00";14.68
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:56:00+02:00";14.88
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:56:10+02:00";14.82
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:56:20+02:00";14.38
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:56:30+02:00";14.23
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:56:40+02:00";14.43
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:56:50+02:00";15.37
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:57:00+02:00";15.89
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:57:10+02:00";16.05
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:57:20+02:00";15.74
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:57:30+02:00";15.33
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:57:40+02:00";15.59
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:57:50+02:00";15.88
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:58:00+02:00";15.91
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:58:10+02:00";15.92
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:58:20+02:00";16
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:58:30+02:00";15.55
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:58:40+02:00";15.35
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:58:50+02:00";15.44
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:59:00+02:00";15.39
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:59:10+02:00";15.48
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:59:20+02:00";15.25
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:59:30+02:00";15.13
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:59:40+02:00";14.64
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:59:50+02:00";14.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:00:00+02:00";15.01
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:00:10+02:00";15.13
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:00:20+02:00";14.18
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:00:30+02:00";13.23
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:00:40+02:00";12.35
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:00:50+02:00";11.91
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:46:00+02:00";0.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:46:10+02:00";0.65
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:46:20+02:00";0.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:46:30+02:00";0.67
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:46:40+02:00";0.56
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:46:50+02:00";0.55
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:47:00+02:00";0.47
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:47:10+02:00";0.47
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:47:20+02:00";0.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:47:30+02:00";0.34
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:47:40+02:00";0.36
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:47:50+02:00";0.3
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:48:00+02:00";0.26
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:48:10+02:00";0.22
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:48:20+02:00";0.18
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:48:30+02:00";0.15
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:48:40+02:00";0.13
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:48:50+02:00";0.26
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:49:00+02:00";0.22
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:49:10+02:00";0.18
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:49:20+02:00";0.15
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:49:30+02:00";0.13
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:49:40+02:00";0.11
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:49:50+02:00";0.09
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:50:00+02:00";0.08
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:50:10+02:00";0.23
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:50:20+02:00";0.34
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:50:30+02:00";0.29
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:50:40+02:00";0.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:50:50+02:00";0.57
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:51:00+02:00";0.48
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:51:10+02:00";0.48
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:51:20+02:00";0.41
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:51:30+02:00";0.34
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:51:40+02:00";0.37
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:51:50+02:00";0.31
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:52:00+02:00";0.34
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:52:10+02:00";0.29
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:52:20+02:00";0.24
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:52:30+02:00";0.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:52:40+02:00";0.17
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:52:50+02:00";0.15
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:53:00+02:00";0.12
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:53:10+02:00";0.1
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:53:20+02:00";0.09
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:53:30+02:00";0.07
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:53:40+02:00";0.06
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:53:50+02:00";0.05
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:54:00+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:54:10+02:00";0.04
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:54:20+02:00";0.03
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:54:30+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:54:40+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:54:50+02:00";0.02
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:55:00+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:55:10+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:55:20+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:55:30+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:55:40+02:00";0.01
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:55:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:56:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:56:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:56:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:56:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:56:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:56:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:57:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:57:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:57:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:57:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:57:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:57:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:58:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:58:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:58:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:58:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:58:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:58:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:59:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:59:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:59:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:59:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:59:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T18:59:50+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:00:00+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:00:10+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:00:20+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:00:30+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:00:40+02:00";0
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T19:00:50+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:46:00+02:00";0.14
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:46:10+02:00";0.34
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:46:20+02:00";0.36
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:46:30+02:00";0.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:46:40+02:00";0.26
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:46:50+02:00";0.22
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:47:00+02:00";0.18
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:47:10+02:00";0.15
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:47:20+02:00";0.13
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:47:30+02:00";0.11
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:47:40+02:00";0.09
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:47:50+02:00";0.08
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:48:00+02:00";0.07
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:48:10+02:00";0.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:48:20+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:48:30+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:48:40+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:48:50+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:49:00+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:49:10+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:49:20+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:49:30+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:49:40+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:49:50+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:50:00+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:50:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:50:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:50:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:50:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:50:50+02:00";0.32
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:51:00+02:00";0.65
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:51:10+02:00";0.55
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:51:20+02:00";0.62
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:51:30+02:00";0.52
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:51:40+02:00";0.52
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:51:50+02:00";0.44
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:52:00+02:00";0.37
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:52:10+02:00";0.31
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:52:20+02:00";0.27
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:52:30+02:00";0.39
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:52:40+02:00";0.33
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:52:50+02:00";0.35
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:53:00+02:00";0.37
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:53:10+02:00";0.32
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:53:20+02:00";0.27
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:53:30+02:00";0.23
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:53:40+02:00";0.19
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:53:50+02:00";0.16
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:54:00+02:00";0.14
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:54:10+02:00";0.11
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:54:20+02:00";0.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:54:30+02:00";0.08
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:54:40+02:00";0.07
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:54:50+02:00";0.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:55:00+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:55:10+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:55:20+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:55:30+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:55:40+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:55:50+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:56:00+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:56:10+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:56:20+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:56:30+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:56:40+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:56:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:57:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:57:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:57:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:57:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:57:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:57:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:58:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:58:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:58:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:58:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:58:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:58:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:59:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:59:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:59:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:59:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:59:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T18:59:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:00:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:00:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:00:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:00:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:00:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T19:00:50+02:00";null

==> perf_analysis/config8_2processes/ack1_bothLocal/grafana_data_export-6.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:46:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:46:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:46:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:46:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:46:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:47:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:47:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:47:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:47:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:47:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:47:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:48:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:48:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:48:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:48:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:48:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:48:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:49:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:49:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:49:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:49:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:49:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:49:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:50:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:50:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:50:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:50:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:50:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:50:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:51:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:51:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:51:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:51:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:51:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:51:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:52:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:52:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:52:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:52:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:52:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:52:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:53:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:53:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:53:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:53:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:53:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:53:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:54:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:54:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:54:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:54:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:54:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:54:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:55:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:55:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:55:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:55:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:55:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:55:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:56:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:56:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:56:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:56:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:56:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:56:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:57:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:57:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:57:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:57:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:57:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:57:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:58:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:58:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:58:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:58:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:58:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:58:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:59:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:59:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:59:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:59:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:59:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T18:59:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:00:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:00:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:00:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:00:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:00:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:00:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T19:01:00+02:00";null
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:46:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:46:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:46:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:46:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:46:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:47:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:47:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:47:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:47:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:47:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:47:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:48:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:48:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:48:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:48:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:48:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:48:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:49:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:49:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:49:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:49:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:49:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:49:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:50:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:50:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:50:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:50:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:50:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:50:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:51:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:51:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:51:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:51:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:51:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:51:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:52:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:52:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:52:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:52:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:52:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:52:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:53:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:53:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:53:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:53:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:53:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:53:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:54:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:54:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:54:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:54:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:54:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:54:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:55:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:55:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:55:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:55:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:55:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:55:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:56:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:56:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:56:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:56:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:56:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:56:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:57:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:57:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:57:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:57:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:57:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:57:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:58:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:58:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:58:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:58:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:58:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:58:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:59:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:59:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:59:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:59:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:59:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T18:59:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:00:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:00:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:00:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:00:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:00:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:00:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T19:01:00+02:00";null
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:46:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:46:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:46:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:46:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:46:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:47:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:47:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:47:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:47:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:47:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:47:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:48:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:48:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:48:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:48:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:48:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:48:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:49:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:49:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:49:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:49:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:49:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:49:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:50:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:50:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:50:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:50:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:50:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:50:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:51:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:51:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:51:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:51:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:51:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:51:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:52:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:52:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:52:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:52:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:52:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:52:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:53:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:53:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:53:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:53:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:53:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:53:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:54:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:54:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:54:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:54:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:54:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:54:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:55:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:55:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:55:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:55:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:55:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:55:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:56:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:56:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:56:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:56:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:56:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:56:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:57:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:57:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:57:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:57:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:57:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:57:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:58:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:58:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:58:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:58:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:58:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:58:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:59:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:59:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:59:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:59:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:59:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T18:59:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:00:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:00:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:00:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:00:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:00:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:00:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T19:01:00+02:00";null
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:46:10+02:00";155,773,600
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:46:20+02:00";157,870,752
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:46:30+02:00";159,967,904
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:46:40+02:00";163,113,632
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:46:50+02:00";165,210,784
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:47:00+02:00";166,259,360
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:47:10+02:00";169,405,088
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:47:20+02:00";170,453,664
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:47:30+02:00";172,550,816
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:47:40+02:00";174,647,968
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:47:50+02:00";176,745,120
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:48:00+02:00";178,842,272
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:48:10+02:00";180,939,424
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:48:20+02:00";183,036,576
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:48:30+02:00";184,085,152
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:48:40+02:00";187,230,880
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:48:50+02:00";189,328,032
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:49:00+02:00";191,425,184
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:49:10+02:00";192,473,760
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:49:20+02:00";156,660,560
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:49:30+02:00";514,531,360
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:49:40+02:00";747,455,440
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:49:50+02:00";638,301,120
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:50:00+02:00";351,291,984
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:50:10+02:00";389,209,608
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:50:20+02:00";434,879,472
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:50:30+02:00";478,064,104
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:50:40+02:00";469,590,800
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:50:50+02:00";508,119,648
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:51:00+02:00";569,038,768
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:51:10+02:00";572,369,448
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:51:20+02:00";181,842,272
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:51:30+02:00";292,859,104
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:51:40+02:00";437,067,240
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:51:50+02:00";786,500,288
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:52:00+02:00";203,489,248
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:52:10+02:00";794,974,840
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:52:20+02:00";616,686,088
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:52:30+02:00";746,852,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:52:40+02:00";556,538,800
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:52:50+02:00";510,393,488
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:53:00+02:00";233,613,840
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:53:10+02:00";617,779,952
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:53:20+02:00";212,126,032
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:53:30+02:00";467,945,776
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:53:40+02:00";560,481,728
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:53:50+02:00";352,311,920
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:54:00+02:00";702,112,464
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:54:10+02:00";266,026,640
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:54:20+02:00";404,920,720
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:54:30+02:00";620,833,064
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:54:40+02:00";465,923,624
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:54:50+02:00";619,733,072
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:55:00+02:00";503,291,152
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:55:10+02:00";517,891,728
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:55:20+02:00";351,508,936
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:55:30+02:00";311,493,336
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:55:40+02:00";294,286,864
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:55:50+02:00";175,907,984
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:56:00+02:00";281,716,816
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:56:10+02:00";663,715,288
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:56:20+02:00";583,989,896
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:56:30+02:00";702,044,200
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:56:40+02:00";294,253,152
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:56:50+02:00";595,664,736
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:57:00+02:00";797,778,928
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:57:10+02:00";530,340,944
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:57:20+02:00";722,861,440
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:57:30+02:00";580,148,608
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:57:40+02:00";266,114,848
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:57:50+02:00";573,583,464
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:58:00+02:00";352,329,640
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:58:10+02:00";647,188,992
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:58:20+02:00";506,678,576
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:58:30+02:00";277,240,320
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:58:40+02:00";411,063,792
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:58:50+02:00";371,287,120
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:59:00+02:00";349,131,720
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:59:10+02:00";411,229,528
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:59:20+02:00";464,894,408
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:59:30+02:00";283,888,952
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:59:40+02:00";762,387,696
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T18:59:50+02:00";531,774,640
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:00:00+02:00";166,008,336
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:00:10+02:00";353,681,344
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:00:20+02:00";356,827,072
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:00:30+02:00";359,972,800
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:00:40+02:00";363,118,528
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:00:50+02:00";365,215,680
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T19:01:00+02:00";null

==> perf_analysis/config8_2processes/ack1_bothLocal/grafana_data_export-7.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:46:10+02:00";51,052,544
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:46:20+02:00";51,904,512
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:46:30+02:00";52,494,336
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:46:40+02:00";53,215,232
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:46:50+02:00";54,001,664
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:47:00+02:00";54,198,272
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:47:10+02:00";54,460,416
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:47:20+02:00";54,657,024
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:47:30+02:00";54,722,560
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:47:40+02:00";54,919,168
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:47:50+02:00";54,984,704
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:48:00+02:00";55,377,920
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:48:10+02:00";55,377,920
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:48:20+02:00";55,377,920
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:48:30+02:00";55,377,920
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:48:40+02:00";55,377,920
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:48:50+02:00";55,377,920
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:49:00+02:00";55,443,456
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:49:10+02:00";55,443,456
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:49:20+02:00";56,623,104
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:49:30+02:00";64,552,960
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:49:40+02:00";64,684,032
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:49:50+02:00";65,929,216
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:50:00+02:00";66,060,288
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:50:10+02:00";66,060,288
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:50:20+02:00";66,060,288
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:50:30+02:00";66,060,288
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:50:40+02:00";66,060,288
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:50:50+02:00";66,060,288
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:51:00+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:51:10+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:51:20+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:51:30+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:51:40+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:51:50+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:52:00+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:52:10+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:52:20+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:52:30+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:52:40+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:52:50+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:53:00+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:53:10+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:53:20+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:53:30+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:53:40+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:53:50+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:54:00+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:54:10+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:54:20+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:54:30+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:54:40+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:54:50+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:55:00+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:55:10+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:55:20+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:55:30+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:55:40+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:55:50+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:56:00+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:56:10+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:56:20+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:56:30+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:56:40+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:56:50+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:57:00+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:57:10+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:57:20+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:57:30+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:57:40+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:57:50+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:58:00+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:58:10+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:58:20+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:58:30+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:58:40+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:58:50+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:59:00+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:59:10+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:59:20+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:59:30+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:59:40+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T18:59:50+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:00:00+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:00:10+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:00:20+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:00:30+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:00:40+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:00:50+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T19:01:00+02:00";66,322,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:46:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:46:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:46:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:46:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:46:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:47:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:47:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:47:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:47:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:47:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:47:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:48:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:48:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:48:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:48:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:48:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:48:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:49:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:49:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:49:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:49:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:49:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:49:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:50:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:50:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:50:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:50:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:50:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:50:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:51:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:51:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:51:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:51:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:51:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:51:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:52:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:52:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:52:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:52:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:52:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:52:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:53:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:53:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:53:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:53:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:53:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:53:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:54:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:54:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:54:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:54:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:54:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:54:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:55:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:55:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:55:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:55:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:55:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:55:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:56:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:56:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:56:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:56:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:56:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:56:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:57:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:57:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:57:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:57:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:57:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:57:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:58:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:58:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:58:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:58:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:58:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:58:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:59:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:59:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:59:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:59:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:59:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T18:59:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:00:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:00:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:00:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:00:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:00:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:00:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T19:01:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:46:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:46:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:46:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:46:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:46:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:47:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:47:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:47:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:47:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:47:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:47:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:48:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:48:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:48:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:48:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:48:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:48:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:49:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:49:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:49:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:49:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:49:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:49:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:50:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:50:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:50:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:50:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:50:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:50:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:51:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:51:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:51:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:51:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:51:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:51:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:52:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:52:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:52:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:52:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:52:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:52:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:53:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:53:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:53:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:53:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:53:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:53:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:54:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:54:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:54:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:54:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:54:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:54:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:55:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:55:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:55:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:55:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:55:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:55:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:56:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:56:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:56:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:56:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:56:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:56:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:57:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:57:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:57:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:57:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:57:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:57:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:58:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:58:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:58:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:58:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:58:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:58:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:59:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:59:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:59:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:59:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:59:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T18:59:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:00:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:00:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:00:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:00:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:00:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:00:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T19:01:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:46:10+02:00";47,755,248
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:46:20+02:00";48,255,856
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:46:30+02:00";49,036,680
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:46:40+02:00";49,783,320
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:46:50+02:00";50,344,176
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:47:00+02:00";50,612,672
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:47:10+02:00";50,914,760
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:47:20+02:00";51,156,136
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:47:30+02:00";51,243,232
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:47:40+02:00";50,928,288
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:47:50+02:00";50,757,248
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:48:00+02:00";50,889,592
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:48:10+02:00";50,988,968
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:48:20+02:00";51,054,888
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:48:30+02:00";50,969,600
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:48:40+02:00";51,035,384
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:48:50+02:00";51,117,896
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:49:00+02:00";51,215,592
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:49:10+02:00";51,223,136
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:49:20+02:00";52,662,952
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:49:30+02:00";60,306,520
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:49:40+02:00";60,485,976
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:49:50+02:00";61,262,400
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:50:00+02:00";60,217,640
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:50:10+02:00";59,918,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:50:20+02:00";59,926,424
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:50:30+02:00";59,953,144
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:50:40+02:00";59,155,944
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:50:50+02:00";59,250,448
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:51:00+02:00";59,273,240
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:51:10+02:00";58,844,824
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:51:20+02:00";58,509,176
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:51:30+02:00";58,594,400
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:51:40+02:00";58,639,728
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:51:50+02:00";58,832,168
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:52:00+02:00";58,862,720
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:52:10+02:00";58,805,632
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:52:20+02:00";58,840,264
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:52:30+02:00";58,892,336
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:52:40+02:00";58,917,712
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:52:50+02:00";58,950,392
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:53:00+02:00";58,914,216
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:53:10+02:00";58,975,680
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:53:20+02:00";59,027,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:53:30+02:00";58,955,688
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:53:40+02:00";59,009,992
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:53:50+02:00";59,024,728
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:54:00+02:00";58,999,736
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:54:10+02:00";59,025,080
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:54:20+02:00";59,067,768
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:54:30+02:00";59,123,960
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:54:40+02:00";59,126,680
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:54:50+02:00";59,136,144
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:55:00+02:00";59,050,000
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:55:10+02:00";59,048,304
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:55:20+02:00";59,133,080
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:55:30+02:00";59,133,080
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:55:40+02:00";59,062,488
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:55:50+02:00";59,077,496
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:56:00+02:00";59,147,720
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:56:10+02:00";59,240,176
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:56:20+02:00";59,243,176
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:56:30+02:00";59,246,368
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:56:40+02:00";59,245,080
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:56:50+02:00";59,353,024
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:57:00+02:00";59,372,416
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:57:10+02:00";59,385,984
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:57:20+02:00";59,396,048
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:57:30+02:00";59,342,112
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:57:40+02:00";59,244,776
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:57:50+02:00";59,261,080
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:58:00+02:00";59,326,008
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:58:10+02:00";59,339,656
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:58:20+02:00";59,367,896
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:58:30+02:00";59,696,872
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:58:40+02:00";59,712,536
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:58:50+02:00";59,746,136
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:59:00+02:00";59,747,224
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:59:10+02:00";59,749,656
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:59:20+02:00";59,784,376
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:59:30+02:00";59,784,376
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:59:40+02:00";59,795,664
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T18:59:50+02:00";59,667,528
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:00:00+02:00";59,762,128
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:00:10+02:00";59,804,728
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:00:20+02:00";59,825,168
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:00:30+02:00";59,819,984
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:00:40+02:00";59,794,072
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:00:50+02:00";59,803,992
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T19:01:00+02:00";59,803,992

==> perf_analysis/config8_2processes/ack1_dist/grafana_data_export-2.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:16:30+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:16:40+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:16:50+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:17:00+02:00";0
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:17:10+02:00";7,030.239
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:17:20+02:00";47,737.52
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:17:30+02:00";85,161.282
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:17:40+02:00";114,682.925
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:17:50+02:00";155,118.089
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:18:00+02:00";191,343.948
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:18:10+02:00";223,528.749
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:18:20+02:00";252,673.416
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:18:30+02:00";278,076.768
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:18:40+02:00";298,119.897
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:18:50+02:00";316,369.382
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:19:00+02:00";331,953.257
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:19:10+02:00";345,113.154
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:19:20+02:00";356,620.943
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:19:30+02:00";364,593.55
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:19:40+02:00";371,531.281
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:19:50+02:00";377,520.568
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:20:00+02:00";383,837.288
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:20:10+02:00";389,188.879
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:20:20+02:00";393,909.946
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:20:30+02:00";397,523.953
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:20:40+02:00";399,348.872
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:20:50+02:00";402,369.751
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:21:00+02:00";404,660.676
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:21:10+02:00";406,700.901
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:21:20+02:00";407,631.089
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:21:30+02:00";409,768.931
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:21:40+02:00";411,504.255
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:21:50+02:00";412,703.323
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:22:00+02:00";411,835.131
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:22:10+02:00";412,339.415
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:22:20+02:00";412,896.077
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:22:30+02:00";414,054.201
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:22:40+02:00";412,632.84
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:22:50+02:00";411,621.275
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:23:00+02:00";412,474.848
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:23:10+02:00";413,458.748
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:23:20+02:00";414,473.731
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:23:30+02:00";413,627.867
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:23:40+02:00";414,188.807
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:23:50+02:00";412,542.31
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:24:00+02:00";413,352.986
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:24:10+02:00";414,166.653
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:24:20+02:00";414,615.382
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:24:30+02:00";415,465.926
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:24:40+02:00";414,729.257
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:24:50+02:00";415,228.359
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:25:00+02:00";415,715.094
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:25:10+02:00";415,752.236
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:25:20+02:00";416,016.88
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:25:30+02:00";416,532.109
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:25:40+02:00";417,092.9
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:25:50+02:00";417,664.248
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:26:00+02:00";418,033.039
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:26:10+02:00";417,947.455
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:26:20+02:00";418,296.853
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:26:30+02:00";418,618.613
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:26:40+02:00";416,605.383
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:26:50+02:00";416,505.671
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:27:00+02:00";416,515.399
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:27:10+02:00";416,582.043
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:27:20+02:00";416,485.897
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:27:30+02:00";416,907.659
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:27:40+02:00";417,305.938
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:27:50+02:00";417,510.82
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:28:00+02:00";417,702.114
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:28:10+02:00";400,214.068
"servers.vm-hesse-bench05.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:28:20+02:00";368,214.718
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:16:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:16:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:16:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:17:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:17:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:17:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:17:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:17:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:17:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:18:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:18:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:18:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:18:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:18:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:18:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:19:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:19:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:19:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:19:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:19:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:19:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:20:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:20:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:20:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:20:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:20:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:20:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:21:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:21:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:21:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:21:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:21:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:21:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:22:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:22:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:22:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:22:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:22:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:22:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:23:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:23:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:23:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:23:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:23:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:23:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:24:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:24:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:24:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:24:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:24:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:24:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:25:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:25:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:25:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:25:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:25:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:25:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:26:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:26:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:26:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:26:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:26:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:26:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:27:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:27:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:27:20+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:27:30+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:27:40+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:27:50+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:28:00+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:28:10+02:00";0
"servers.vm-hesse-bench06.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:28:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:16:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:16:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:16:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:17:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:17:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:17:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:17:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:17:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:17:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:18:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:18:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:18:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:18:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:18:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:18:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:19:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:19:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:19:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:19:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:19:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:19:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:20:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:20:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:20:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:20:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:20:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:20:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:21:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:21:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:21:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:21:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:21:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:21:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:22:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:22:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:22:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:22:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:22:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:22:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:23:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:23:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:23:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:23:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:23:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:23:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:24:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:24:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:24:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:24:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:24:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:24:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:25:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:25:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:25:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:25:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:25:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:25:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:26:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:26:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:26:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:26:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:26:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:26:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:27:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:27:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:27:20+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:27:30+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:27:40+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:27:50+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:28:00+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:28:10+02:00";0
"servers.vm-hesse-bench07.MessagesInPerSec.OneMinuteRate";"2019-09-13T20:28:20+02:00";0

==> perf_analysis/config8_2processes/ack1_dist/grafana_data_export-3.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:16:40+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:16:50+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:17:00+02:00";0
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:17:10+02:00";1,504,556.744
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:17:20+02:00";10,261,807.903
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:17:30+02:00";18,321,675.037
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:17:40+02:00";24,683,695.221
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:17:50+02:00";33,422,572.369
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:18:00+02:00";41,279,423.432
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:18:10+02:00";48,254,855.665
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:18:20+02:00";54,567,471.361
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:18:30+02:00";60,065,887.131
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:18:40+02:00";64,406,502.914
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:18:50+02:00";68,371,923.443
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:19:00+02:00";71,767,514.734
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:19:10+02:00";74,634,480.578
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:19:20+02:00";77,143,401.943
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:19:30+02:00";78,884,515.054
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:19:40+02:00";80,403,189.057
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:19:50+02:00";81,712,070.117
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:20:00+02:00";83,084,633.971
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:20:10+02:00";84,250,056.132
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:20:20+02:00";85,276,204.636
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:20:30+02:00";86,061,917.443
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:20:40+02:00";86,461,929.261
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:20:50+02:00";87,118,665.658
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:21:00+02:00";87,615,920.141
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:21:10+02:00";88,059,479.858
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:21:20+02:00";88,263,072.518
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:21:30+02:00";88,730,785.015
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:21:40+02:00";89,111,514.294
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:21:50+02:00";89,373,762.017
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:22:00+02:00";89,186,052.872
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:22:10+02:00";89,298,055.047
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:22:20+02:00";89,419,511.667
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:22:30+02:00";89,669,533.777
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:22:40+02:00";89,364,113.626
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:22:50+02:00";89,148,319.461
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:23:00+02:00";89,333,108.566
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:23:10+02:00";89,545,902.589
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:23:20+02:00";89,762,511.41
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:23:30+02:00";89,581,324.645
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:23:40+02:00";89,701,827.754
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:23:50+02:00";89,364,416.099
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:24:00+02:00";89,576,506.674
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:24:10+02:00";89,786,454.793
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:24:20+02:00";89,910,473.158
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:24:30+02:00";90,115,420.874
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:24:40+02:00";89,971,034.872
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:24:50+02:00";90,094,900.134
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:25:00+02:00";90,211,969.679
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:25:10+02:00";90,228,520.281
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:25:20+02:00";90,294,447.024
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:25:30+02:00";90,412,265.933
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:25:40+02:00";90,540,381.598
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:25:50+02:00";90,671,251.738
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:26:00+02:00";90,754,784.318
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:26:10+02:00";90,738,939.968
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:26:20+02:00";90,816,755.109
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:26:30+02:00";90,889,905.071
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:26:40+02:00";90,455,499.207
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:26:50+02:00";90,435,063.181
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:27:00+02:00";90,438,928.294
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:27:10+02:00";90,455,617.086
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:27:20+02:00";90,437,540.845
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:27:30+02:00";90,529,594.559
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:27:40+02:00";90,616,376.009
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:27:50+02:00";90,672,144.628
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:28:00+02:00";90,737,153.182
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:28:10+02:00";86,959,389.584
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:28:20+02:00";73,609,534.09
"servers.vm-hesse-bench05.BytesInPerSec.OneMinuteRate";"2019-09-13T20:28:30+02:00";null
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:16:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:16:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:17:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:17:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:17:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:17:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:17:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:17:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:18:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:18:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:18:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:18:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:18:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:18:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:19:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:19:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:19:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:19:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:19:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:19:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:20:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:20:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:20:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:20:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:20:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:20:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:21:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:21:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:21:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:21:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:21:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:21:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:22:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:22:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:22:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:22:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:22:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:22:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:23:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:23:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:23:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:23:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:23:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:23:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:24:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:24:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:24:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:24:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:24:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:24:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:25:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:25:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:25:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:25:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:25:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:25:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:26:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:26:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:26:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:26:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:26:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:26:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:27:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:27:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:27:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:27:30+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:27:40+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:27:50+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:28:00+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:28:10+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:28:20+02:00";0
"servers.vm-hesse-bench06.BytesInPerSec.OneMinuteRate";"2019-09-13T20:28:30+02:00";null
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:16:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:16:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:17:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:17:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:17:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:17:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:17:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:17:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:18:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:18:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:18:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:18:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:18:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:18:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:19:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:19:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:19:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:19:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:19:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:19:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:20:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:20:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:20:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:20:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:20:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:20:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:21:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:21:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:21:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:21:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:21:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:21:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:22:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:22:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:22:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:22:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:22:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:22:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:23:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:23:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:23:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:23:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:23:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:23:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:24:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:24:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:24:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:24:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:24:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:24:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:25:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:25:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:25:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:25:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:25:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:25:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:26:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:26:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:26:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:26:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:26:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:26:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:27:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:27:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:27:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:27:30+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:27:40+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:27:50+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:28:00+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:28:10+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:28:20+02:00";0
"servers.vm-hesse-bench07.BytesInPerSec.OneMinuteRate";"2019-09-13T20:28:30+02:00";0

==> perf_analysis/config8_2processes/ack1_dist/grafana_data_export-4.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:16:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:16:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:17:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:17:10+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:17:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:17:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:17:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:17:50+02:00";2
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:18:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:18:10+02:00";2
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:18:20+02:00";2
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:18:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:18:40+02:00";2
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:18:50+02:00";2
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:19:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:19:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:19:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:19:30+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:19:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:19:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:20:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:20:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:20:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:20:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:20:40+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:20:50+02:00";2
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:21:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:21:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:21:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:21:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:21:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:21:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:22:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:22:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:22:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:22:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:22:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:22:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:23:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:23:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:23:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:23:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:23:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:23:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:24:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:24:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:24:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:24:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:24:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:24:50+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:25:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:25:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:25:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:25:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:25:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:25:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:26:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:26:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:26:20+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:26:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:26:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:26:50+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:27:00+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:27:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:27:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:27:30+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:27:40+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:27:50+02:00";2
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:28:00+02:00";1
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:28:10+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:28:20+02:00";0
"servers.vm-hesse-bench05.RequestQueueSize.Value";"2019-09-13T20:28:30+02:00";null
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:16:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:16:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:17:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:17:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:17:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:17:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:17:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:17:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:18:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:18:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:18:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:18:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:18:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:18:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:19:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:19:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:19:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:19:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:19:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:19:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:20:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:20:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:20:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:20:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:20:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:20:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:21:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:21:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:21:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:21:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:21:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:21:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:22:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:22:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:22:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:22:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:22:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:22:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:23:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:23:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:23:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:23:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:23:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:23:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:24:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:24:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:24:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:24:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:24:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:24:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:25:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:25:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:25:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:25:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:25:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:25:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:26:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:26:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:26:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:26:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:26:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:26:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:27:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:27:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:27:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:27:30+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:27:40+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:27:50+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:28:00+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:28:10+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:28:20+02:00";0
"servers.vm-hesse-bench06.RequestQueueSize.Value";"2019-09-13T20:28:30+02:00";null
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:16:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:16:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:17:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:17:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:17:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:17:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:17:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:17:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:18:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:18:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:18:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:18:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:18:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:18:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:19:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:19:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:19:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:19:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:19:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:19:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:20:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:20:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:20:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:20:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:20:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:20:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:21:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:21:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:21:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:21:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:21:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:21:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:22:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:22:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:22:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:22:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:22:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:22:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:23:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:23:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:23:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:23:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:23:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:23:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:24:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:24:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:24:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:24:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:24:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:24:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:25:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:25:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:25:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:25:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:25:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:25:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:26:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:26:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:26:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:26:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:26:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:26:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:27:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:27:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:27:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:27:30+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:27:40+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:27:50+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:28:00+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:28:10+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:28:20+02:00";0
"servers.vm-hesse-bench07.RequestQueueSize.Value";"2019-09-13T20:28:30+02:00";0

==> perf_analysis/config8_2processes/ack1_dist/grafana_data_export-5.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:16:50+02:00";0.41
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:17:00+02:00";1.17
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:17:10+02:00";1.37
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:17:20+02:00";1.83
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:17:30+02:00";1.79
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:17:40+02:00";1.97
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:17:50+02:00";1.67
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:18:00+02:00";1.79
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:18:10+02:00";1.97
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:18:20+02:00";2.21
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:18:30+02:00";1.94
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:18:40+02:00";1.81
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:18:50+02:00";1.93
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:19:00+02:00";1.95
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:19:10+02:00";1.81
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:19:20+02:00";1.82
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:19:30+02:00";2.07
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:19:40+02:00";2.21
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:19:50+02:00";2.26
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:20:00+02:00";2.14
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:20:10+02:00";2.04
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:20:20+02:00";2.11
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:20:30+02:00";2.54
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:20:40+02:00";2.61
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:20:50+02:00";2.82
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:21:00+02:00";2.78
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:21:10+02:00";2.36
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:21:20+02:00";2.37
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:21:30+02:00";2.38
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:21:40+02:00";2.25
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:21:50+02:00";2.29
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:22:00+02:00";2.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:22:10+02:00";2.63
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:22:20+02:00";2.77
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:22:30+02:00";2.88
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:22:40+02:00";2.88
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:22:50+02:00";2.67
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:23:00+02:00";2.64
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:23:10+02:00";2.46
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:23:20+02:00";2.54
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:23:30+02:00";2.62
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:23:40+02:00";2.51
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:23:50+02:00";2.44
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:24:00+02:00";2.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:24:10+02:00";2.26
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:24:20+02:00";2.39
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:24:30+02:00";2.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:24:40+02:00";2.26
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:24:50+02:00";2.23
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:25:00+02:00";2.35
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:25:10+02:00";2.3
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:25:20+02:00";2.25
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:25:30+02:00";2.36
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:25:40+02:00";2.45
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:25:50+02:00";2.39
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:26:00+02:00";2.33
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:26:10+02:00";2.75
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:26:20+02:00";2.71
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:26:30+02:00";2.91
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:26:40+02:00";3.08
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:26:50+02:00";2.68
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:27:00+02:00";2.49
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:27:10+02:00";2.5
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:27:20+02:00";2.59
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:27:30+02:00";2.72
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:27:40+02:00";2.77
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:27:50+02:00";2.88
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:28:00+02:00";2.97
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:28:10+02:00";2.66
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:28:20+02:00";2.25
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:28:30+02:00";1.9
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:28:40+02:00";null
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:16:50+02:00";1.34
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:17:00+02:00";1.13
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:17:10+02:00";0.96
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:17:20+02:00";0.81
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:17:30+02:00";0.69
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:17:40+02:00";0.66
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:17:50+02:00";1.09
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:18:00+02:00";1.23
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:18:10+02:00";1.27
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:18:20+02:00";1.31
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:18:30+02:00";1.33
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:18:40+02:00";1.43
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:18:50+02:00";1.52
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:19:00+02:00";1.59
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:19:10+02:00";1.65
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:19:20+02:00";1.63
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:19:30+02:00";1.53
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:19:40+02:00";1.53
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:19:50+02:00";1.45
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:20:00+02:00";1.45
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:20:10+02:00";1.46
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:20:20+02:00";1.55
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:20:30+02:00";1.69
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:20:40+02:00";1.58
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:20:50+02:00";1.65
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:21:00+02:00";1.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:21:10+02:00";1.82
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:21:20+02:00";1.85
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:21:30+02:00";1.87
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:21:40+02:00";1.81
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:21:50+02:00";1.76
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:22:00+02:00";1.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:22:10+02:00";1.83
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:22:20+02:00";1.78
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:22:30+02:00";1.73
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:22:40+02:00";1.69
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:22:50+02:00";1.74
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:23:00+02:00";1.79
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:23:10+02:00";1.89
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:23:20+02:00";1.83
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:23:30+02:00";1.78
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:23:40+02:00";1.81
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:23:50+02:00";1.76
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:24:00+02:00";1.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:24:10+02:00";1.83
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:24:20+02:00";1.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:24:30+02:00";1.75
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:24:40+02:00";1.71
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:24:50+02:00";1.68
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:25:00+02:00";1.73
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:25:10+02:00";1.85
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:25:20+02:00";1.8
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:25:30+02:00";1.75
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:25:40+02:00";1.71
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:25:50+02:00";1.75
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:26:00+02:00";1.79
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:26:10+02:00";1.74
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:26:20+02:00";1.63
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:26:30+02:00";1.61
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:26:40+02:00";1.68
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:26:50+02:00";1.73
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:27:00+02:00";1.61
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:27:10+02:00";1.6
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:27:20+02:00";1.59
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:27:30+02:00";1.57
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:27:40+02:00";1.64
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:27:50+02:00";1.69
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:28:00+02:00";1.66
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:28:10+02:00";1.63
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:28:20+02:00";1.53
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:28:30+02:00";1.29
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.load.load.shortterm";"2019-09-13T20:28:40+02:00";1.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:16:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:17:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:17:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:17:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:17:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:17:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:17:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:18:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:18:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:18:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:18:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:18:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:18:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:19:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:19:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:19:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:19:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:19:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:19:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:20:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:20:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:20:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:20:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:20:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:20:50+02:00";0.07
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:21:00+02:00";0.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:21:10+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:21:20+02:00";0.12
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:21:30+02:00";0.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:21:40+02:00";0.09
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:21:50+02:00";0.07
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:22:00+02:00";0.06
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:22:10+02:00";0.05
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:22:20+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:22:30+02:00";0.04
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:22:40+02:00";0.03
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:22:50+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:23:00+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:23:10+02:00";0.02
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:23:20+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:23:30+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:23:40+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:23:50+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:24:00+02:00";0.01
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:24:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:24:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:24:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:24:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:24:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:25:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:25:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:25:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:25:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:25:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:25:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:26:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:26:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:26:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:26:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:26:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:26:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:27:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:27:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:27:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:27:30+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:27:40+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:27:50+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:28:00+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:28:10+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:28:20+02:00";0
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:28:30+02:00";null
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.load.load.shortterm";"2019-09-13T20:28:40+02:00";null

==> perf_analysis/config8_2processes/ack1_dist/grafana_data_export-6.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:16:50+02:00";36.899
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:17:00+02:00";43.901
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:17:10+02:00";66.4
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:17:20+02:00";38.8
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:17:30+02:00";42.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:17:40+02:00";3,304.204
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:17:50+02:00";23,177.442
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:18:00+02:00";24,790.821
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:18:10+02:00";24,739.675
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:18:20+02:00";28,161.709
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:18:30+02:00";28,775.223
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:18:40+02:00";27,107.195
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:18:50+02:00";28,688.126
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:19:00+02:00";28,852.771
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:19:10+02:00";28,706.719
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:19:20+02:00";29,091.89
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:19:30+02:00";27,933.569
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:19:40+02:00";27,209.472
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:19:50+02:00";28,458.711
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:20:00+02:00";28,567.867
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:20:10+02:00";29,032.44
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:20:20+02:00";29,072.743
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:20:30+02:00";28,539.755
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:20:40+02:00";27,787.778
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:20:50+02:00";28,492.783
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:21:00+02:00";28,683.598
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:21:10+02:00";29,104.957
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:21:20+02:00";27,405.336
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:21:30+02:00";29,492.54
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:21:40+02:00";29,522.557
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:21:50+02:00";29,157.341
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:22:00+02:00";27,173.217
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:22:10+02:00";28,930.775
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:22:20+02:00";28,433.56
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:22:30+02:00";29,106.454
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:22:40+02:00";27,280.6
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:22:50+02:00";26,583.618
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:23:00+02:00";28,773.73
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:23:10+02:00";28,884.47
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:23:20+02:00";29,136.362
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:23:30+02:00";27,446.917
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:23:40+02:00";28,829.692
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:23:50+02:00";26,463.209
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:24:00+02:00";28,848.837
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:24:10+02:00";29,319.122
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:24:20+02:00";28,695.294
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:24:30+02:00";29,224.129
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:24:40+02:00";27,286.316
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:24:50+02:00";28,921.549
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:25:00+02:00";28,839.364
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:25:10+02:00";28,484.069
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:25:20+02:00";28,727.137
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:25:30+02:00";28,995.977
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:25:40+02:00";29,154.054
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:25:50+02:00";29,425.612
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:26:00+02:00";29,153.93
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:26:10+02:00";28,786.025
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:26:20+02:00";29,135.883
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:26:30+02:00";29,314.665
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:26:40+02:00";27,404.461
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:26:50+02:00";27,979.421
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:27:00+02:00";28,588.054
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:27:10+02:00";28,656.127
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:27:20+02:00";28,567.497
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:27:30+02:00";29,091.95
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:27:40+02:00";29,133.302
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:27:50+02:00";28,866.512
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:28:00+02:00";28,848.346
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:28:10+02:00";29,337.287
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:28:20+02:00";2,753.008
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:28:30+02:00";38.502
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:28:40+02:00";null
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:16:50+02:00";37.503
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:17:00+02:00";35
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:17:10+02:00";85.2
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:17:20+02:00";32.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:17:30+02:00";41.598
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:17:40+02:00";41.001
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:17:50+02:00";5,103.386
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:18:00+02:00";6,129.782
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:18:10+02:00";5,914.907
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:18:20+02:00";6,077.811
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:18:30+02:00";5,809.395
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:18:40+02:00";6,029.205
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:18:50+02:00";5,688.691
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:19:00+02:00";5,834.791
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:19:10+02:00";5,797.599
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:19:20+02:00";5,780.127
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:19:30+02:00";5,789.288
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:19:40+02:00";6,218.9
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:19:50+02:00";6,302.083
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:20:00+02:00";6,153.72
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:20:10+02:00";5,570.606
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:20:20+02:00";5,937.881
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:20:30+02:00";5,507.177
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:20:40+02:00";5,584.886
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:20:50+02:00";5,669.986
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:21:00+02:00";5,553.219
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:21:10+02:00";5,862.522
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:21:20+02:00";5,456.705
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:21:30+02:00";6,069.494
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:21:40+02:00";6,164.711
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:21:50+02:00";6,215.273
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:22:00+02:00";6,091.423
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:22:10+02:00";5,853.608
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:22:20+02:00";6,019.684
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:22:30+02:00";5,828.912
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:22:40+02:00";5,812.693
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:22:50+02:00";5,913.138
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:23:00+02:00";5,920.866
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:23:10+02:00";5,914.199
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:23:20+02:00";5,726.303
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:23:30+02:00";5,845.394
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:23:40+02:00";5,802.59
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:23:50+02:00";5,936.381
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:24:00+02:00";5,933.185
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:24:10+02:00";6,316.56
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:24:20+02:00";6,132.905
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:24:30+02:00";5,994.284
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:24:40+02:00";5,553.209
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:24:50+02:00";5,991.798
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:25:00+02:00";5,827.164
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:25:10+02:00";5,926.725
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:25:20+02:00";5,679.718
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:25:30+02:00";5,775.484
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:25:40+02:00";5,912.189
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:25:50+02:00";6,051.627
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:26:00+02:00";5,905.987
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:26:10+02:00";5,936.491
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:26:20+02:00";5,855.41
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:26:30+02:00";5,850.788
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:26:40+02:00";6,002.205
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:26:50+02:00";5,416.501
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:27:00+02:00";5,866.801
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:27:10+02:00";5,672.928
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:27:20+02:00";5,965.264
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:27:30+02:00";5,870.707
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:27:40+02:00";5,830.722
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:27:50+02:00";5,812.316
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:28:00+02:00";5,658.259
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:28:10+02:00";5,718.203
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:28:20+02:00";3,127.606
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:28:30+02:00";40.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.rx";"2019-09-13T20:28:40+02:00";40
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:16:50+02:00";39.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:17:00+02:00";99.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:17:10+02:00";31.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:17:20+02:00";42.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:17:30+02:00";36.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:17:40+02:00";41.096
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:17:50+02:00";39.804
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:18:00+02:00";43.898
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:18:10+02:00";31.802
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:18:20+02:00";33.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:18:30+02:00";36.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:18:40+02:00";34.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:18:50+02:00";38.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:19:00+02:00";34.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:19:10+02:00";29.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:19:20+02:00";31.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:19:30+02:00";30.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:19:40+02:00";30.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:19:50+02:00";36.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:20:00+02:00";40.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:20:10+02:00";29.899
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:20:20+02:00";39.701
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:20:30+02:00";31.499
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:20:40+02:00";31.401
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:20:50+02:00";34.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:21:00+02:00";44.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:21:10+02:00";38.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:21:20+02:00";36
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:21:30+02:00";34.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:21:40+02:00";31.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:21:50+02:00";30.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:22:00+02:00";34.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:22:10+02:00";43.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:22:20+02:00";35.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:22:30+02:00";29.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:22:40+02:00";33.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:22:50+02:00";32.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:23:00+02:00";34
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:23:10+02:00";46.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:23:20+02:00";34.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:23:30+02:00";29.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:23:40+02:00";32.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:23:50+02:00";35.698
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:24:00+02:00";28.802
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:24:10+02:00";42.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:24:20+02:00";34
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:24:30+02:00";30.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:24:40+02:00";29.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:24:50+02:00";30.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:25:00+02:00";29.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:25:10+02:00";37.099
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:25:20+02:00";41.997
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:25:30+02:00";36.701
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:25:40+02:00";32.301
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:25:50+02:00";31.501
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:26:00+02:00";30.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:26:10+02:00";35.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:26:20+02:00";43.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:26:30+02:00";33
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:26:40+02:00";32.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:26:50+02:00";28.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:27:00+02:00";30.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:27:10+02:00";31
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:27:20+02:00";53.199
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:27:30+02:00";45.798
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:27:40+02:00";38.302
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:27:50+02:00";33
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:28:00+02:00";37.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:28:10+02:00";32.899
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:28:20+02:00";42.401
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:28:30+02:00";40.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.rx";"2019-09-13T20:28:40+02:00";null

==> perf_analysis/config8_2processes/ack1_dist/grafana_data_export-7.csv <==
"Series";"Time";"Value"
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:16:50+02:00";21.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:17:00+02:00";27.001
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:17:10+02:00";61
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:17:20+02:00";24
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:17:30+02:00";25.7
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:17:40+02:00";1,143.401
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:17:50+02:00";6,189.071
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:18:00+02:00";6,032.624
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:18:10+02:00";5,889.594
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:18:20+02:00";6,185.102
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:18:30+02:00";5,780.644
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:18:40+02:00";5,692.962
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:18:50+02:00";5,845.581
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:19:00+02:00";5,868.218
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:19:10+02:00";5,719.484
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:19:20+02:00";5,919.718
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:19:30+02:00";5,832.994
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:19:40+02:00";6,298.27
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:19:50+02:00";6,171.224
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:20:00+02:00";5,850.993
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:20:10+02:00";5,861.308
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:20:20+02:00";5,781.808
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:20:30+02:00";5,581.991
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:20:40+02:00";5,411.296
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:20:50+02:00";5,631.597
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:21:00+02:00";5,672.1
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:21:10+02:00";5,928.612
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:21:20+02:00";5,376.487
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:21:30+02:00";6,211.908
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:21:40+02:00";6,216.87
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:21:50+02:00";6,066.929
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:22:00+02:00";5,775.804
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:22:10+02:00";6,080.495
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:22:20+02:00";6,060.813
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:22:30+02:00";5,806.051
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:22:40+02:00";5,752.948
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:22:50+02:00";5,993.469
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:23:00+02:00";5,870.929
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:23:10+02:00";5,860.194
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:23:20+02:00";5,741.392
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:23:30+02:00";5,928.304
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:23:40+02:00";5,802.498
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:23:50+02:00";5,865.602
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:24:00+02:00";5,873.296
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:24:10+02:00";6,451.026
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:24:20+02:00";5,955.35
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:24:30+02:00";6,137.788
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:24:40+02:00";5,459.504
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:24:50+02:00";6,006.81
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:25:00+02:00";5,820.291
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:25:10+02:00";5,650.156
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:25:20+02:00";5,890.469
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:25:30+02:00";5,792.695
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:25:40+02:00";5,934.728
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:25:50+02:00";6,094.372
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:26:00+02:00";5,853.606
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:26:10+02:00";5,845.504
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:26:20+02:00";5,806.967
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:26:30+02:00";5,963.924
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:26:40+02:00";5,711.575
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:26:50+02:00";5,572.704
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:27:00+02:00";5,824.189
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:27:10+02:00";5,735.285
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:27:20+02:00";5,996.52
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:27:30+02:00";5,834.59
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:27:40+02:00";5,858.479
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:27:50+02:00";5,711.602
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:28:00+02:00";5,690.825
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:28:10+02:00";6,076.397
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:28:20+02:00";673.826
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:28:30+02:00";25.301
"collectd.vm-hesse-bench05_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:28:40+02:00";22.395
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:16:50+02:00";22.402
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:17:00+02:00";23.7
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:17:10+02:00";75.4
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:17:20+02:00";24.5
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:17:30+02:00";25.599
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:17:40+02:00";24.101
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:17:50+02:00";18,388.51
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:18:00+02:00";22,485.933
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:18:10+02:00";24,877.931
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:18:20+02:00";28,622.252
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:18:30+02:00";27,915.976
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:18:40+02:00";27,910.122
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:18:50+02:00";28,124.954
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:19:00+02:00";28,672.053
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:19:10+02:00";28,791.696
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:19:20+02:00";28,837.135
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:19:30+02:00";28,943.539
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:19:40+02:00";26,075.401
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:19:50+02:00";29,720.019
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:20:00+02:00";27,800.29
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:20:10+02:00";28,714.432
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:20:20+02:00";29,061.628
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:20:30+02:00";28,482.016
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:20:40+02:00";28,834.727
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:20:50+02:00";27,566.844
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:21:00+02:00";28,724.716
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:21:10+02:00";29,009.208
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:21:20+02:00";27,327.926
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:21:30+02:00";29,267.973
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:21:40+02:00";29,545.252
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:21:50+02:00";29,390.77
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:22:00+02:00";29,075.209
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:22:10+02:00";27,153.937
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:22:20+02:00";28,540.822
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:22:30+02:00";28,684.458
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:22:40+02:00";29,005.363
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:22:50+02:00";24,939.439
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:23:00+02:00";28,877.121
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:23:10+02:00";28,780.596
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:23:20+02:00";29,020.314
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:23:30+02:00";28,076.373
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:23:40+02:00";28,171.978
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:23:50+02:00";26,517.807
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:24:00+02:00";29,049.428
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:24:10+02:00";28,916.776
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:24:20+02:00";29,221.125
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:24:30+02:00";28,648.222
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:24:40+02:00";27,565.342
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:24:50+02:00";28,801.593
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:25:00+02:00";28,787.52
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:25:10+02:00";29,236.624
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:25:20+02:00";28,060.996
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:25:30+02:00";28,893.522
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:25:40+02:00";29,132.644
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:25:50+02:00";29,287.93
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:26:00+02:00";29,184.836
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:26:10+02:00";29,296.608
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:26:20+02:00";28,869.393
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:26:30+02:00";29,091.239
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:26:40+02:00";29,111.625
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:26:50+02:00";26,614.623
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:27:00+02:00";28,689.581
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:27:10+02:00";28,470.637
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:27:20+02:00";28,938.026
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:27:30+02:00";28,560.632
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:27:40+02:00";28,988.505
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:27:50+02:00";29,053.078
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:28:00+02:00";28,582.196
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:28:10+02:00";29,156.726
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:28:20+02:00";13,450.825
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:28:30+02:00";25
"collectd.vm-hesse-bench06_eaalab_hpi_uni-potsdam_de.interface-eth0.if_packets.tx";"2019-09-13T20:28:40+02:00";23.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:16:50+02:00";23.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:17:00+02:00";85.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:17:10+02:00";23.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:17:20+02:00";22.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:17:30+02:00";20.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:17:40+02:00";24.198
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:17:50+02:00";20.502
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:18:00+02:00";23.599
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:18:10+02:00";20.901
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:18:20+02:00";23.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:18:30+02:00";22.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:18:40+02:00";22.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:18:50+02:00";23.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:19:00+02:00";22.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:19:10+02:00";22.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:19:20+02:00";22.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:19:30+02:00";22.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:19:40+02:00";22.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:19:50+02:00";23.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:20:00+02:00";25.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:20:10+02:00";22.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:20:20+02:00";23.501
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:20:30+02:00";22.399
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:20:40+02:00";23.401
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:20:50+02:00";22.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:21:00+02:00";22.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:21:10+02:00";25.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:21:20+02:00";23.8
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:21:30+02:00";22.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:21:40+02:00";22
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:21:50+02:00";22.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:22:00+02:00";21.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:22:10+02:00";22.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:22:20+02:00";23.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:22:30+02:00";22.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:22:40+02:00";20.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:22:50+02:00";21.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:23:00+02:00";22.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:23:10+02:00";21.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:23:20+02:00";25.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:23:30+02:00";22
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:23:40+02:00";22
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:23:50+02:00";21.699
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:24:00+02:00";21.501
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:24:10+02:00";20.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:24:20+02:00";22.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:24:30+02:00";23.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:24:40+02:00";21.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:24:50+02:00";22.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:25:00+02:00";21.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:25:10+02:00";23.199
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:25:20+02:00";25.098
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:25:30+02:00";22.301
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:25:40+02:00";24.601
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:25:50+02:00";23.801
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:26:00+02:00";23.7
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:26:10+02:00";24.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:26:20+02:00";25.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:26:30+02:00";23.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:26:40+02:00";22.5
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:26:50+02:00";21.1
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:27:00+02:00";22.9
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:27:10+02:00";23.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:27:20+02:00";23.4
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:27:30+02:00";21.999
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:27:40+02:00";21.801
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:27:50+02:00";22.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:28:00+02:00";21.3
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:28:10+02:00";22.6
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:28:20+02:00";23.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:28:30+02:00";23.2
"collectd.vm-hesse-bench07_eaalab_hpi_uni-potsdam_de_de.interface-eth0.if_packets.tx";"2019-09-13T20:28:40+02:00";20.8

==> perf_analysis/config8_2processes/ack1_dist/grafana_data_export-8.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:17:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:17:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:17:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:17:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:17:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:17:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:18:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:18:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:18:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:18:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:18:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:18:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:19:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:19:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:19:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:19:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:19:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:19:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:20:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:20:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:20:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:20:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:20:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:20:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:21:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:21:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:21:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:21:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:21:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:21:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:22:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:22:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:22:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:22:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:22:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:22:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:23:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:23:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:23:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:23:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:23:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:23:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:24:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:24:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:24:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:24:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:24:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:24:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:25:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:25:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:25:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:25:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:25:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:25:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:26:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:26:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:26:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:26:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:26:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:26:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:27:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:27:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:27:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:27:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:27:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:27:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:28:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:28:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:28:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:28:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:28:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_committed";"2019-09-13T20:28:50+02:00";null
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:17:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:17:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:17:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:17:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:17:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:17:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:18:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:18:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:18:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:18:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:18:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:18:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:19:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:19:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:19:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:19:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:19:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:19:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:20:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:20:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:20:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:20:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:20:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:20:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:21:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:21:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:21:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:21:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:21:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:21:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:22:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:22:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:22:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:22:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:22:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:22:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:23:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:23:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:23:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:23:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:23:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:23:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:24:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:24:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:24:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:24:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:24:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:24:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:25:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:25:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:25:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:25:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:25:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:25:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:26:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:26:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:26:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:26:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:26:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:26:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:27:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:27:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:27:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:27:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:27:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:27:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:28:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:28:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:28:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:28:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:28:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_init";"2019-09-13T20:28:50+02:00";null
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:17:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:17:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:17:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:17:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:17:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:17:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:18:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:18:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:18:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:18:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:18:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:18:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:19:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:19:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:19:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:19:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:19:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:19:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:20:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:20:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:20:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:20:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:20:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:20:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:21:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:21:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:21:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:21:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:21:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:21:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:22:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:22:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:22:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:22:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:22:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:22:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:23:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:23:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:23:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:23:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:23:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:23:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:24:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:24:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:24:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:24:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:24:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:24:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:25:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:25:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:25:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:25:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:25:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:25:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:26:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:26:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:26:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:26:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:26:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:26:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:27:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:27:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:27:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:27:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:27:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:27:50+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:28:00+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:28:10+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:28:20+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:28:30+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:28:40+02:00";1,073,741,824
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_max";"2019-09-13T20:28:50+02:00";null
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:17:00+02:00";161,846,128
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:17:10+02:00";592,566,624
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:17:20+02:00";384,463,528
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:17:30+02:00";513,442,816
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:17:40+02:00";631,395,064
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:17:50+02:00";381,838,928
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:18:00+02:00";168,112,904
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:18:10+02:00";639,117,472
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:18:20+02:00";445,590,352
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:18:30+02:00";281,154,800
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:18:40+02:00";728,041,040
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:18:50+02:00";519,821,696
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:19:00+02:00";338,295,376
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:19:10+02:00";160,664,160
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:19:20+02:00";629,484,056
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:19:30+02:00";419,916,496
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:19:40+02:00";316,183,248
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:19:50+02:00";787,396,088
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:20:00+02:00";559,989,592
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:20:10+02:00";407,063,576
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:20:20+02:00";178,676,432
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:20:30+02:00";649,575,272
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:20:40+02:00";474,652,664
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:20:50+02:00";300,967,256
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:21:00+02:00";742,800,704
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:21:10+02:00";710,228,184
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:21:20+02:00";542,572,800
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:21:30+02:00";435,799,536
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:21:40+02:00";332,097,776
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:21:50+02:00";187,586,264
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:22:00+02:00";606,095,600
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:22:10+02:00";439,877,984
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:22:20+02:00";263,650,688
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:22:30+02:00";732,875,768
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:22:40+02:00";510,775,000
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:22:50+02:00";376,406,416
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:23:00+02:00";240,186,448
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:23:10+02:00";713,633,672
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:23:20+02:00";526,087,448
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:23:30+02:00";336,493,064
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:23:40+02:00";785,308,936
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:23:50+02:00";654,377,424
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:24:00+02:00";565,401,968
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:24:10+02:00";452,793,648
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:24:20+02:00";305,732,096
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:24:30+02:00";749,623,784
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:24:40+02:00";599,816,304
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:24:50+02:00";461,456,112
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:25:00+02:00";306,585,320
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:25:10+02:00";757,574,272
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:25:20+02:00";570,111,440
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:25:30+02:00";416,206,864
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:25:40+02:00";297,767,376
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:25:50+02:00";791,858,896
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:26:00+02:00";649,541,888
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:26:10+02:00";464,227,856
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:26:20+02:00";316,345,096
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:26:30+02:00";170,674,296
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:26:40+02:00";528,372,000
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:26:50+02:00";367,252,272
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:27:00+02:00";209,012,464
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:27:10+02:00";694,901,184
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:27:20+02:00";532,319,136
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:27:30+02:00";377,471,032
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:27:40+02:00";207,472,336
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:27:50+02:00";641,062,240
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:28:00+02:00";488,130,584
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:28:10+02:00";543,652,584
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:28:20+02:00";546,798,312
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:28:30+02:00";549,944,040
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:28:40+02:00";553,089,768
"servers.vm-hesse-bench05.jvmMemory.HeapMemoryUsage_used";"2019-09-13T20:28:50+02:00";554,138,344

==> perf_analysis/config8_2processes/ack1_dist/grafana_data_export-9.csv <==
"Series";"Time";"Value"
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:17:00+02:00";57,278,464
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:17:10+02:00";64,684,032
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:17:20+02:00";64,880,640
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:17:30+02:00";65,339,392
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:17:40+02:00";66,519,040
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:17:50+02:00";66,519,040
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:18:00+02:00";66,781,184
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:18:10+02:00";66,781,184
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:18:20+02:00";66,781,184
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:18:30+02:00";66,781,184
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:18:40+02:00";66,781,184
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:18:50+02:00";66,781,184
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:19:00+02:00";66,781,184
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:19:10+02:00";66,781,184
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:19:20+02:00";66,781,184
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:19:30+02:00";66,781,184
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:19:40+02:00";66,781,184
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:19:50+02:00";66,781,184
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:20:00+02:00";66,781,184
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:20:10+02:00";66,781,184
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:20:20+02:00";66,781,184
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:20:30+02:00";66,781,184
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:20:40+02:00";66,781,184
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:20:50+02:00";66,781,184
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:21:00+02:00";66,781,184
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:21:10+02:00";66,781,184
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:21:20+02:00";66,781,184
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:21:30+02:00";66,781,184
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:21:40+02:00";66,781,184
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:21:50+02:00";66,781,184
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:22:00+02:00";66,781,184
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:22:10+02:00";66,781,184
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:22:20+02:00";67,043,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:22:30+02:00";67,043,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:22:40+02:00";67,043,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:22:50+02:00";67,043,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:23:00+02:00";67,043,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:23:10+02:00";67,043,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:23:20+02:00";67,043,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:23:30+02:00";67,043,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:23:40+02:00";67,043,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:23:50+02:00";67,043,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:24:00+02:00";67,043,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:24:10+02:00";67,043,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:24:20+02:00";67,043,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:24:30+02:00";67,043,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:24:40+02:00";67,043,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:24:50+02:00";67,043,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:25:00+02:00";67,043,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:25:10+02:00";67,043,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:25:20+02:00";67,043,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:25:30+02:00";67,043,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:25:40+02:00";67,043,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:25:50+02:00";67,043,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:26:00+02:00";67,043,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:26:10+02:00";67,043,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:26:20+02:00";67,043,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:26:30+02:00";67,043,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:26:40+02:00";67,043,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:26:50+02:00";67,043,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:27:00+02:00";67,043,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:27:10+02:00";67,043,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:27:20+02:00";67,043,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:27:30+02:00";67,043,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:27:40+02:00";67,043,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:27:50+02:00";67,043,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:28:00+02:00";67,043,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:28:10+02:00";67,043,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:28:20+02:00";67,043,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:28:30+02:00";67,043,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:28:40+02:00";67,043,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_committed";"2019-09-13T20:28:50+02:00";67,043,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:17:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:17:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:17:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:17:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:17:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:17:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:18:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:18:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:18:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:18:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:18:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:18:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:19:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:19:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:19:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:19:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:19:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:19:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:20:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:20:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:20:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:20:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:20:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:20:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:21:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:21:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:21:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:21:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:21:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:21:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:22:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:22:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:22:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:22:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:22:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:22:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:23:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:23:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:23:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:23:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:23:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:23:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:24:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:24:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:24:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:24:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:24:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:24:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:25:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:25:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:25:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:25:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:25:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:25:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:26:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:26:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:26:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:26:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:26:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:26:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:27:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:27:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:27:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:27:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:27:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:27:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:28:00+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:28:10+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:28:20+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:28:30+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:28:40+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_init";"2019-09-13T20:28:50+02:00";2,555,904
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:17:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:17:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:17:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:17:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:17:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:17:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:18:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:18:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:18:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:18:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:18:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:18:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:19:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:19:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:19:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:19:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:19:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:19:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:20:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:20:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:20:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:20:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:20:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:20:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:21:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:21:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:21:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:21:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:21:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:21:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:22:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:22:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:22:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:22:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:22:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:22:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:23:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:23:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:23:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:23:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:23:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:23:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:24:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:24:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:24:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:24:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:24:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:24:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:25:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:25:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:25:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:25:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:25:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:25:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:26:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:26:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:26:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:26:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:26:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:26:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:27:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:27:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:27:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:27:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:27:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:27:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:28:00+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:28:10+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:28:20+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:28:30+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:28:40+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_max";"2019-09-13T20:28:50+02:00";-1
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:17:00+02:00";53,080,696
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:17:10+02:00";60,480,560
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:17:20+02:00";60,676,664
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:17:30+02:00";60,948,336
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:17:40+02:00";60,393,160
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:17:50+02:00";60,292,360
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:18:00+02:00";60,427,808
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:18:10+02:00";59,778,072
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:18:20+02:00";59,942,288
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:18:30+02:00";59,698,464
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:18:40+02:00";59,133,440
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:18:50+02:00";59,261,736
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:19:00+02:00";59,279,616
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:19:10+02:00";59,345,080
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:19:20+02:00";59,317,648
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:19:30+02:00";59,348,488
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:19:40+02:00";59,358,064
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:19:50+02:00";59,251,880
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:20:00+02:00";59,012,768
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:20:10+02:00";59,202,504
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:20:20+02:00";59,222,936
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:20:30+02:00";59,348,344
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:20:40+02:00";59,353,816
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:20:50+02:00";59,348,120
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:21:00+02:00";59,325,640
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:21:10+02:00";59,430,432
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:21:20+02:00";59,432,288
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:21:30+02:00";59,424,568
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:21:40+02:00";59,344,360
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:21:50+02:00";59,376,624
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:22:00+02:00";59,397,144
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:22:10+02:00";59,437,856
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:22:20+02:00";59,448,448
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:22:30+02:00";59,383,864
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:22:40+02:00";59,321,984
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:22:50+02:00";59,336,656
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:23:00+02:00";59,348,800
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:23:10+02:00";59,425,696
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:23:20+02:00";59,553,400
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:23:30+02:00";59,575,488
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:23:40+02:00";59,596,152
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:23:50+02:00";59,678,336
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:24:00+02:00";59,752,552
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:24:10+02:00";59,775,400
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:24:20+02:00";59,767,856
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:24:30+02:00";59,767,536
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:24:40+02:00";59,794,528
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:24:50+02:00";59,699,760
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:25:00+02:00";59,700,528
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:25:10+02:00";59,765,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:25:20+02:00";59,765,328
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:25:30+02:00";59,770,576
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:25:40+02:00";59,778,288
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:25:50+02:00";59,766,960
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:26:00+02:00";59,769,448
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:26:10+02:00";59,951,640
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:26:20+02:00";59,968,152
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:26:30+02:00";59,978,304
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:26:40+02:00";60,099,176
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:26:50+02:00";60,157,568
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:27:00+02:00";60,217,760
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:27:10+02:00";60,184,760
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:27:20+02:00";60,188,080
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:27:30+02:00";60,213,480
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:27:40+02:00";60,212,992
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:27:50+02:00";60,250,488
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:28:00+02:00";60,306,624
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:28:10+02:00";60,517,008
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:28:20+02:00";60,527,984
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:28:30+02:00";60,527,984
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:28:40+02:00";60,544,704
"servers.vm-hesse-bench05.jvmMemory.NonHeapMemoryUsage_used";"2019-09-13T20:28:50+02:00";60,578,336

==> perf_analysis/df-ack0-1m-bytespersec.csv <==
	Series	Time	Value
0	BytesInPerSecOneMinuteRate	0.0	22584778.105
1	BytesInPerSecOneMinuteRate	10.0	27328977.711
2	BytesInPerSecOneMinuteRate	20.0	31617145.29
3	BytesInPerSecOneMinuteRate	30.0	35127656.528000005
4	BytesInPerSecOneMinuteRate	40.0	37640520.215
5	BytesInPerSecOneMinuteRate	50.0	40349221.096
6	BytesInPerSecOneMinuteRate	60.0	42366590.626
7	BytesInPerSecOneMinuteRate	70.0	43930239.361999996
8	BytesInPerSecOneMinuteRate	80.0	45290787.22
9	BytesInPerSecOneMinuteRate	90.0	46525484.368999995
10	BytesInPerSecOneMinuteRate	100.0	47424098.645
11	BytesInPerSecOneMinuteRate	110.0	48454981.307
12	BytesInPerSecOneMinuteRate	120.0	49224857.82399999
13	BytesInPerSecOneMinuteRate	130.0	50258632.048
14	BytesInPerSecOneMinuteRate	140.0	50643165.717
15	BytesInPerSecOneMinuteRate	150.0	50917033.373
16	BytesInPerSecOneMinuteRate	160.0	51264945.697
17	BytesInPerSecOneMinuteRate	170.0	51586536.039
18	BytesInPerSecOneMinuteRate	180.0	52137689.878
19	BytesInPerSecOneMinuteRate	190.0	52423073.565
20	BytesInPerSecOneMinuteRate	200.0	52587127.51
21	BytesInPerSecOneMinuteRate	210.0	52699521.692
22	BytesInPerSecOneMinuteRate	220.0	53080666.228999995
23	BytesInPerSecOneMinuteRate	230.0	53197365.81
24	BytesInPerSecOneMinuteRate	240.0	53463980.154
25	BytesInPerSecOneMinuteRate	250.0	53625414.649
26	BytesInPerSecOneMinuteRate	260.0	53788465.642
27	BytesInPerSecOneMinuteRate	270.0	53737985.535
28	BytesInPerSecOneMinuteRate	280.0	53968557.111
29	BytesInPerSecOneMinuteRate	290.0	53817036.901
30	BytesInPerSecOneMinuteRate	300.0	53779525.383
31	BytesInPerSecOneMinuteRate	310.0	53536323.118999995
32	BytesInPerSecOneMinuteRate	320.0	53650272.028000005
33	BytesInPerSecOneMinuteRate	330.0	53563728.038
34	BytesInPerSecOneMinuteRate	340.0	53521926.557
35	BytesInPerSecOneMinuteRate	350.0	53538123.295
36	BytesInPerSecOneMinuteRate	360.0	53579546.726
37	BytesInPerSecOneMinuteRate	370.0	53604692.563999996
38	BytesInPerSecOneMinuteRate	380.0	53882302.518
39	BytesInPerSecOneMinuteRate	390.0	53729089.82399999
40	BytesInPerSecOneMinuteRate	400.0	53594039.208000004
41	BytesInPerSecOneMinuteRate	410.0	53846276.287
42	BytesInPerSecOneMinuteRate	420.0	53933673.976
43	BytesInPerSecOneMinuteRate	430.0	53988113.437
44	BytesInPerSecOneMinuteRate	440.0	53900943.006000005
45	BytesInPerSecOneMinuteRate	450.0	54135910.826000005
46	BytesInPerSecOneMinuteRate	460.0	53908634.956
47	BytesInPerSecOneMinuteRate	470.0	54092363.201000005
48	BytesInPerSecOneMinuteRate	480.0	54561622.447
49	BytesInPerSecOneMinuteRate	490.0	54445258.795
50	BytesInPerSecOneMinuteRate	500.0	54276169.751
51	BytesInPerSecOneMinuteRate	510.0	54700002.863000005
52	BytesInPerSecOneMinuteRate	520.0	54360507.255
53	BytesInPerSecOneMinuteRate	530.0	54266290.936000004


==> perf_analysis/df-ack0-1m-loadshortterm.csv <==
	Series	Time	Value
0	loadshortterm	0.0	1.47
1	loadshortterm	10.0	1.63
2	loadshortterm	20.0	1.61
3	loadshortterm	30.0	1.52
4	loadshortterm	40.0	1.44
5	loadshortterm	50.0	1.29
6	loadshortterm	60.0	1.57
7	loadshortterm	70.0	2.0
8	loadshortterm	80.0	2.17
9	loadshortterm	90.0	2.07
10	loadshortterm	100.0	2.14
11	loadshortterm	110.0	2.03
12	loadshortterm	120.0	2.03
13	loadshortterm	130.0	2.02
14	loadshortterm	140.0	2.01
15	loadshortterm	150.0	2.59
16	loadshortterm	160.0	2.19
17	loadshortterm	170.0	2.02
18	loadshortterm	180.0	1.78
19	loadshortterm	190.0	1.75
20	loadshortterm	200.0	1.7
21	loadshortterm	210.0	1.82
22	loadshortterm	220.0	1.85
23	loadshortterm	230.0	1.64
24	loadshortterm	240.0	1.86
25	loadshortterm	250.0	2.04
26	loadshortterm	260.0	1.95
27	loadshortterm	270.0	1.89
28	loadshortterm	280.0	1.84
29	loadshortterm	290.0	1.56
30	loadshortterm	300.0	1.7
31	loadshortterm	310.0	1.52
32	loadshortterm	320.0	1.66
33	loadshortterm	330.0	1.56
34	loadshortterm	340.0	1.46
35	loadshortterm	350.0	1.55
36	loadshortterm	360.0	1.53
37	loadshortterm	370.0	1.53
38	loadshortterm	380.0	1.44
39	loadshortterm	390.0	1.22
40	loadshortterm	400.0	1.26
41	loadshortterm	410.0	1.45
42	loadshortterm	420.0	1.38
43	loadshortterm	430.0	1.57
44	loadshortterm	440.0	1.32
45	loadshortterm	450.0	1.42
46	loadshortterm	460.0	1.58
47	loadshortterm	470.0	1.49
48	loadshortterm	480.0	1.26
49	loadshortterm	490.0	1.46
50	loadshortterm	500.0	1.4
51	loadshortterm	510.0	2.05
52	loadshortterm	520.0	1.89
53	loadshortterm	530.0	2.22


==> perf_analysis/df-ack0-b65-1m-bytespersec.csv <==
	Series	Time	Value
0	BytesInPerSecOneMinuteRate	0.0	30098360.569000002
1	BytesInPerSecOneMinuteRate	10.0	34986542.666999996
2	BytesInPerSecOneMinuteRate	20.0	39232643.809
3	BytesInPerSecOneMinuteRate	30.0	42823530.128
4	BytesInPerSecOneMinuteRate	40.0	46038570.202
5	BytesInPerSecOneMinuteRate	50.0	48613615.01100001
6	BytesInPerSecOneMinuteRate	60.0	50797498.271000005
7	BytesInPerSecOneMinuteRate	70.0	52480081.706
8	BytesInPerSecOneMinuteRate	80.0	53997247.453
9	BytesInPerSecOneMinuteRate	90.0	55179852.688
10	BytesInPerSecOneMinuteRate	100.0	56417453.17600001
11	BytesInPerSecOneMinuteRate	110.0	57525847.736
12	BytesInPerSecOneMinuteRate	120.0	58362938.075
13	BytesInPerSecOneMinuteRate	130.0	59061541.221999995
14	BytesInPerSecOneMinuteRate	140.0	59609074.61399999
15	BytesInPerSecOneMinuteRate	150.0	60001977.995
16	BytesInPerSecOneMinuteRate	160.0	60477622.145
17	BytesInPerSecOneMinuteRate	170.0	60641984.966000006
18	BytesInPerSecOneMinuteRate	180.0	61114581.268999994
19	BytesInPerSecOneMinuteRate	190.0	61562989.596999995
20	BytesInPerSecOneMinuteRate	200.0	61555539.024
21	BytesInPerSecOneMinuteRate	210.0	61743609.071
22	BytesInPerSecOneMinuteRate	220.0	61928240.335
23	BytesInPerSecOneMinuteRate	230.0	62116883.19100001
24	BytesInPerSecOneMinuteRate	240.0	61993204.03
25	BytesInPerSecOneMinuteRate	250.0	61890554.88600001
26	BytesInPerSecOneMinuteRate	260.0	61777593.827
27	BytesInPerSecOneMinuteRate	270.0	61873655.346
28	BytesInPerSecOneMinuteRate	280.0	61585813.041999996
29	BytesInPerSecOneMinuteRate	290.0	61621349.87899999
30	BytesInPerSecOneMinuteRate	300.0	61729139.976
31	BytesInPerSecOneMinuteRate	310.0	62286802.899
32	BytesInPerSecOneMinuteRate	320.0	62389946.265
33	BytesInPerSecOneMinuteRate	330.0	62353351.932
34	BytesInPerSecOneMinuteRate	340.0	62197488.495
35	BytesInPerSecOneMinuteRate	350.0	62188531.37
36	BytesInPerSecOneMinuteRate	360.0	62396043.422
37	BytesInPerSecOneMinuteRate	370.0	62808292.764
38	BytesInPerSecOneMinuteRate	380.0	62506125.975
39	BytesInPerSecOneMinuteRate	390.0	62455231.935
40	BytesInPerSecOneMinuteRate	400.0	62314588.408
41	BytesInPerSecOneMinuteRate	410.0	62492247.048
42	BytesInPerSecOneMinuteRate	420.0	62659759.036000006
43	BytesInPerSecOneMinuteRate	430.0	62588937.677
44	BytesInPerSecOneMinuteRate	440.0	62535905.488000005
45	BytesInPerSecOneMinuteRate	450.0	62705669.459
46	BytesInPerSecOneMinuteRate	460.0	63158512.486999996
47	BytesInPerSecOneMinuteRate	470.0	63990538.267
48	BytesInPerSecOneMinuteRate	480.0	64016040.953
49	BytesInPerSecOneMinuteRate	490.0	63764850.011999995
50	BytesInPerSecOneMinuteRate	500.0	63517069.591000006
51	BytesInPerSecOneMinuteRate	510.0	63262521.62899999
52	BytesInPerSecOneMinuteRate	520.0	63295769.078999996


==> perf_analysis/df-ack0-b65-1m-loadshortterm.csv <==
	Series	Time	Value
0	loadshortterm	0.0	1.23
1	loadshortterm	10.0	1.34
2	loadshortterm	20.0	1.37
3	loadshortterm	30.0	1.39
4	loadshortterm	40.0	1.64
5	loadshortterm	50.0	1.69
6	loadshortterm	60.0	1.51
7	loadshortterm	70.0	1.28
8	loadshortterm	80.0	1.4
9	loadshortterm	90.0	1.42
10	loadshortterm	100.0	1.5
11	loadshortterm	110.0	1.59
12	loadshortterm	120.0	1.58
13	loadshortterm	130.0	1.58
14	loadshortterm	140.0	1.72
15	loadshortterm	150.0	1.68
16	loadshortterm	160.0	1.81
17	loadshortterm	170.0	1.76
18	loadshortterm	180.0	1.87
19	loadshortterm	190.0	1.74
20	loadshortterm	200.0	1.85
21	loadshortterm	210.0	1.78
22	loadshortterm	220.0	1.67
23	loadshortterm	230.0	1.49
24	loadshortterm	240.0	1.42
25	loadshortterm	250.0	1.36
26	loadshortterm	260.0	1.46
27	loadshortterm	270.0	1.46
28	loadshortterm	280.0	1.7
29	loadshortterm	290.0	1.82
30	loadshortterm	300.0	1.54
31	loadshortterm	310.0	1.92
32	loadshortterm	320.0	1.69
33	loadshortterm	330.0	1.82
34	loadshortterm	340.0	1.84
35	loadshortterm	350.0	1.71
36	loadshortterm	360.0	1.83
37	loadshortterm	370.0	1.87
38	loadshortterm	380.0	1.89
39	loadshortterm	390.0	2.14
40	loadshortterm	400.0	1.96
41	loadshortterm	410.0	2.04
42	loadshortterm	420.0	2.02
43	loadshortterm	430.0	2.25
44	loadshortterm	440.0	2.34
45	loadshortterm	450.0	2.22
46	loadshortterm	460.0	2.49
47	loadshortterm	470.0	2.64
48	loadshortterm	480.0	2.78
49	loadshortterm	490.0	2.79
50	loadshortterm	500.0	2.68
51	loadshortterm	510.0	2.66
52	loadshortterm	520.0	2.56
53	loadshortterm	530.0	2.39


==> perf_analysis/df-ack1-1M-eth0.csv <==
	Series	Time	Value
0	if_packetsrx	0.0	33.0
1	if_packetsrx	10.0	31.8
2	if_packetsrx	20.0	43.7
3	if_packetsrx	30.0	41.8
4	if_packetsrx	40.0	38.499
5	if_packetsrx	50.0	40.301
6	if_packetsrx	60.0	42.0
7	if_packetsrx	70.0	31.2
8	if_packetsrx	80.0	48.7
9	if_packetsrx	90.0	37.299
10	if_packetsrx	100.0	30.500999999999998
11	if_packetsrx	110.0	39.8
12	if_packetsrx	120.0	38.6
13	if_packetsrx	130.0	39.6
14	if_packetsrx	140.0	43.5
15	if_packetsrx	150.0	42.799
16	if_packetsrx	160.0	32.7
17	if_packetsrx	170.0	36.099000000000004
18	if_packetsrx	180.0	34.797
19	if_packetsrx	190.0	43.303000000000004
20	if_packetsrx	200.0	33.400999999999996
21	if_packetsrx	210.0	42.098
22	if_packetsrx	220.0	34.104
23	if_packetsrx	230.0	31.598000000000003
24	if_packetsrx	240.0	32.098
25	if_packetsrx	250.0	35.904
26	if_packetsrx	260.0	33.8
27	if_packetsrx	270.0	43.1
28	if_packetsrx	280.0	35.2
29	if_packetsrx	290.0	33.9
30	if_packetsrx	300.0	33.6
31	if_packetsrx	310.0	33.898
32	if_packetsrx	320.0	35.797
33	if_packetsrx	330.0	40.1
34	if_packetsrx	340.0	32.096
35	if_packetsrx	350.0	35.205
36	if_packetsrx	360.0	32.8
37	if_packetsrx	370.0	31.294
38	if_packetsrx	380.0	37.308
39	if_packetsrx	390.0	39.501
40	if_packetsrx	400.0	31.5
41	if_packetsrx	410.0	41.403999999999996
42	if_packetsrx	420.0	35.8
43	if_packetsrx	430.0	30.5
44	if_packetsrx	440.0	36.7
45	if_packetsrx	450.0	51.8
46	if_packetsrx	460.0	32.5
47	if_packetsrx	470.0	38.695
48	if_packetsrx	480.0	34.303000000000004
49	if_packetsrx	490.0	39.702
50	if_packetsrx	500.0	31.2
51	if_packetsrx	510.0	48.599
52	if_packetsrx	520.0	36.301
53	if_packetsrx	530.0	34.6


==> perf_analysis/df-ack1-1m-bytespersec.csv <==
	Series	Time	Value
0	BytesInPerSecOneMinuteRate	0.0	25813988.805999998
1	BytesInPerSecOneMinuteRate	10.0	33372361.651
2	BytesInPerSecOneMinuteRate	20.0	39929123.095
3	BytesInPerSecOneMinuteRate	30.0	45173806.515
4	BytesInPerSecOneMinuteRate	40.0	50023503.475
5	BytesInPerSecOneMinuteRate	50.0	53888495.478
6	BytesInPerSecOneMinuteRate	60.0	57333335.245
7	BytesInPerSecOneMinuteRate	70.0	60154570.264
8	BytesInPerSecOneMinuteRate	80.0	62593393.188999996
9	BytesInPerSecOneMinuteRate	90.0	64620599.238000005
10	BytesInPerSecOneMinuteRate	100.0	66591570.678
11	BytesInPerSecOneMinuteRate	110.0	68116961.978
12	BytesInPerSecOneMinuteRate	120.0	69070282.32699999
13	BytesInPerSecOneMinuteRate	130.0	69868828.558
14	BytesInPerSecOneMinuteRate	140.0	69491098.905
15	BytesInPerSecOneMinuteRate	150.0	70144592.625
16	BytesInPerSecOneMinuteRate	160.0	70906954.718
17	BytesInPerSecOneMinuteRate	170.0	71491181.611
18	BytesInPerSecOneMinuteRate	180.0	72045551.157
19	BytesInPerSecOneMinuteRate	190.0	72464184.909
20	BytesInPerSecOneMinuteRate	200.0	71781846.771
21	BytesInPerSecOneMinuteRate	210.0	71787161.102
22	BytesInPerSecOneMinuteRate	220.0	72576736.898
23	BytesInPerSecOneMinuteRate	230.0	72657913.76
24	BytesInPerSecOneMinuteRate	240.0	72848486.377
25	BytesInPerSecOneMinuteRate	250.0	73229945.085
26	BytesInPerSecOneMinuteRate	260.0	73119229.513
27	BytesInPerSecOneMinuteRate	270.0	73271978.947
28	BytesInPerSecOneMinuteRate	280.0	73505446.514
29	BytesInPerSecOneMinuteRate	290.0	73646267.235
30	BytesInPerSecOneMinuteRate	300.0	73066807.462
31	BytesInPerSecOneMinuteRate	310.0	73374721.44600001
32	BytesInPerSecOneMinuteRate	320.0	73213693.978
33	BytesInPerSecOneMinuteRate	330.0	73416788.278
34	BytesInPerSecOneMinuteRate	340.0	73687999.912
35	BytesInPerSecOneMinuteRate	350.0	74067504.987
36	BytesInPerSecOneMinuteRate	360.0	74145209.973
37	BytesInPerSecOneMinuteRate	370.0	74282723.134
38	BytesInPerSecOneMinuteRate	380.0	74432080.881
39	BytesInPerSecOneMinuteRate	390.0	74743545.607
40	BytesInPerSecOneMinuteRate	400.0	74843532.68100001
41	BytesInPerSecOneMinuteRate	410.0	75157228.642
42	BytesInPerSecOneMinuteRate	420.0	75554775.178
43	BytesInPerSecOneMinuteRate	430.0	75498350.576
44	BytesInPerSecOneMinuteRate	440.0	75008677.542
45	BytesInPerSecOneMinuteRate	450.0	74839918.737
46	BytesInPerSecOneMinuteRate	460.0	74441407.34
47	BytesInPerSecOneMinuteRate	470.0	73947391.27600001
48	BytesInPerSecOneMinuteRate	480.0	74141199.918
49	BytesInPerSecOneMinuteRate	490.0	73702926.47
50	BytesInPerSecOneMinuteRate	500.0	73652701.632
51	BytesInPerSecOneMinuteRate	510.0	73698462.427
52	BytesInPerSecOneMinuteRate	520.0	73415954.02
53	BytesInPerSecOneMinuteRate	530.0	73492012.386


==> perf_analysis/df-ack1-1m-loadshortterm.csv <==
	Series	Time	Value
0	loadshortterm	0.0	1.34
1	loadshortterm	10.0	1.76
2	loadshortterm	20.0	1.49
3	loadshortterm	30.0	1.57
4	loadshortterm	40.0	1.79
5	loadshortterm	50.0	1.76
6	loadshortterm	60.0	1.86
7	loadshortterm	70.0	2.2
8	loadshortterm	80.0	2.46
9	loadshortterm	90.0	2.39
10	loadshortterm	100.0	2.18
11	loadshortterm	110.0	2.23
12	loadshortterm	120.0	2.64
13	loadshortterm	130.0	2.92
14	loadshortterm	140.0	2.95
15	loadshortterm	150.0	2.57
16	loadshortterm	160.0	2.86
17	loadshortterm	170.0	3.06
18	loadshortterm	180.0	3.41
19	loadshortterm	190.0	3.66
20	loadshortterm	200.0	4.11
21	loadshortterm	210.0	4.09
22	loadshortterm	220.0	4.37
23	loadshortterm	230.0	4.39
24	loadshortterm	240.0	4.94
25	loadshortterm	250.0	4.81
26	loadshortterm	260.0	4.14
27	loadshortterm	270.0	3.97
28	loadshortterm	280.0	4.36
29	loadshortterm	290.0	4.47
30	loadshortterm	300.0	4.17
31	loadshortterm	310.0	4.37
32	loadshortterm	320.0	4.32
33	loadshortterm	330.0	3.97
34	loadshortterm	340.0	3.51
35	loadshortterm	350.0	3.36
36	loadshortterm	360.0	3.08
37	loadshortterm	370.0	2.99
38	loadshortterm	380.0	3.0
39	loadshortterm	390.0	2.76
40	loadshortterm	400.0	2.81
41	loadshortterm	410.0	2.92
42	loadshortterm	420.0	3.31
43	loadshortterm	430.0	3.28
44	loadshortterm	440.0	3.46
45	loadshortterm	450.0	3.78
46	loadshortterm	460.0	3.89
47	loadshortterm	470.0	3.98
48	loadshortterm	480.0	4.36
49	loadshortterm	490.0	4.71
50	loadshortterm	500.0	4.59
51	loadshortterm	510.0	4.72
52	loadshortterm	520.0	4.54
53	loadshortterm	530.0	4.76


==> perf_analysis/df-ack1-250k-eth0.csv <==
	Series	Time	Value
0	if_packetsrx	0.0	40.8
1	if_packetsrx	10.0	33.1
2	if_packetsrx	20.0	50.5
3	if_packetsrx	30.0	36.2
4	if_packetsrx	40.0	40.1
5	if_packetsrx	50.0	38.4
6	if_packetsrx	60.0	37.499
7	if_packetsrx	70.0	34.001
8	if_packetsrx	80.0	45.201
9	if_packetsrx	90.0	38.1
10	if_packetsrx	100.0	41.998000000000005
11	if_packetsrx	110.0	42.501000000000005
12	if_packetsrx	120.0	32.701
13	if_packetsrx	130.0	35.0
14	if_packetsrx	140.0	40.298
15	if_packetsrx	150.0	36.402
16	if_packetsrx	160.0	34.6
17	if_packetsrx	170.0	37.1
18	if_packetsrx	180.0	31.9
19	if_packetsrx	190.0	40.595
20	if_packetsrx	200.0	41.799
21	if_packetsrx	210.0	40.205
22	if_packetsrx	220.0	31.795
23	if_packetsrx	230.0	37.106
24	if_packetsrx	240.0	33.701
25	if_packetsrx	250.0	33.8
26	if_packetsrx	260.0	41.599
27	if_packetsrx	270.0	38.001
28	if_packetsrx	280.0	37.3
29	if_packetsrx	290.0	42.5
30	if_packetsrx	300.0	41.8
31	if_packetsrx	310.0	35.9
32	if_packetsrx	320.0	46.2
33	if_packetsrx	330.0	39.1
34	if_packetsrx	340.0	32.5
35	if_packetsrx	350.0	35.696999999999996
36	if_packetsrx	360.0	36.801
37	if_packetsrx	370.0	36.301
38	if_packetsrx	380.0	43.1
39	if_packetsrx	390.0	45.7
40	if_packetsrx	400.0	37.9
41	if_packetsrx	410.0	33.199
42	if_packetsrx	420.0	32.501
43	if_packetsrx	430.0	39.2
44	if_packetsrx	440.0	38.7
45	if_packetsrx	450.0	38.299
46	if_packetsrx	460.0	37.801
47	if_packetsrx	470.0	33.898
48	if_packetsrx	480.0	32.402
49	if_packetsrx	490.0	38.4
50	if_packetsrx	500.0	39.9
51	if_packetsrx	510.0	39.5
52	if_packetsrx	520.0	41.198
53	if_packetsrx	530.0	35.001


==> perf_analysis/df-ack1-65b-1m-loadshortterm.csv <==
	Series	Time	Value
0	loadshortterm	0.0	2.92
1	loadshortterm	10.0	3.16
2	loadshortterm	20.0	3.37
3	loadshortterm	30.0	3.86
4	loadshortterm	40.0	4.88
5	loadshortterm	50.0	5.74
6	loadshortterm	60.0	6.53
7	loadshortterm	70.0	6.99
8	loadshortterm	80.0	7.69
9	loadshortterm	90.0	8.66
10	loadshortterm	100.0	9.8
11	loadshortterm	110.0	9.98
12	loadshortterm	120.0	10.6
13	loadshortterm	130.0	10.98
14	loadshortterm	140.0	10.83
15	loadshortterm	150.0	11.46
16	loadshortterm	160.0	12.24
17	loadshortterm	170.0	12.58
18	loadshortterm	180.0	12.89
19	loadshortterm	190.0	12.83
20	loadshortterm	200.0	12.71
21	loadshortterm	210.0	13.06
22	loadshortterm	220.0	13.59
23	loadshortterm	230.0	13.66
24	loadshortterm	240.0	13.7
25	loadshortterm	250.0	13.83
26	loadshortterm	260.0	13.86
27	loadshortterm	270.0	13.96
28	loadshortterm	280.0	14.12
29	loadshortterm	290.0	14.11
30	loadshortterm	300.0	14.32
31	loadshortterm	310.0	14.34
32	loadshortterm	320.0	14.29
33	loadshortterm	330.0	14.33
34	loadshortterm	340.0	14.2
35	loadshortterm	350.0	14.09
36	loadshortterm	360.0	14.15
37	loadshortterm	370.0	14.28
38	loadshortterm	380.0	14.31
39	loadshortterm	390.0	14.41
40	loadshortterm	400.0	14.58
41	loadshortterm	410.0	14.33
42	loadshortterm	420.0	14.27
43	loadshortterm	430.0	14.07
44	loadshortterm	440.0	14.22
45	loadshortterm	450.0	14.26
46	loadshortterm	460.0	14.52
47	loadshortterm	470.0	14.37
48	loadshortterm	480.0	14.39
49	loadshortterm	490.0	14.49
50	loadshortterm	500.0	14.26
51	loadshortterm	510.0	14.37
52	loadshortterm	520.0	14.47
53	loadshortterm	530.0	14.55


==> perf_analysis/df-ack1-b65-1m-bytespersec.csv <==
	Series	Time	Value
0	BytesInPerSecOneMinuteRate	0.0	43973972.932
1	BytesInPerSecOneMinuteRate	10.0	56657049.752
2	BytesInPerSecOneMinuteRate	20.0	66938770.5
3	BytesInPerSecOneMinuteRate	30.0	76979983.57699999
4	BytesInPerSecOneMinuteRate	40.0	72499433.153
5	BytesInPerSecOneMinuteRate	50.0	79273984.557
6	BytesInPerSecOneMinuteRate	60.0	79232947.722
7	BytesInPerSecOneMinuteRate	70.0	87658304.171
8	BytesInPerSecOneMinuteRate	80.0	89148114.811
9	BytesInPerSecOneMinuteRate	90.0	90564657.812
10	BytesInPerSecOneMinuteRate	100.0	87666093.593
11	BytesInPerSecOneMinuteRate	110.0	86087157.195
12	BytesInPerSecOneMinuteRate	120.0	82451178.521
13	BytesInPerSecOneMinuteRate	130.0	74335578.481
14	BytesInPerSecOneMinuteRate	140.0	75234591.167
15	BytesInPerSecOneMinuteRate	150.0	77744434.04699999
16	BytesInPerSecOneMinuteRate	160.0	78430844.109
17	BytesInPerSecOneMinuteRate	170.0	72237470.214
18	BytesInPerSecOneMinuteRate	180.0	71503809.66
19	BytesInPerSecOneMinuteRate	190.0	70694530.824
20	BytesInPerSecOneMinuteRate	200.0	70343441.33600001
21	BytesInPerSecOneMinuteRate	210.0	66493354.48
22	BytesInPerSecOneMinuteRate	220.0	64218876.983
23	BytesInPerSecOneMinuteRate	230.0	59130162.815
24	BytesInPerSecOneMinuteRate	240.0	64073244.78
25	BytesInPerSecOneMinuteRate	250.0	65456575.11
26	BytesInPerSecOneMinuteRate	260.0	68966762.095
27	BytesInPerSecOneMinuteRate	270.0	71514406.367
28	BytesInPerSecOneMinuteRate	280.0	70024463.967
29	BytesInPerSecOneMinuteRate	290.0	65260056.984
30	BytesInPerSecOneMinuteRate	300.0	63825013.38600001
31	BytesInPerSecOneMinuteRate	310.0	61766782.094
32	BytesInPerSecOneMinuteRate	320.0	61716714.206999995
33	BytesInPerSecOneMinuteRate	330.0	63099314.002
34	BytesInPerSecOneMinuteRate	340.0	63246788.511999995
35	BytesInPerSecOneMinuteRate	350.0	61631478.735
36	BytesInPerSecOneMinuteRate	360.0	61194418.493999995
37	BytesInPerSecOneMinuteRate	370.0	60777895.732
38	BytesInPerSecOneMinuteRate	380.0	61083622.399
39	BytesInPerSecOneMinuteRate	390.0	62108964.654
40	BytesInPerSecOneMinuteRate	400.0	61902481.787
41	BytesInPerSecOneMinuteRate	410.0	62638036.643
42	BytesInPerSecOneMinuteRate	420.0	63057881.781
43	BytesInPerSecOneMinuteRate	430.0	63035979.307
44	BytesInPerSecOneMinuteRate	440.0	64564049.331999995
45	BytesInPerSecOneMinuteRate	450.0	65405439.726
46	BytesInPerSecOneMinuteRate	460.0	65281687.276999995
47	BytesInPerSecOneMinuteRate	470.0	63043859.279
48	BytesInPerSecOneMinuteRate	480.0	62832320.521000005
49	BytesInPerSecOneMinuteRate	490.0	62695120.081999995
50	BytesInPerSecOneMinuteRate	500.0	64976763.192
51	BytesInPerSecOneMinuteRate	510.0	64376966.493
52	BytesInPerSecOneMinuteRate	520.0	63952210.641
53	BytesInPerSecOneMinuteRate	530.0	59069195.867


==> perf_analysis/df-ack1-dist-eth0.csv <==
	Series	Time	Value
0	if_packetsrx	0.0	36.899
1	if_packetsrx	10.0	43.901
2	if_packetsrx	20.0	66.4
3	if_packetsrx	30.0	38.8
4	if_packetsrx	40.0	42.7
5	if_packetsrx	50.0	3304.204
6	if_packetsrx	60.0	23177.442000000003
7	if_packetsrx	70.0	24790.821
8	if_packetsrx	80.0	24739.675
9	if_packetsrx	90.0	28161.709
10	if_packetsrx	100.0	28775.222999999998
11	if_packetsrx	110.0	27107.195
12	if_packetsrx	120.0	28688.126
13	if_packetsrx	130.0	28852.771
14	if_packetsrx	140.0	28706.718999999997
15	if_packetsrx	150.0	29091.89
16	if_packetsrx	160.0	27933.569
17	if_packetsrx	170.0	27209.472
18	if_packetsrx	180.0	28458.711
19	if_packetsrx	190.0	28567.867000000002
20	if_packetsrx	200.0	29032.44
21	if_packetsrx	210.0	29072.743
22	if_packetsrx	220.0	28539.755
23	if_packetsrx	230.0	27787.778
24	if_packetsrx	240.0	28492.783
25	if_packetsrx	250.0	28683.597999999998
26	if_packetsrx	260.0	29104.957000000002
27	if_packetsrx	270.0	27405.336
28	if_packetsrx	280.0	29492.54
29	if_packetsrx	290.0	29522.557
30	if_packetsrx	300.0	29157.341
31	if_packetsrx	310.0	27173.217
32	if_packetsrx	320.0	28930.775
33	if_packetsrx	330.0	28433.56
34	if_packetsrx	340.0	29106.453999999998
35	if_packetsrx	350.0	27280.6
36	if_packetsrx	360.0	26583.618
37	if_packetsrx	370.0	28773.73
38	if_packetsrx	380.0	28884.47
39	if_packetsrx	390.0	29136.362
40	if_packetsrx	400.0	27446.917
41	if_packetsrx	410.0	28829.692000000003
42	if_packetsrx	420.0	26463.209
43	if_packetsrx	430.0	28848.837000000003
44	if_packetsrx	440.0	29319.122000000003
45	if_packetsrx	450.0	28695.293999999998
46	if_packetsrx	460.0	29224.129
47	if_packetsrx	470.0	27286.316000000003
48	if_packetsrx	480.0	28921.549
49	if_packetsrx	490.0	28839.363999999998
50	if_packetsrx	500.0	28484.069
51	if_packetsrx	510.0	28727.137000000002
52	if_packetsrx	520.0	28995.977000000003
53	if_packetsrx	530.0	29154.054
54	if_packetsrx	540.0	29425.612
55	if_packetsrx	550.0	29153.93
56	if_packetsrx	560.0	28786.025
57	if_packetsrx	570.0	29135.882999999998
58	if_packetsrx	580.0	29314.665
59	if_packetsrx	590.0	27404.461
60	if_packetsrx	600.0	27979.421000000002
61	if_packetsrx	610.0	28588.054
62	if_packetsrx	620.0	28656.127
63	if_packetsrx	630.0	28567.497000000003
64	if_packetsrx	640.0	29091.95


==> perf_analysis/df-ackall-1m-bytespersec.csv <==
	Series	Time	Value
0	BytesInPerSecOneMinuteRate	0.0	53667031.05
1	BytesInPerSecOneMinuteRate	10.0	56995014.776999995
2	BytesInPerSecOneMinuteRate	20.0	59763662.718
3	BytesInPerSecOneMinuteRate	30.0	62117398.963999994
4	BytesInPerSecOneMinuteRate	40.0	64185052.716000006
5	BytesInPerSecOneMinuteRate	50.0	65547455.97
6	BytesInPerSecOneMinuteRate	60.0	66026208.719
7	BytesInPerSecOneMinuteRate	70.0	67333283.829
8	BytesInPerSecOneMinuteRate	80.0	67159049.162
9	BytesInPerSecOneMinuteRate	90.0	68171528.771
10	BytesInPerSecOneMinuteRate	100.0	69057429.18
11	BytesInPerSecOneMinuteRate	110.0	69936610.647
12	BytesInPerSecOneMinuteRate	120.0	69853371.841
13	BytesInPerSecOneMinuteRate	130.0	69530144.283
14	BytesInPerSecOneMinuteRate	140.0	70092349.413
15	BytesInPerSecOneMinuteRate	150.0	70530752.955
16	BytesInPerSecOneMinuteRate	160.0	70937572.436
17	BytesInPerSecOneMinuteRate	170.0	71177300.06899999
18	BytesInPerSecOneMinuteRate	180.0	70973630.144
19	BytesInPerSecOneMinuteRate	190.0	71388967.158
20	BytesInPerSecOneMinuteRate	200.0	71758509.219
21	BytesInPerSecOneMinuteRate	210.0	71236569.12
22	BytesInPerSecOneMinuteRate	220.0	70908688.70300001
23	BytesInPerSecOneMinuteRate	230.0	70694294.727
24	BytesInPerSecOneMinuteRate	240.0	70346201.637
25	BytesInPerSecOneMinuteRate	250.0	71056692.93100001
26	BytesInPerSecOneMinuteRate	260.0	71513732.814
27	BytesInPerSecOneMinuteRate	270.0	71682285.83399999
28	BytesInPerSecOneMinuteRate	280.0	72143490.19600001
29	BytesInPerSecOneMinuteRate	290.0	72446638.39
30	BytesInPerSecOneMinuteRate	300.0	72609792.986
31	BytesInPerSecOneMinuteRate	310.0	72973359.626
32	BytesInPerSecOneMinuteRate	320.0	73646945.468
33	BytesInPerSecOneMinuteRate	330.0	73629963.12
34	BytesInPerSecOneMinuteRate	340.0	73463514.597
35	BytesInPerSecOneMinuteRate	350.0	73166128.268
36	BytesInPerSecOneMinuteRate	360.0	73445548.303
37	BytesInPerSecOneMinuteRate	370.0	72483756.464
38	BytesInPerSecOneMinuteRate	380.0	72870684.713
39	BytesInPerSecOneMinuteRate	390.0	72441550.758
40	BytesInPerSecOneMinuteRate	400.0	72777380.683
41	BytesInPerSecOneMinuteRate	410.0	73305469.45300001
42	BytesInPerSecOneMinuteRate	420.0	73590061.67
43	BytesInPerSecOneMinuteRate	430.0	73718294.47
44	BytesInPerSecOneMinuteRate	440.0	73630297.968
45	BytesInPerSecOneMinuteRate	450.0	72785543.882
46	BytesInPerSecOneMinuteRate	460.0	70856736.826
47	BytesInPerSecOneMinuteRate	470.0	71591836.765
48	BytesInPerSecOneMinuteRate	480.0	71047154.008
49	BytesInPerSecOneMinuteRate	490.0	70809622.251
50	BytesInPerSecOneMinuteRate	500.0	71111488.966
51	BytesInPerSecOneMinuteRate	510.0	71676640.12
52	BytesInPerSecOneMinuteRate	520.0	69618774.307


==> perf_analysis/df-ackall-1m-loadshortterm.csv <==
	Series	Time	Value
0	loadshortterm	0.0	1.3
1	loadshortterm	10.0	1.25
2	loadshortterm	20.0	1.13
3	loadshortterm	30.0	1.11
4	loadshortterm	40.0	1.41
5	loadshortterm	50.0	1.81
6	loadshortterm	60.0	1.91
7	loadshortterm	70.0	2.01
8	loadshortterm	80.0	2.68
9	loadshortterm	90.0	2.71
10	loadshortterm	100.0	2.98
11	loadshortterm	110.0	3.76
12	loadshortterm	120.0	4.03
13	loadshortterm	130.0	4.1
14	loadshortterm	140.0	4.39
15	loadshortterm	150.0	4.87
16	loadshortterm	160.0	5.19
17	loadshortterm	170.0	5.23
18	loadshortterm	180.0	5.5
19	loadshortterm	190.0	5.81
20	loadshortterm	200.0	5.92
21	loadshortterm	210.0	5.86
22	loadshortterm	220.0	6.13
23	loadshortterm	230.0	5.88
24	loadshortterm	240.0	5.58
25	loadshortterm	250.0	5.41
26	loadshortterm	260.0	5.2
27	loadshortterm	270.0	5.1
28	loadshortterm	280.0	5.38
29	loadshortterm	290.0	5.23
30	loadshortterm	300.0	4.51
31	loadshortterm	310.0	3.97
32	loadshortterm	320.0	3.59
33	loadshortterm	330.0	3.12
34	loadshortterm	340.0	2.79
35	loadshortterm	350.0	2.66
36	loadshortterm	360.0	2.49
37	loadshortterm	370.0	2.57
38	loadshortterm	380.0	2.88
39	loadshortterm	390.0	2.59
40	loadshortterm	400.0	2.43
41	loadshortterm	410.0	2.51
42	loadshortterm	420.0	2.53
43	loadshortterm	430.0	2.36
44	loadshortterm	440.0	2.7
45	loadshortterm	450.0	2.58
46	loadshortterm	460.0	2.85
47	loadshortterm	470.0	3.04
48	loadshortterm	480.0	2.95
49	loadshortterm	490.0	3.18
50	loadshortterm	500.0	3.24
51	loadshortterm	510.0	3.12
52	loadshortterm	520.0	2.64


==> perf_analysis/df-ackall-65b-1m-loadshortterm.csv <==
	Series	Time	Value
0	loadshortterm	0.0	1.04
1	loadshortterm	10.0	1.03
2	loadshortterm	20.0	1.56
3	loadshortterm	30.0	2.32
4	loadshortterm	40.0	2.37
5	loadshortterm	50.0	2.86
6	loadshortterm	60.0	3.26
7	loadshortterm	70.0	3.44
8	loadshortterm	80.0	4.31
9	loadshortterm	90.0	5.18
10	loadshortterm	100.0	6.3
11	loadshortterm	110.0	7.18
12	loadshortterm	120.0	8.15
13	loadshortterm	130.0	8.98
14	loadshortterm	140.0	9.68
15	loadshortterm	150.0	10.2
16	loadshortterm	160.0	10.86
17	loadshortterm	170.0	11.86
18	loadshortterm	180.0	12.19
19	loadshortterm	190.0	12.31
20	loadshortterm	200.0	12.49
21	loadshortterm	210.0	13.08
22	loadshortterm	220.0	13.39
23	loadshortterm	230.0	13.55
24	loadshortterm	240.0	13.78
25	loadshortterm	250.0	13.96
26	loadshortterm	260.0	14.13
27	loadshortterm	270.0	14.1
28	loadshortterm	280.0	14.02
29	loadshortterm	290.0	13.93
30	loadshortterm	300.0	13.63
31	loadshortterm	310.0	13.61
32	loadshortterm	320.0	13.51
33	loadshortterm	330.0	13.42
34	loadshortterm	340.0	13.43
35	loadshortterm	350.0	13.44
36	loadshortterm	360.0	13.38
37	loadshortterm	370.0	13.25
38	loadshortterm	380.0	13.53
39	loadshortterm	390.0	13.53
40	loadshortterm	400.0	13.76
41	loadshortterm	410.0	13.64
42	loadshortterm	420.0	14.21
43	loadshortterm	430.0	13.88
44	loadshortterm	440.0	13.67
45	loadshortterm	450.0	13.65
46	loadshortterm	460.0	13.92
47	loadshortterm	470.0	14.09
48	loadshortterm	480.0	14.07
49	loadshortterm	490.0	14.14
50	loadshortterm	500.0	14.12
51	loadshortterm	510.0	13.94
52	loadshortterm	520.0	14.04
53	loadshortterm	530.0	14.26


==> perf_analysis/df-ackall-b65-1m-bytespersec.csv <==
	Series	Time	Value
0	BytesInPerSecOneMinuteRate	0.0	37910752.871
1	BytesInPerSecOneMinuteRate	10.0	51704438.205
2	BytesInPerSecOneMinuteRate	20.0	63309279.0
3	BytesInPerSecOneMinuteRate	30.0	72163450.106
4	BytesInPerSecOneMinuteRate	40.0	79998726.034
5	BytesInPerSecOneMinuteRate	50.0	86902028.047
6	BytesInPerSecOneMinuteRate	60.0	90119483.131
7	BytesInPerSecOneMinuteRate	70.0	82623912.433
8	BytesInPerSecOneMinuteRate	80.0	75969205.013
9	BytesInPerSecOneMinuteRate	90.0	72079305.481
10	BytesInPerSecOneMinuteRate	100.0	67498670.637
11	BytesInPerSecOneMinuteRate	110.0	57136391.149
12	BytesInPerSecOneMinuteRate	120.0	48368724.158999994
13	BytesInPerSecOneMinuteRate	130.0	51531208.436000004
14	BytesInPerSecOneMinuteRate	140.0	53877861.881000005
15	BytesInPerSecOneMinuteRate	150.0	54992465.099
16	BytesInPerSecOneMinuteRate	160.0	54752985.02
17	BytesInPerSecOneMinuteRate	170.0	56948550.401999995
18	BytesInPerSecOneMinuteRate	180.0	55706761.947
19	BytesInPerSecOneMinuteRate	190.0	57556000.50399999
20	BytesInPerSecOneMinuteRate	200.0	60199931.35
21	BytesInPerSecOneMinuteRate	210.0	62480785.569
22	BytesInPerSecOneMinuteRate	220.0	62175811.041
23	BytesInPerSecOneMinuteRate	230.0	62224539.835
24	BytesInPerSecOneMinuteRate	240.0	63994336.069
25	BytesInPerSecOneMinuteRate	250.0	63525011.421000004
26	BytesInPerSecOneMinuteRate	260.0	61461508.291
27	BytesInPerSecOneMinuteRate	270.0	60437520.768
28	BytesInPerSecOneMinuteRate	280.0	57967695.111
29	BytesInPerSecOneMinuteRate	290.0	58432414.445
30	BytesInPerSecOneMinuteRate	300.0	59363829.877
31	BytesInPerSecOneMinuteRate	310.0	58184716.055
32	BytesInPerSecOneMinuteRate	320.0	55586395.032
33	BytesInPerSecOneMinuteRate	330.0	53679001.447
34	BytesInPerSecOneMinuteRate	340.0	52889144.756000005
35	BytesInPerSecOneMinuteRate	350.0	53130843.903000005
36	BytesInPerSecOneMinuteRate	360.0	54009687.4
37	BytesInPerSecOneMinuteRate	370.0	56395984.805
38	BytesInPerSecOneMinuteRate	380.0	61390269.675
39	BytesInPerSecOneMinuteRate	390.0	59245393.942
40	BytesInPerSecOneMinuteRate	400.0	61328783.194
41	BytesInPerSecOneMinuteRate	410.0	60667061.773
42	BytesInPerSecOneMinuteRate	420.0	59188005.219
43	BytesInPerSecOneMinuteRate	430.0	58020094.453
44	BytesInPerSecOneMinuteRate	440.0	58182875.915
45	BytesInPerSecOneMinuteRate	450.0	58393636.06600001
46	BytesInPerSecOneMinuteRate	460.0	56496982.383999996
47	BytesInPerSecOneMinuteRate	470.0	57641831.48899999
48	BytesInPerSecOneMinuteRate	480.0	63219954.55100001
49	BytesInPerSecOneMinuteRate	490.0	61785130.886999995
50	BytesInPerSecOneMinuteRate	500.0	62286201.217
51	BytesInPerSecOneMinuteRate	510.0	64776534.245
52	BytesInPerSecOneMinuteRate	520.0	68210900.58399999
53	BytesInPerSecOneMinuteRate	530.0	71969124.051


==> perf_analysis/df1.csv <==
	Series	Time	Value
0	MessagesInPerSecOneMinuteRate	0.0	7279.419
1	MessagesInPerSecOneMinuteRate	10.0	7693.840999999999
2	MessagesInPerSecOneMinuteRate	20.0	8045.142
3	MessagesInPerSecOneMinuteRate	30.0	8350.357
4	MessagesInPerSecOneMinuteRate	40.0	8603.779
5	MessagesInPerSecOneMinuteRate	50.0	8816.162
6	MessagesInPerSecOneMinuteRate	60.0	8996.806
7	MessagesInPerSecOneMinuteRate	70.0	9149.321
8	MessagesInPerSecOneMinuteRate	80.0	9289.493
9	MessagesInPerSecOneMinuteRate	90.0	9394.769
10	MessagesInPerSecOneMinuteRate	100.0	9480.26
11	MessagesInPerSecOneMinuteRate	110.0	9562.064
12	MessagesInPerSecOneMinuteRate	120.0	9630.249
13	MessagesInPerSecOneMinuteRate	130.0	9690.126
14	MessagesInPerSecOneMinuteRate	140.0	9734.709
15	MessagesInPerSecOneMinuteRate	150.0	9779.449
16	MessagesInPerSecOneMinuteRate	160.0	9815.482
17	MessagesInPerSecOneMinuteRate	170.0	9838.636999999999
18	MessagesInPerSecOneMinuteRate	180.0	9858.644
19	MessagesInPerSecOneMinuteRate	190.0	9883.259
20	MessagesInPerSecOneMinuteRate	200.0	9897.505
21	MessagesInPerSecOneMinuteRate	210.0	9924.089
22	MessagesInPerSecOneMinuteRate	220.0	9927.291
23	MessagesInPerSecOneMinuteRate	230.0	8623.841


==> perf_analysis/df10.csv <==
	Series	Time	Value
0	MessagesInPerSecOneMinuteRate	0.0	230325.49399999998
1	MessagesInPerSecOneMinuteRate	10.0	248493.333
2	MessagesInPerSecOneMinuteRate	20.0	263838.896
3	MessagesInPerSecOneMinuteRate	30.0	276604.858
4	MessagesInPerSecOneMinuteRate	40.0	287457.608
5	MessagesInPerSecOneMinuteRate	50.0	296992.268
6	MessagesInPerSecOneMinuteRate	60.0	303269.87100000004
7	MessagesInPerSecOneMinuteRate	70.0	305464.11199999996
8	MessagesInPerSecOneMinuteRate	80.0	311492.218
9	MessagesInPerSecOneMinuteRate	90.0	310672.424
10	MessagesInPerSecOneMinuteRate	100.0	315343.01
11	MessagesInPerSecOneMinuteRate	110.0	319429.83
12	MessagesInPerSecOneMinuteRate	120.0	323487.328
13	MessagesInPerSecOneMinuteRate	130.0	323095.047
14	MessagesInPerSecOneMinuteRate	140.0	321593.901
15	MessagesInPerSecOneMinuteRate	150.0	324188.784
16	MessagesInPerSecOneMinuteRate	160.0	326213.196
17	MessagesInPerSecOneMinuteRate	170.0	328089.67100000003
18	MessagesInPerSecOneMinuteRate	180.0	329195.876
19	MessagesInPerSecOneMinuteRate	190.0	328250.11199999996
20	MessagesInPerSecOneMinuteRate	200.0	330168.907
21	MessagesInPerSecOneMinuteRate	210.0	331875.696
22	MessagesInPerSecOneMinuteRate	220.0	329460.25399999996
23	MessagesInPerSecOneMinuteRate	230.0	327942.652
24	MessagesInPerSecOneMinuteRate	240.0	326729.536
25	MessagesInPerSecOneMinuteRate	250.0	324928.225
26	MessagesInPerSecOneMinuteRate	260.0	328030.809
27	MessagesInPerSecOneMinuteRate	270.0	329992.86100000003
28	MessagesInPerSecOneMinuteRate	280.0	330647.166
29	MessagesInPerSecOneMinuteRate	290.0	332670.222
30	MessagesInPerSecOneMinuteRate	300.0	333979.714
31	MessagesInPerSecOneMinuteRate	310.0	334658.017
32	MessagesInPerSecOneMinuteRate	320.0	336269.09
33	MessagesInPerSecOneMinuteRate	330.0	339319.097
34	MessagesInPerSecOneMinuteRate	340.0	339196.705
35	MessagesInPerSecOneMinuteRate	350.0	338392.925
36	MessagesInPerSecOneMinuteRate	360.0	336991.07
37	MessagesInPerSecOneMinuteRate	370.0	338251.82200000004
38	MessagesInPerSecOneMinuteRate	380.0	333801.66
39	MessagesInPerSecOneMinuteRate	390.0	335563.584
40	MessagesInPerSecOneMinuteRate	400.0	333571.789
41	MessagesInPerSecOneMinuteRate	410.0	335103.96
42	MessagesInPerSecOneMinuteRate	420.0	337523.49100000004
43	MessagesInPerSecOneMinuteRate	430.0	338823.69
44	MessagesInPerSecOneMinuteRate	440.0	339405.724
45	MessagesInPerSecOneMinuteRate	450.0	338993.455
46	MessagesInPerSecOneMinuteRate	460.0	335099.428
47	MessagesInPerSecOneMinuteRate	470.0	326214.163
48	MessagesInPerSecOneMinuteRate	480.0	329593.868
49	MessagesInPerSecOneMinuteRate	490.0	327082.869
50	MessagesInPerSecOneMinuteRate	500.0	325986.452
51	MessagesInPerSecOneMinuteRate	510.0	327374.566
52	MessagesInPerSecOneMinuteRate	520.0	329972.48
53	MessagesInPerSecOneMinuteRate	530.0	320498.88899999997
54	MessagesInPerSecOneMinuteRate	540.0	271296.453
55	MessagesInPerSecOneMinuteRate	550.0	229647.48899999997
56	MessagesInPerSecOneMinuteRate	560.0	194392.40300000002
57	MessagesInPerSecOneMinuteRate	570.0	164549.616
58	MessagesInPerSecOneMinuteRate	580.0	139288.24300000002
59	MessagesInPerSecOneMinuteRate	590.0	128151.37


==> perf_analysis/df11.csv <==
	Series	Time	Value
0	MessagesInPerSecOneMinuteRate	0.0	69910.031
1	MessagesInPerSecOneMinuteRate	10.0	92803.451
2	MessagesInPerSecOneMinuteRate	20.0	112860.82400000001
3	MessagesInPerSecOneMinuteRate	30.0	129539.12199999999
4	MessagesInPerSecOneMinuteRate	40.0	142993.405
5	MessagesInPerSecOneMinuteRate	50.0	154873.105
6	MessagesInPerSecOneMinuteRate	60.0	164928.462
7	MessagesInPerSecOneMinuteRate	70.0	173468.2
8	MessagesInPerSecOneMinuteRate	80.0	179833.23899999997
9	MessagesInPerSecOneMinuteRate	90.0	185425.38600000003
10	MessagesInPerSecOneMinuteRate	100.0	191003.19
11	MessagesInPerSecOneMinuteRate	110.0	195824.708
12	MessagesInPerSecOneMinuteRate	120.0	199393.603
13	MessagesInPerSecOneMinuteRate	130.0	201270.418
14	MessagesInPerSecOneMinuteRate	140.0	203532.069
15	MessagesInPerSecOneMinuteRate	150.0	204764.837
16	MessagesInPerSecOneMinuteRate	160.0	206656.323
17	MessagesInPerSecOneMinuteRate	170.0	209202.87600000002
18	MessagesInPerSecOneMinuteRate	180.0	210362.797
19	MessagesInPerSecOneMinuteRate	190.0	211204.669
20	MessagesInPerSecOneMinuteRate	200.0	213314.152
21	MessagesInPerSecOneMinuteRate	210.0	214624.948
22	MessagesInPerSecOneMinuteRate	220.0	216310.92899999997
23	MessagesInPerSecOneMinuteRate	230.0	216226.517
24	MessagesInPerSecOneMinuteRate	240.0	217291.63100000002
25	MessagesInPerSecOneMinuteRate	250.0	218556.435
26	MessagesInPerSecOneMinuteRate	260.0	218733.393
27	MessagesInPerSecOneMinuteRate	270.0	219576.717
28	MessagesInPerSecOneMinuteRate	280.0	219410.232
29	MessagesInPerSecOneMinuteRate	290.0	219204.23
30	MessagesInPerSecOneMinuteRate	300.0	219280.891
31	MessagesInPerSecOneMinuteRate	310.0	219449.40600000002
32	MessagesInPerSecOneMinuteRate	320.0	219251.65
33	MessagesInPerSecOneMinuteRate	330.0	219406.266
34	MessagesInPerSecOneMinuteRate	340.0	219596.337
35	MessagesInPerSecOneMinuteRate	350.0	219758.06
36	MessagesInPerSecOneMinuteRate	360.0	219645.045
37	MessagesInPerSecOneMinuteRate	370.0	219399.62699999998
38	MessagesInPerSecOneMinuteRate	380.0	219092.26100000003
39	MessagesInPerSecOneMinuteRate	390.0	219530.486
40	MessagesInPerSecOneMinuteRate	400.0	219309.05399999997
41	MessagesInPerSecOneMinuteRate	410.0	218702.11800000002
42	MessagesInPerSecOneMinuteRate	420.0	218909.664
43	MessagesInPerSecOneMinuteRate	430.0	217601.764
44	MessagesInPerSecOneMinuteRate	440.0	217674.24300000002
45	MessagesInPerSecOneMinuteRate	450.0	218221.263
46	MessagesInPerSecOneMinuteRate	460.0	218631.60600000003
47	MessagesInPerSecOneMinuteRate	470.0	219595.95
48	MessagesInPerSecOneMinuteRate	480.0	219019.58800000002
49	MessagesInPerSecOneMinuteRate	490.0	218831.06399999998
50	MessagesInPerSecOneMinuteRate	500.0	218945.04100000003
51	MessagesInPerSecOneMinuteRate	510.0	218327.913
52	MessagesInPerSecOneMinuteRate	520.0	218201.599
53	MessagesInPerSecOneMinuteRate	530.0	218374.887
54	MessagesInPerSecOneMinuteRate	540.0	218187.65600000002
55	MessagesInPerSecOneMinuteRate	550.0	217835.763
56	MessagesInPerSecOneMinuteRate	560.0	217322.843
57	MessagesInPerSecOneMinuteRate	570.0	217439.62300000002
58	MessagesInPerSecOneMinuteRate	580.0	196797.42899999997
59	MessagesInPerSecOneMinuteRate	590.0	181062.37600000002


==> perf_analysis/df12.csv <==
	Series	Time	Value
0	MessagesInPerSecOneMinuteRate	0.0	74214.271
1	MessagesInPerSecOneMinuteRate	10.0	102684.612
2	MessagesInPerSecOneMinuteRate	20.0	125455.168
3	MessagesInPerSecOneMinuteRate	30.0	144226.858
4	MessagesInPerSecOneMinuteRate	40.0	160679.402
5	MessagesInPerSecOneMinuteRate	50.0	174460.393
6	MessagesInPerSecOneMinuteRate	60.0	185929.724
7	MessagesInPerSecOneMinuteRate	70.0	196468.954
8	MessagesInPerSecOneMinuteRate	80.0	205464.733
9	MessagesInPerSecOneMinuteRate	90.0	212319.765
10	MessagesInPerSecOneMinuteRate	100.0	218160.487
11	MessagesInPerSecOneMinuteRate	110.0	224251.497
12	MessagesInPerSecOneMinuteRate	120.0	228717.728
13	MessagesInPerSecOneMinuteRate	130.0	231707.673
14	MessagesInPerSecOneMinuteRate	140.0	233435.157
15	MessagesInPerSecOneMinuteRate	150.0	238120.06100000002
16	MessagesInPerSecOneMinuteRate	160.0	240862.25
17	MessagesInPerSecOneMinuteRate	170.0	242596.422
18	MessagesInPerSecOneMinuteRate	180.0	243957.755
19	MessagesInPerSecOneMinuteRate	190.0	245413.635
20	MessagesInPerSecOneMinuteRate	200.0	247151.694
21	MessagesInPerSecOneMinuteRate	210.0	248967.83800000002
22	MessagesInPerSecOneMinuteRate	220.0	249121.431
23	MessagesInPerSecOneMinuteRate	230.0	249133.443
24	MessagesInPerSecOneMinuteRate	240.0	249390.073
25	MessagesInPerSecOneMinuteRate	250.0	249485.199
26	MessagesInPerSecOneMinuteRate	260.0	249497.622
27	MessagesInPerSecOneMinuteRate	270.0	249602.521
28	MessagesInPerSecOneMinuteRate	280.0	249693.832
29	MessagesInPerSecOneMinuteRate	290.0	249737.19100000002
30	MessagesInPerSecOneMinuteRate	300.0	249809.157
31	MessagesInPerSecOneMinuteRate	310.0	249806.051
32	MessagesInPerSecOneMinuteRate	320.0	249787.079
33	MessagesInPerSecOneMinuteRate	330.0	249889.458
34	MessagesInPerSecOneMinuteRate	340.0	249907.57
35	MessagesInPerSecOneMinuteRate	350.0	249949.32
36	MessagesInPerSecOneMinuteRate	360.0	249965.229
37	MessagesInPerSecOneMinuteRate	370.0	249885.545
38	MessagesInPerSecOneMinuteRate	380.0	249693.43899999998
39	MessagesInPerSecOneMinuteRate	390.0	249987.593
40	MessagesInPerSecOneMinuteRate	400.0	250015.34699999998
41	MessagesInPerSecOneMinuteRate	410.0	249461.733
42	MessagesInPerSecOneMinuteRate	420.0	248454.955
43	MessagesInPerSecOneMinuteRate	430.0	250463.22699999998
44	MessagesInPerSecOneMinuteRate	440.0	250258.682
45	MessagesInPerSecOneMinuteRate	450.0	250339.28100000002
46	MessagesInPerSecOneMinuteRate	460.0	250123.36399999997
47	MessagesInPerSecOneMinuteRate	470.0	250258.038
48	MessagesInPerSecOneMinuteRate	480.0	250234.086
49	MessagesInPerSecOneMinuteRate	490.0	250193.652
50	MessagesInPerSecOneMinuteRate	500.0	250160.37600000002
51	MessagesInPerSecOneMinuteRate	510.0	250146.30800000002
52	MessagesInPerSecOneMinuteRate	520.0	250130.805
53	MessagesInPerSecOneMinuteRate	530.0	249989.003
54	MessagesInPerSecOneMinuteRate	540.0	249871.315
55	MessagesInPerSecOneMinuteRate	550.0	249705.246
56	MessagesInPerSecOneMinuteRate	560.0	250037.849
57	MessagesInPerSecOneMinuteRate	570.0	249896.99399999998
58	MessagesInPerSecOneMinuteRate	580.0	233904.06399999998
59	MessagesInPerSecOneMinuteRate	590.0	215202.128


==> perf_analysis/df13.csv <==
	Series	Time	Value
0	MessagesInPerSecOneMinuteRate	0.0	153636.122
1	MessagesInPerSecOneMinuteRate	10.0	168429.74399999998
2	MessagesInPerSecOneMinuteRate	20.0	180952.242
3	MessagesInPerSecOneMinuteRate	30.0	191552.41199999998
4	MessagesInPerSecOneMinuteRate	40.0	200525.825
5	MessagesInPerSecOneMinuteRate	50.0	208120.548
6	MessagesInPerSecOneMinuteRate	60.0	214549.87600000002
7	MessagesInPerSecOneMinuteRate	70.0	219994.72600000002
8	MessagesInPerSecOneMinuteRate	80.0	224600.705
9	MessagesInPerSecOneMinuteRate	90.0	228499.938
10	MessagesInPerSecOneMinuteRate	100.0	231800.707
11	MessagesInPerSecOneMinuteRate	110.0	234595.03399999999
12	MessagesInPerSecOneMinuteRate	120.0	236959.585
13	MessagesInPerSecOneMinuteRate	130.0	238961.039
14	MessagesInPerSecOneMinuteRate	140.0	240655.72199999998
15	MessagesInPerSecOneMinuteRate	150.0	242090.387
16	MessagesInPerSecOneMinuteRate	160.0	243304.718
17	MessagesInPerSecOneMinuteRate	170.0	244331.10199999998
18	MessagesInPerSecOneMinuteRate	180.0	245203.19100000002
19	MessagesInPerSecOneMinuteRate	190.0	245939.315
20	MessagesInPerSecOneMinuteRate	200.0	246562.59399999998
21	MessagesInPerSecOneMinuteRate	210.0	247090.609
22	MessagesInPerSecOneMinuteRate	220.0	247537.448
23	MessagesInPerSecOneMinuteRate	230.0	247916.026
24	MessagesInPerSecOneMinuteRate	240.0	248235.633
25	MessagesInPerSecOneMinuteRate	250.0	248505.681
26	MessagesInPerSecOneMinuteRate	260.0	248735.16600000003
27	MessagesInPerSecOneMinuteRate	270.0	248929.823
28	MessagesInPerSecOneMinuteRate	280.0	249094.22100000002
29	MessagesInPerSecOneMinuteRate	290.0	249233.24
30	MessagesInPerSecOneMinuteRate	300.0	249351.133
31	MessagesInPerSecOneMinuteRate	310.0	249450.552
32	MessagesInPerSecOneMinuteRate	320.0	249533.897
33	MessagesInPerSecOneMinuteRate	330.0	249606.06699999998
34	MessagesInPerSecOneMinuteRate	340.0	249666.324
35	MessagesInPerSecOneMinuteRate	350.0	249717.908
36	MessagesInPerSecOneMinuteRate	360.0	249761.665
37	MessagesInPerSecOneMinuteRate	370.0	249797.733
38	MessagesInPerSecOneMinuteRate	380.0	249829.35199999998
39	MessagesInPerSecOneMinuteRate	390.0	249855.262
40	MessagesInPerSecOneMinuteRate	400.0	249877.45
41	MessagesInPerSecOneMinuteRate	410.0	249896.26100000003
42	MessagesInPerSecOneMinuteRate	420.0	249911.907
43	MessagesInPerSecOneMinuteRate	430.0	249926.10199999998
44	MessagesInPerSecOneMinuteRate	440.0	249937.09100000001
45	MessagesInPerSecOneMinuteRate	450.0	249946.878
46	MessagesInPerSecOneMinuteRate	460.0	249954.73899999997
47	MessagesInPerSecOneMinuteRate	470.0	249962.19199999998
48	MessagesInPerSecOneMinuteRate	480.0	249967.29
49	MessagesInPerSecOneMinuteRate	490.0	249973.612
50	MessagesInPerSecOneMinuteRate	500.0	249976.88100000002
51	MessagesInPerSecOneMinuteRate	510.0	249980.72
52	MessagesInPerSecOneMinuteRate	520.0	249983.485
53	MessagesInPerSecOneMinuteRate	530.0	249985.979
54	MessagesInPerSecOneMinuteRate	540.0	249987.806
55	MessagesInPerSecOneMinuteRate	550.0	223141.42899999997
56	MessagesInPerSecOneMinuteRate	560.0	188885.141
57	MessagesInPerSecOneMinuteRate	570.0	159887.82
58	MessagesInPerSecOneMinuteRate	580.0	135342.11800000002
59	MessagesInPerSecOneMinuteRate	590.0	124520.76


==> perf_analysis/df14.csv <==
	Series	Time	Value
0	MessagesInPerSecOneMinuteRate	0.0	60485.712999999996
1	MessagesInPerSecOneMinuteRate	10.0	89579.995
2	MessagesInPerSecOneMinuteRate	20.0	114206.707
3	MessagesInPerSecOneMinuteRate	30.0	135054.094
4	MessagesInPerSecOneMinuteRate	40.0	152699.552
5	MessagesInPerSecOneMinuteRate	50.0	166561.6
6	MessagesInPerSecOneMinuteRate	60.0	180360.737
7	MessagesInPerSecOneMinuteRate	70.0	191052.47600000002
8	MessagesInPerSecOneMinuteRate	80.0	200101.343
9	MessagesInPerSecOneMinuteRate	90.0	207761.77
10	MessagesInPerSecOneMinuteRate	100.0	214246.09600000002
11	MessagesInPerSecOneMinuteRate	110.0	219734.53100000002
12	MessagesInPerSecOneMinuteRate	120.0	224380.517
13	MessagesInPerSecOneMinuteRate	130.0	228313.90899999999
14	MessagesInPerSecOneMinuteRate	140.0	231643.96
15	MessagesInPerSecOneMinuteRate	150.0	234461.468
16	MessagesInPerSecOneMinuteRate	160.0	236847.21600000001
17	MessagesInPerSecOneMinuteRate	170.0	238866.30899999998
18	MessagesInPerSecOneMinuteRate	180.0	240575.71300000002
19	MessagesInPerSecOneMinuteRate	190.0	242022.672
20	MessagesInPerSecOneMinuteRate	200.0	243246.83
21	MessagesInPerSecOneMinuteRate	210.0	244284.265
22	MessagesInPerSecOneMinuteRate	220.0	245161.56
23	MessagesInPerSecOneMinuteRate	230.0	245903.884
24	MessagesInPerSecOneMinuteRate	240.0	246533.628
25	MessagesInPerSecOneMinuteRate	250.0	247065.72699999998
26	MessagesInPerSecOneMinuteRate	260.0	247515.887
27	MessagesInPerSecOneMinuteRate	270.0	247897.651
28	MessagesInPerSecOneMinuteRate	280.0	248218.763
29	MessagesInPerSecOneMinuteRate	290.0	248493.288
30	MessagesInPerSecOneMinuteRate	300.0	248724.879
31	MessagesInPerSecOneMinuteRate	310.0	248920.70899999997
32	MessagesInPerSecOneMinuteRate	320.0	249058.922
33	MessagesInPerSecOneMinuteRate	330.0	249228.202
34	MessagesInPerSecOneMinuteRate	340.0	249346.62600000002
35	MessagesInPerSecOneMinuteRate	350.0	249447.431
36	MessagesInPerSecOneMinuteRate	360.0	249528.395
37	MessagesInPerSecOneMinuteRate	370.0	249604.431
38	MessagesInPerSecOneMinuteRate	380.0	249663.75100000002
39	MessagesInPerSecOneMinuteRate	390.0	249716.329
40	MessagesInPerSecOneMinuteRate	400.0	249760.25
41	MessagesInPerSecOneMinuteRate	410.0	249797.049
42	MessagesInPerSecOneMinuteRate	420.0	249827.72
43	MessagesInPerSecOneMinuteRate	430.0	249854.81100000002
44	MessagesInPerSecOneMinuteRate	440.0	249876.484
45	MessagesInPerSecOneMinuteRate	450.0	249895.613
46	MessagesInPerSecOneMinuteRate	460.0	249911.55399999997
47	MessagesInPerSecOneMinuteRate	470.0	249924.542
48	MessagesInPerSecOneMinuteRate	480.0	249936.545
49	MessagesInPerSecOneMinuteRate	490.0	249946.91600000003
50	MessagesInPerSecOneMinuteRate	500.0	249954.944
51	MessagesInPerSecOneMinuteRate	510.0	249962.03
52	MessagesInPerSecOneMinuteRate	520.0	249967.675
53	MessagesInPerSecOneMinuteRate	530.0	249972.09
54	MessagesInPerSecOneMinuteRate	540.0	249977.038
55	MessagesInPerSecOneMinuteRate	550.0	249980.818
56	MessagesInPerSecOneMinuteRate	560.0	249983.111
57	MessagesInPerSecOneMinuteRate	570.0	249985.682
58	MessagesInPerSecOneMinuteRate	580.0	249988.34
59	MessagesInPerSecOneMinuteRate	590.0	225180.509


==> perf_analysis/df15.csv <==
	Series	Time	Value
0	MessagesInPerSecOneMinuteRate	0.0	59193.912000000004
1	MessagesInPerSecOneMinuteRate	10.0	65458.109000000004
2	MessagesInPerSecOneMinuteRate	20.0	70761.17599999999
3	MessagesInPerSecOneMinuteRate	30.0	75249.562
4	MessagesInPerSecOneMinuteRate	40.0	79049.58
5	MessagesInPerSecOneMinuteRate	50.0	82265.49
6	MessagesInPerSecOneMinuteRate	60.0	84988.166
7	MessagesInPerSecOneMinuteRate	70.0	87293.06599999999
8	MessagesInPerSecOneMinuteRate	80.0	89243.603
9	MessagesInPerSecOneMinuteRate	90.0	90895.26400000001
10	MessagesInPerSecOneMinuteRate	100.0	92292.96
11	MessagesInPerSecOneMinuteRate	110.0	93475.978
12	MessagesInPerSecOneMinuteRate	120.0	94477.48800000001
13	MessagesInPerSecOneMinuteRate	130.0	95325.444
14	MessagesInPerSecOneMinuteRate	140.0	96042.993
15	MessagesInPerSecOneMinuteRate	150.0	96650.391
16	MessagesInPerSecOneMinuteRate	160.0	97164.546
17	MessagesInPerSecOneMinuteRate	170.0	97599.948
18	MessagesInPerSecOneMinuteRate	180.0	97968.454
19	MessagesInPerSecOneMinuteRate	190.0	98280.319
20	MessagesInPerSecOneMinuteRate	200.0	98544.484
21	MessagesInPerSecOneMinuteRate	210.0	98767.841
22	MessagesInPerSecOneMinuteRate	220.0	98956.73800000001
23	MessagesInPerSecOneMinuteRate	230.0	99116.885
24	MessagesInPerSecOneMinuteRate	240.0	99252.56300000001
25	MessagesInPerSecOneMinuteRate	250.0	99367.18
26	MessagesInPerSecOneMinuteRate	260.0	99464.55300000001
27	MessagesInPerSecOneMinuteRate	270.0	99546.74
28	MessagesInPerSecOneMinuteRate	280.0	99615.728
29	MessagesInPerSecOneMinuteRate	290.0	99675.381
30	MessagesInPerSecOneMinuteRate	300.0	99725.065
31	MessagesInPerSecOneMinuteRate	310.0	99767.255
32	MessagesInPerSecOneMinuteRate	320.0	99803.087
33	MessagesInPerSecOneMinuteRate	330.0	99833.19
34	MessagesInPerSecOneMinuteRate	340.0	99858.666
35	MessagesInPerSecOneMinuteRate	350.0	99880.365
36	MessagesInPerSecOneMinuteRate	360.0	99898.711
37	MessagesInPerSecOneMinuteRate	370.0	99914.595
38	MessagesInPerSecOneMinuteRate	380.0	99927.523
39	MessagesInPerSecOneMinuteRate	390.0	99938.866
40	MessagesInPerSecOneMinuteRate	400.0	99948.33300000001
41	MessagesInPerSecOneMinuteRate	410.0	99955.77
42	MessagesInPerSecOneMinuteRate	420.0	99962.671
43	MessagesInPerSecOneMinuteRate	430.0	99968.45199999999
44	MessagesInPerSecOneMinuteRate	440.0	99973.507
45	MessagesInPerSecOneMinuteRate	450.0	99977.67
46	MessagesInPerSecOneMinuteRate	460.0	99981.627
47	MessagesInPerSecOneMinuteRate	470.0	99984.119
48	MessagesInPerSecOneMinuteRate	480.0	99986.606
49	MessagesInPerSecOneMinuteRate	490.0	99988.62599999999
50	MessagesInPerSecOneMinuteRate	500.0	99990.531
51	MessagesInPerSecOneMinuteRate	510.0	99991.905
52	MessagesInPerSecOneMinuteRate	520.0	99993.15800000001
53	MessagesInPerSecOneMinuteRate	530.0	99994.04199999999
54	MessagesInPerSecOneMinuteRate	540.0	99995.386
55	MessagesInPerSecOneMinuteRate	550.0	93641.06599999999
56	MessagesInPerSecOneMinuteRate	560.0	79265.451
57	MessagesInPerSecOneMinuteRate	570.0	67096.756
58	MessagesInPerSecOneMinuteRate	580.0	56796.178
59	MessagesInPerSecOneMinuteRate	590.0	52255.005999999994


==> perf_analysis/df16.csv <==
	Series	Time	Value
0	MessagesInPerSecOneMinuteRate	0.0	86050.79699999999
1	MessagesInPerSecOneMinuteRate	10.0	114193.17800000001
2	MessagesInPerSecOneMinuteRate	20.0	136049.207
3	MessagesInPerSecOneMinuteRate	30.0	155089.559
4	MessagesInPerSecOneMinuteRate	40.0	171416.337
5	MessagesInPerSecOneMinuteRate	50.0	188029.199
6	MessagesInPerSecOneMinuteRate	60.0	197502.039
7	MessagesInPerSecOneMinuteRate	70.0	208732.21600000001
8	MessagesInPerSecOneMinuteRate	80.0	217257.467
9	MessagesInPerSecOneMinuteRate	90.0	223989.723
10	MessagesInPerSecOneMinuteRate	100.0	229385.093
11	MessagesInPerSecOneMinuteRate	110.0	232603.634
12	MessagesInPerSecOneMinuteRate	120.0	236780.125
13	MessagesInPerSecOneMinuteRate	130.0	242069.117
14	MessagesInPerSecOneMinuteRate	140.0	246411.3
15	MessagesInPerSecOneMinuteRate	150.0	247865.08800000002
16	MessagesInPerSecOneMinuteRate	160.0	249473.18899999998
17	MessagesInPerSecOneMinuteRate	170.0	251749.754
18	MessagesInPerSecOneMinuteRate	180.0	253534.25
19	MessagesInPerSecOneMinuteRate	190.0	255557.59
20	MessagesInPerSecOneMinuteRate	200.0	256635.61399999997
21	MessagesInPerSecOneMinuteRate	210.0	257967.492
22	MessagesInPerSecOneMinuteRate	220.0	259321.388
23	MessagesInPerSecOneMinuteRate	230.0	259354.746
24	MessagesInPerSecOneMinuteRate	240.0	259576.182
25	MessagesInPerSecOneMinuteRate	250.0	259399.198
26	MessagesInPerSecOneMinuteRate	260.0	259884.432
27	MessagesInPerSecOneMinuteRate	270.0	259815.51899999997
28	MessagesInPerSecOneMinuteRate	280.0	258099.657
29	MessagesInPerSecOneMinuteRate	290.0	257635.983
30	MessagesInPerSecOneMinuteRate	300.0	257126.10600000003
31	MessagesInPerSecOneMinuteRate	310.0	258334.965
32	MessagesInPerSecOneMinuteRate	320.0	258949.59699999998
33	MessagesInPerSecOneMinuteRate	330.0	259445.323
34	MessagesInPerSecOneMinuteRate	340.0	258474.609
35	MessagesInPerSecOneMinuteRate	350.0	259930.938
36	MessagesInPerSecOneMinuteRate	360.0	261096.082
37	MessagesInPerSecOneMinuteRate	370.0	262255.451
38	MessagesInPerSecOneMinuteRate	380.0	260838.18899999998
39	MessagesInPerSecOneMinuteRate	390.0	260982.84399999998
40	MessagesInPerSecOneMinuteRate	400.0	260278.89
41	MessagesInPerSecOneMinuteRate	410.0	260844.19199999998
42	MessagesInPerSecOneMinuteRate	420.0	261099.34699999998
43	MessagesInPerSecOneMinuteRate	430.0	261489.19
44	MessagesInPerSecOneMinuteRate	440.0	262230.767
45	MessagesInPerSecOneMinuteRate	450.0	262709.74
46	MessagesInPerSecOneMinuteRate	460.0	264151.838
47	MessagesInPerSecOneMinuteRate	470.0	263841.13
48	MessagesInPerSecOneMinuteRate	480.0	264743.075
49	MessagesInPerSecOneMinuteRate	490.0	264133.632
50	MessagesInPerSecOneMinuteRate	500.0	263376.221
51	MessagesInPerSecOneMinuteRate	510.0	263636.854
52	MessagesInPerSecOneMinuteRate	520.0	263759.669
53	MessagesInPerSecOneMinuteRate	530.0	264842.243
54	MessagesInPerSecOneMinuteRate	540.0	265707.23
55	MessagesInPerSecOneMinuteRate	550.0	265726.79
56	MessagesInPerSecOneMinuteRate	560.0	266820.05600000004
57	MessagesInPerSecOneMinuteRate	570.0	265705.364
58	MessagesInPerSecOneMinuteRate	580.0	235986.552
59	MessagesInPerSecOneMinuteRate	590.0	199758.30399999997


==> perf_analysis/df17.csv <==
	Series	Time	Value
24	MessagesInPerSecOneMinuteRate	0.0	42197.944
25	MessagesInPerSecOneMinuteRate	10.0	113164.728
26	MessagesInPerSecOneMinuteRate	20.0	179509.73899999997
27	MessagesInPerSecOneMinuteRate	30.0	239449.117
28	MessagesInPerSecOneMinuteRate	40.0	285628.113
29	MessagesInPerSecOneMinuteRate	50.0	326330.618
30	MessagesInPerSecOneMinuteRate	60.0	362078.845
31	MessagesInPerSecOneMinuteRate	70.0	393824.251
32	MessagesInPerSecOneMinuteRate	80.0	399996.922
33	MessagesInPerSecOneMinuteRate	90.0	417015.106
34	MessagesInPerSecOneMinuteRate	100.0	417504.138
35	MessagesInPerSecOneMinuteRate	110.0	365183.17600000004
36	MessagesInPerSecOneMinuteRate	120.0	334996.873
37	MessagesInPerSecOneMinuteRate	130.0	331305.467
38	MessagesInPerSecOneMinuteRate	140.0	325729.308
39	MessagesInPerSecOneMinuteRate	150.0	309301.425
40	MessagesInPerSecOneMinuteRate	160.0	315876.507
41	MessagesInPerSecOneMinuteRate	170.0	316644.22
42	MessagesInPerSecOneMinuteRate	180.0	314461.249
43	MessagesInPerSecOneMinuteRate	190.0	294580.311
44	MessagesInPerSecOneMinuteRate	200.0	290966.332
45	MessagesInPerSecOneMinuteRate	210.0	304147.36100000003
46	MessagesInPerSecOneMinuteRate	220.0	297766.256
47	MessagesInPerSecOneMinuteRate	230.0	299728.595
48	MessagesInPerSecOneMinuteRate	240.0	284822.217
49	MessagesInPerSecOneMinuteRate	250.0	281366.303
50	MessagesInPerSecOneMinuteRate	260.0	279102.619
51	MessagesInPerSecOneMinuteRate	270.0	236255.266
52	MessagesInPerSecOneMinuteRate	280.0	199985.765
53	MessagesInPerSecOneMinuteRate	290.0	169284.296
54	MessagesInPerSecOneMinuteRate	300.0	183165.371
55	MessagesInPerSecOneMinuteRate	310.0	237198.22600000002
56	MessagesInPerSecOneMinuteRate	320.0	287940.772
57	MessagesInPerSecOneMinuteRate	330.0	321300.298
58	MessagesInPerSecOneMinuteRate	340.0	333360.20399999997
59	MessagesInPerSecOneMinuteRate	350.0	301689.979
60	MessagesInPerSecOneMinuteRate	360.0	289819.881
61	MessagesInPerSecOneMinuteRate	370.0	275791.322
62	MessagesInPerSecOneMinuteRate	380.0	271411.228
63	MessagesInPerSecOneMinuteRate	390.0	276220.794
64	MessagesInPerSecOneMinuteRate	400.0	287256.11
65	MessagesInPerSecOneMinuteRate	410.0	245723.328
66	MessagesInPerSecOneMinuteRate	420.0	208000.306
67	MessagesInPerSecOneMinuteRate	430.0	176068.458
68	MessagesInPerSecOneMinuteRate	440.0	149038.732
69	MessagesInPerSecOneMinuteRate	450.0	126158.56300000001
70	MessagesInPerSecOneMinuteRate	460.0	106790.918
71	MessagesInPerSecOneMinuteRate	470.0	90396.56
72	MessagesInPerSecOneMinuteRate	480.0	124300.57800000001
73	MessagesInPerSecOneMinuteRate	490.0	176259.26100000003
74	MessagesInPerSecOneMinuteRate	500.0	228405.38600000003
75	MessagesInPerSecOneMinuteRate	510.0	276850.43100000004
76	MessagesInPerSecOneMinuteRate	520.0	304156.225
77	MessagesInPerSecOneMinuteRate	530.0	285829.723
78	MessagesInPerSecOneMinuteRate	540.0	320800.706
79	MessagesInPerSecOneMinuteRate	550.0	358344.948
80	MessagesInPerSecOneMinuteRate	560.0	389356.696
81	MessagesInPerSecOneMinuteRate	570.0	408651.145
82	MessagesInPerSecOneMinuteRate	580.0	426932.82399999996
83	MessagesInPerSecOneMinuteRate	590.0	445035.22
84	MessagesInPerSecOneMinuteRate	600.0	382740.422
85	MessagesInPerSecOneMinuteRate	610.0	323982.772
86	MessagesInPerSecOneMinuteRate	620.0	274245.49600000004
87	MessagesInPerSecOneMinuteRate	630.0	232143.801
88	MessagesInPerSecOneMinuteRate	640.0	196505.485
89	MessagesInPerSecOneMinuteRate	650.0	180793.77399999998


==> perf_analysis/df18.csv <==
	Series	Time	Value
0	MessagesInPerSecOneMinuteRate	0.0	166359.881
1	MessagesInPerSecOneMinuteRate	10.0	219645.553
2	MessagesInPerSecOneMinuteRate	20.0	267888.956
3	MessagesInPerSecOneMinuteRate	30.0	308497.662
4	MessagesInPerSecOneMinuteRate	40.0	341642.848
5	MessagesInPerSecOneMinuteRate	50.0	364604.994
6	MessagesInPerSecOneMinuteRate	60.0	390475.417
7	MessagesInPerSecOneMinuteRate	70.0	413312.179
8	MessagesInPerSecOneMinuteRate	80.0	379919.48799999995
9	MessagesInPerSecOneMinuteRate	90.0	399752.427
10	MessagesInPerSecOneMinuteRate	100.0	364175.07
11	MessagesInPerSecOneMinuteRate	110.0	351854.25200000004
12	MessagesInPerSecOneMinuteRate	120.0	329366.167
13	MessagesInPerSecOneMinuteRate	130.0	298708.43100000004
14	MessagesInPerSecOneMinuteRate	140.0	306961.018
15	MessagesInPerSecOneMinuteRate	150.0	308556.784
16	MessagesInPerSecOneMinuteRate	160.0	311205.045
17	MessagesInPerSecOneMinuteRate	170.0	307764.951
18	MessagesInPerSecOneMinuteRate	180.0	322207.27
19	MessagesInPerSecOneMinuteRate	190.0	317681.846
20	MessagesInPerSecOneMinuteRate	200.0	318169.868
21	MessagesInPerSecOneMinuteRate	210.0	309541.659
22	MessagesInPerSecOneMinuteRate	220.0	311161.025
23	MessagesInPerSecOneMinuteRate	230.0	313399.695
24	MessagesInPerSecOneMinuteRate	240.0	319047.01399999997
25	MessagesInPerSecOneMinuteRate	250.0	324545.334
26	MessagesInPerSecOneMinuteRate	260.0	313559.021
27	MessagesInPerSecOneMinuteRate	270.0	296731.32399999996
28	MessagesInPerSecOneMinuteRate	280.0	278376.623
29	MessagesInPerSecOneMinuteRate	290.0	302714.393
30	MessagesInPerSecOneMinuteRate	300.0	313146.217
31	MessagesInPerSecOneMinuteRate	310.0	307702.012
32	MessagesInPerSecOneMinuteRate	320.0	299799.30600000004
33	MessagesInPerSecOneMinuteRate	330.0	309151.12100000004
34	MessagesInPerSecOneMinuteRate	340.0	302447.124
35	MessagesInPerSecOneMinuteRate	350.0	293963.26300000004
36	MessagesInPerSecOneMinuteRate	360.0	300134.528
37	MessagesInPerSecOneMinuteRate	370.0	303424.518
38	MessagesInPerSecOneMinuteRate	380.0	317936.906
39	MessagesInPerSecOneMinuteRate	390.0	305579.838
40	MessagesInPerSecOneMinuteRate	400.0	312041.946
41	MessagesInPerSecOneMinuteRate	410.0	326118.485
42	MessagesInPerSecOneMinuteRate	420.0	319862.942
43	MessagesInPerSecOneMinuteRate	430.0	333576.789
44	MessagesInPerSecOneMinuteRate	440.0	335436.613
45	MessagesInPerSecOneMinuteRate	450.0	335003.731
46	MessagesInPerSecOneMinuteRate	460.0	330047.235
47	MessagesInPerSecOneMinuteRate	470.0	332871.463
48	MessagesInPerSecOneMinuteRate	480.0	329832.631
49	MessagesInPerSecOneMinuteRate	490.0	331450.816
50	MessagesInPerSecOneMinuteRate	500.0	340627.365
51	MessagesInPerSecOneMinuteRate	510.0	326219.467
52	MessagesInPerSecOneMinuteRate	520.0	328787.219
53	MessagesInPerSecOneMinuteRate	530.0	325729.852
54	MessagesInPerSecOneMinuteRate	540.0	288213.61600000004
55	MessagesInPerSecOneMinuteRate	550.0	288246.285
56	MessagesInPerSecOneMinuteRate	560.0	288883.707
57	MessagesInPerSecOneMinuteRate	570.0	320081.614
58	MessagesInPerSecOneMinuteRate	580.0	271243.284
59	MessagesInPerSecOneMinuteRate	590.0	249555.86899999998


==> perf_analysis/df19.csv <==
	Series	Time	Value
0	MessagesInPerSecOneMinuteRate	0.0	110719.368
1	MessagesInPerSecOneMinuteRate	10.0	139230.275
2	MessagesInPerSecOneMinuteRate	20.0	161642.845
3	MessagesInPerSecOneMinuteRate	30.0	181125.676
4	MessagesInPerSecOneMinuteRate	40.0	197590.697
5	MessagesInPerSecOneMinuteRate	50.0	212350.82100000003
6	MessagesInPerSecOneMinuteRate	60.0	224173.21300000002
7	MessagesInPerSecOneMinuteRate	70.0	234186.568
8	MessagesInPerSecOneMinuteRate	80.0	241900.016
9	MessagesInPerSecOneMinuteRate	90.0	248852.967
10	MessagesInPerSecOneMinuteRate	100.0	254281.18899999998
11	MessagesInPerSecOneMinuteRate	110.0	259970.553
12	MessagesInPerSecOneMinuteRate	120.0	265065.755
13	MessagesInPerSecOneMinuteRate	130.0	268902.68
14	MessagesInPerSecOneMinuteRate	140.0	272106.859
15	MessagesInPerSecOneMinuteRate	150.0	274618.356
16	MessagesInPerSecOneMinuteRate	160.0	276419.757
17	MessagesInPerSecOneMinuteRate	170.0	278602.63300000003
18	MessagesInPerSecOneMinuteRate	180.0	279346.61199999996
19	MessagesInPerSecOneMinuteRate	190.0	281516.668
20	MessagesInPerSecOneMinuteRate	200.0	283572.966
21	MessagesInPerSecOneMinuteRate	210.0	283528.403
22	MessagesInPerSecOneMinuteRate	220.0	284399.474
23	MessagesInPerSecOneMinuteRate	230.0	285248.831
24	MessagesInPerSecOneMinuteRate	240.0	286115.415
25	MessagesInPerSecOneMinuteRate	250.0	285547.929
26	MessagesInPerSecOneMinuteRate	260.0	285060.873
27	MessagesInPerSecOneMinuteRate	270.0	284537.84
28	MessagesInPerSecOneMinuteRate	280.0	284992.73699999996
29	MessagesInPerSecOneMinuteRate	290.0	283665.828
30	MessagesInPerSecOneMinuteRate	300.0	283828.20399999997
31	MessagesInPerSecOneMinuteRate	310.0	284320.941
32	MessagesInPerSecOneMinuteRate	320.0	286851.79600000003
33	MessagesInPerSecOneMinuteRate	330.0	287135.032
34	MessagesInPerSecOneMinuteRate	340.0	286795.647
35	MessagesInPerSecOneMinuteRate	350.0	285929.209
36	MessagesInPerSecOneMinuteRate	360.0	285764.627
37	MessagesInPerSecOneMinuteRate	370.0	286628.406
38	MessagesInPerSecOneMinuteRate	380.0	288437.913
39	MessagesInPerSecOneMinuteRate	390.0	286974.964
40	MessagesInPerSecOneMinuteRate	400.0	286673.995
41	MessagesInPerSecOneMinuteRate	410.0	285975.39
42	MessagesInPerSecOneMinuteRate	420.0	286752.047
43	MessagesInPerSecOneMinuteRate	430.0	287490.894
44	MessagesInPerSecOneMinuteRate	440.0	287133.92699999997
45	MessagesInPerSecOneMinuteRate	450.0	286861.281
46	MessagesInPerSecOneMinuteRate	460.0	287615.25899999996
47	MessagesInPerSecOneMinuteRate	470.0	289678.104
48	MessagesInPerSecOneMinuteRate	480.0	293504.315
49	MessagesInPerSecOneMinuteRate	490.0	293604.37
50	MessagesInPerSecOneMinuteRate	500.0	292438.24600000004
51	MessagesInPerSecOneMinuteRate	510.0	291295.094
52	MessagesInPerSecOneMinuteRate	520.0	290116.631
53	MessagesInPerSecOneMinuteRate	530.0	290260.82899999997
54	MessagesInPerSecOneMinuteRate	540.0	289881.73699999996
55	MessagesInPerSecOneMinuteRate	550.0	289879.989
56	MessagesInPerSecOneMinuteRate	560.0	290872.534
57	MessagesInPerSecOneMinuteRate	570.0	281245.043
58	MessagesInPerSecOneMinuteRate	580.0	238068.789
59	MessagesInPerSecOneMinuteRate	590.0	219033.86


==> perf_analysis/df2.csv <==
	Series	Time	Value
0	MessagesInPerSecOneMinuteRate	0.0	5922.081
1	MessagesInPerSecOneMinuteRate	10.0	6554.024
2	MessagesInPerSecOneMinuteRate	20.0	7087.375
3	MessagesInPerSecOneMinuteRate	30.0	7533.794
4	MessagesInPerSecOneMinuteRate	40.0	7906.863
5	MessagesInPerSecOneMinuteRate	50.0	8228.331
6	MessagesInPerSecOneMinuteRate	60.0	8505.641
7	MessagesInPerSecOneMinuteRate	70.0	8735.434000000001
8	MessagesInPerSecOneMinuteRate	80.0	8924.271
9	MessagesInPerSecOneMinuteRate	90.0	9089.908000000001
10	MessagesInPerSecOneMinuteRate	100.0	9223.862
11	MessagesInPerSecOneMinuteRate	110.0	9341.212
12	MessagesInPerSecOneMinuteRate	120.0	9446.245
13	MessagesInPerSecOneMinuteRate	130.0	9528.968
14	MessagesInPerSecOneMinuteRate	140.0	9598.594000000001
15	MessagesInPerSecOneMinuteRate	150.0	9667.375
16	MessagesInPerSecOneMinuteRate	160.0	9723.482
17	MessagesInPerSecOneMinuteRate	170.0	9759.508
18	MessagesInPerSecOneMinuteRate	180.0	9796.564
19	MessagesInPerSecOneMinuteRate	190.0	9827.17
20	MessagesInPerSecOneMinuteRate	200.0	9858.824
21	MessagesInPerSecOneMinuteRate	210.0	9877.639000000001
22	MessagesInPerSecOneMinuteRate	220.0	9889.545
23	MessagesInPerSecOneMinuteRate	230.0	9909.771
24	MessagesInPerSecOneMinuteRate	240.0	9917.203000000001
25	MessagesInPerSecOneMinuteRate	250.0	9221.324


==> perf_analysis/df20.csv <==
	Series	Time	Value
0	MessagesInPerSecOneMinuteRate	0.0	137263.314
1	MessagesInPerSecOneMinuteRate	10.0	203952.343
2	MessagesInPerSecOneMinuteRate	20.0	262503.422
3	MessagesInPerSecOneMinuteRate	30.0	309970.07
4	MessagesInPerSecOneMinuteRate	40.0	356337.321
5	MessagesInPerSecOneMinuteRate	50.0	335562.722
6	MessagesInPerSecOneMinuteRate	60.0	366838.424
7	MessagesInPerSecOneMinuteRate	70.0	366611.86100000003
8	MessagesInPerSecOneMinuteRate	80.0	405539.57899999997
9	MessagesInPerSecOneMinuteRate	90.0	412397.555
10	MessagesInPerSecOneMinuteRate	100.0	418926.364
11	MessagesInPerSecOneMinuteRate	110.0	405501.729
12	MessagesInPerSecOneMinuteRate	120.0	398183.11799999996
13	MessagesInPerSecOneMinuteRate	130.0	381354.459
14	MessagesInPerSecOneMinuteRate	140.0	343812.885
15	MessagesInPerSecOneMinuteRate	150.0	347959.615
16	MessagesInPerSecOneMinuteRate	160.0	359556.857
17	MessagesInPerSecOneMinuteRate	170.0	362723.167
18	MessagesInPerSecOneMinuteRate	180.0	334077.47
19	MessagesInPerSecOneMinuteRate	190.0	330679.045
20	MessagesInPerSecOneMinuteRate	200.0	326927.04600000003
21	MessagesInPerSecOneMinuteRate	210.0	325299.738
22	MessagesInPerSecOneMinuteRate	220.0	307497.641
23	MessagesInPerSecOneMinuteRate	230.0	296976.497
24	MessagesInPerSecOneMinuteRate	240.0	273442.814
25	MessagesInPerSecOneMinuteRate	250.0	296034.602
26	MessagesInPerSecOneMinuteRate	260.0	302231.228
27	MessagesInPerSecOneMinuteRate	270.0	318245.738
28	MessagesInPerSecOneMinuteRate	280.0	329846.94800000003
29	MessagesInPerSecOneMinuteRate	290.0	322887.61100000003
30	MessagesInPerSecOneMinuteRate	300.0	300869.489
31	MessagesInPerSecOneMinuteRate	310.0	294186.8
32	MessagesInPerSecOneMinuteRate	320.0	284653.38
33	MessagesInPerSecOneMinuteRate	330.0	284369.30199999997
34	MessagesInPerSecOneMinuteRate	340.0	290687.603
35	MessagesInPerSecOneMinuteRate	350.0	291327.92100000003
36	MessagesInPerSecOneMinuteRate	360.0	283860.903
37	MessagesInPerSecOneMinuteRate	370.0	281821.938
38	MessagesInPerSecOneMinuteRate	380.0	279881.201
39	MessagesInPerSecOneMinuteRate	390.0	281268.911
40	MessagesInPerSecOneMinuteRate	400.0	285967.103
41	MessagesInPerSecOneMinuteRate	410.0	285003.012
42	MessagesInPerSecOneMinuteRate	420.0	288381.838
43	MessagesInPerSecOneMinuteRate	430.0	290304.183
44	MessagesInPerSecOneMinuteRate	440.0	290194.873
45	MessagesInPerSecOneMinuteRate	450.0	297219.169
46	MessagesInPerSecOneMinuteRate	460.0	301088.408
47	MessagesInPerSecOneMinuteRate	470.0	300513.734
48	MessagesInPerSecOneMinuteRate	480.0	290203.804
49	MessagesInPerSecOneMinuteRate	490.0	289231.21
50	MessagesInPerSecOneMinuteRate	500.0	288593.778
51	MessagesInPerSecOneMinuteRate	510.0	299096.549
52	MessagesInPerSecOneMinuteRate	520.0	296333.395
53	MessagesInPerSecOneMinuteRate	530.0	294376.74199999997
54	MessagesInPerSecOneMinuteRate	540.0	271898.87
55	MessagesInPerSecOneMinuteRate	550.0	281640.585
56	MessagesInPerSecOneMinuteRate	560.0	287535.136
57	MessagesInPerSecOneMinuteRate	570.0	291874.278
58	MessagesInPerSecOneMinuteRate	580.0	286877.457
59	MessagesInPerSecOneMinuteRate	590.0	242836.525


==> perf_analysis/df21.csv <==
	Series	Time	Value
0	MessagesInPerSecOneMinuteRate	0.0	175971.173
1	MessagesInPerSecOneMinuteRate	10.0	239653.806
2	MessagesInPerSecOneMinuteRate	20.0	293232.132
3	MessagesInPerSecOneMinuteRate	30.0	334099.80199999997
4	MessagesInPerSecOneMinuteRate	40.0	370273.561
5	MessagesInPerSecOneMinuteRate	50.0	402140.768
6	MessagesInPerSecOneMinuteRate	60.0	416977.295
7	MessagesInPerSecOneMinuteRate	70.0	382278.02
8	MessagesInPerSecOneMinuteRate	80.0	351472.914
9	MessagesInPerSecOneMinuteRate	90.0	333457.609
10	MessagesInPerSecOneMinuteRate	100.0	312252.56899999996
11	MessagesInPerSecOneMinuteRate	110.0	264316.093
12	MessagesInPerSecOneMinuteRate	120.0	223756.39800000002
13	MessagesInPerSecOneMinuteRate	130.0	238366.47199999998
14	MessagesInPerSecOneMinuteRate	140.0	249206.355
15	MessagesInPerSecOneMinuteRate	150.0	254350.676
16	MessagesInPerSecOneMinuteRate	160.0	253234.634
17	MessagesInPerSecOneMinuteRate	170.0	263377.81
18	MessagesInPerSecOneMinuteRate	180.0	257631.823
19	MessagesInPerSecOneMinuteRate	190.0	266177.835
20	MessagesInPerSecOneMinuteRate	200.0	278400.068
21	MessagesInPerSecOneMinuteRate	210.0	288943.668
22	MessagesInPerSecOneMinuteRate	220.0	287525.788
23	MessagesInPerSecOneMinuteRate	230.0	287753.993
24	MessagesInPerSecOneMinuteRate	240.0	295935.50399999996
25	MessagesInPerSecOneMinuteRate	250.0	293763.422
26	MessagesInPerSecOneMinuteRate	260.0	284219.16
27	MessagesInPerSecOneMinuteRate	270.0	279482.24199999997
28	MessagesInPerSecOneMinuteRate	280.0	268025.369
29	MessagesInPerSecOneMinuteRate	290.0	269981.479
30	MessagesInPerSecOneMinuteRate	300.0	274111.87100000004
31	MessagesInPerSecOneMinuteRate	310.0	268550.952
32	MessagesInPerSecOneMinuteRate	320.0	256478.53699999998
33	MessagesInPerSecOneMinuteRate	330.0	247598.926
34	MessagesInPerSecOneMinuteRate	340.0	243887.68300000002
35	MessagesInPerSecOneMinuteRate	350.0	244931.875
36	MessagesInPerSecOneMinuteRate	360.0	248919.193
37	MessagesInPerSecOneMinuteRate	370.0	259851.158
38	MessagesInPerSecOneMinuteRate	380.0	282802.137
39	MessagesInPerSecOneMinuteRate	390.0	272894.631
40	MessagesInPerSecOneMinuteRate	400.0	282454.97
41	MessagesInPerSecOneMinuteRate	410.0	279383.733
42	MessagesInPerSecOneMinuteRate	420.0	272551.729
43	MessagesInPerSecOneMinuteRate	430.0	267159.989
44	MessagesInPerSecOneMinuteRate	440.0	267893.952
45	MessagesInPerSecOneMinuteRate	450.0	268849.012
46	MessagesInPerSecOneMinuteRate	460.0	260108.53600000002
47	MessagesInPerSecOneMinuteRate	470.0	265365.826
48	MessagesInPerSecOneMinuteRate	480.0	291038.08
49	MessagesInPerSecOneMinuteRate	490.0	284426.908
50	MessagesInPerSecOneMinuteRate	500.0	286727.872
51	MessagesInPerSecOneMinuteRate	510.0	298186.30199999997
52	MessagesInPerSecOneMinuteRate	520.0	313990.691
53	MessagesInPerSecOneMinuteRate	530.0	331286.208
54	MessagesInPerSecOneMinuteRate	540.0	348384.50899999996
55	MessagesInPerSecOneMinuteRate	550.0	333089.968
56	MessagesInPerSecOneMinuteRate	560.0	304659.768
57	MessagesInPerSecOneMinuteRate	570.0	288387.182
58	MessagesInPerSecOneMinuteRate	580.0	258400.05899999998


==> perf_analysis/df22.csv <==
	Series	Time	Value
23	MessagesInPerSecOneMinuteRate	0.0	3064.09
24	MessagesInPerSecOneMinuteRate	10.0	41554.19
25	MessagesInPerSecOneMinuteRate	20.0	79711.31
26	MessagesInPerSecOneMinuteRate	30.0	114221.19099999999
27	MessagesInPerSecOneMinuteRate	40.0	142130.846
28	MessagesInPerSecOneMinuteRate	50.0	166666.946
29	MessagesInPerSecOneMinuteRate	60.0	186615.263
30	MessagesInPerSecOneMinuteRate	70.0	203160.657
31	MessagesInPerSecOneMinuteRate	80.0	220104.34399999998
32	MessagesInPerSecOneMinuteRate	90.0	232213.36399999997
33	MessagesInPerSecOneMinuteRate	100.0	243751.038
34	MessagesInPerSecOneMinuteRate	110.0	253893.718
35	MessagesInPerSecOneMinuteRate	120.0	257923.556
36	MessagesInPerSecOneMinuteRate	130.0	264305.05199999997
37	MessagesInPerSecOneMinuteRate	140.0	270060.75899999996
38	MessagesInPerSecOneMinuteRate	150.0	275503.282
39	MessagesInPerSecOneMinuteRate	160.0	279030.627
40	MessagesInPerSecOneMinuteRate	170.0	281864.159
41	MessagesInPerSecOneMinuteRate	180.0	285251.468
42	MessagesInPerSecOneMinuteRate	190.0	287699.846
43	MessagesInPerSecOneMinuteRate	200.0	290243.62
44	MessagesInPerSecOneMinuteRate	210.0	291285.13899999997
45	MessagesInPerSecOneMinuteRate	220.0	296859.226
46	MessagesInPerSecOneMinuteRate	230.0	296982.61199999996
47	MessagesInPerSecOneMinuteRate	240.0	299033.843
48	MessagesInPerSecOneMinuteRate	250.0	299194.922
49	MessagesInPerSecOneMinuteRate	260.0	299486.086
50	MessagesInPerSecOneMinuteRate	270.0	300264.376
51	MessagesInPerSecOneMinuteRate	280.0	300808.349
52	MessagesInPerSecOneMinuteRate	290.0	299419.558
53	MessagesInPerSecOneMinuteRate	300.0	299725.109
54	MessagesInPerSecOneMinuteRate	310.0	298867.266
55	MessagesInPerSecOneMinuteRate	320.0	296520.441
56	MessagesInPerSecOneMinuteRate	330.0	296884.24199999997
57	MessagesInPerSecOneMinuteRate	340.0	295145.63800000004
58	MessagesInPerSecOneMinuteRate	350.0	295176.721
59	MessagesInPerSecOneMinuteRate	360.0	295374.211
60	MessagesInPerSecOneMinuteRate	370.0	295699.36600000004
61	MessagesInPerSecOneMinuteRate	380.0	296327.99199999997
62	MessagesInPerSecOneMinuteRate	390.0	295414.159
63	MessagesInPerSecOneMinuteRate	400.0	296829.31
64	MessagesInPerSecOneMinuteRate	410.0	298133.74
65	MessagesInPerSecOneMinuteRate	420.0	298160.735
66	MessagesInPerSecOneMinuteRate	430.0	300921.74199999997
67	MessagesInPerSecOneMinuteRate	440.0	300148.286
68	MessagesInPerSecOneMinuteRate	450.0	299330.291
69	MessagesInPerSecOneMinuteRate	460.0	300662.516
70	MessagesInPerSecOneMinuteRate	470.0	300864.984
71	MessagesInPerSecOneMinuteRate	480.0	301203.708
72	MessagesInPerSecOneMinuteRate	490.0	300738.414
73	MessagesInPerSecOneMinuteRate	500.0	299368.182
74	MessagesInPerSecOneMinuteRate	510.0	298599.82300000003
75	MessagesInPerSecOneMinuteRate	520.0	296944.333
76	MessagesInPerSecOneMinuteRate	530.0	295619.6
77	MessagesInPerSecOneMinuteRate	540.0	295705.776
78	MessagesInPerSecOneMinuteRate	550.0	295993.646
79	MessagesInPerSecOneMinuteRate	560.0	298130.558
80	MessagesInPerSecOneMinuteRate	570.0	296989.99
81	MessagesInPerSecOneMinuteRate	580.0	297352.408
82	MessagesInPerSecOneMinuteRate	590.0	298038.62100000004
83	MessagesInPerSecOneMinuteRate	600.0	288639.25800000003
84	MessagesInPerSecOneMinuteRate	610.0	244327.857
85	MessagesInPerSecOneMinuteRate	620.0	206819.06600000002
86	MessagesInPerSecOneMinuteRate	630.0	175068.56
87	MessagesInPerSecOneMinuteRate	640.0	148192.336
88	MessagesInPerSecOneMinuteRate	650.0	125442.105


==> perf_analysis/df23.csv <==
	Series	Time	Value
24	MessagesInPerSecOneMinuteRate	0.0	19663.668999999998
25	MessagesInPerSecOneMinuteRate	10.0	90111.569
26	MessagesInPerSecOneMinuteRate	20.0	159559.414
27	MessagesInPerSecOneMinuteRate	30.0	224578.34600000002
28	MessagesInPerSecOneMinuteRate	40.0	282247.88
29	MessagesInPerSecOneMinuteRate	50.0	329546.317
30	MessagesInPerSecOneMinuteRate	60.0	343778.841
31	MessagesInPerSecOneMinuteRate	70.0	378995.912
32	MessagesInPerSecOneMinuteRate	80.0	407618.266
33	MessagesInPerSecOneMinuteRate	90.0	438621.375
34	MessagesInPerSecOneMinuteRate	100.0	432926.333
35	MessagesInPerSecOneMinuteRate	110.0	403781.093
36	MessagesInPerSecOneMinuteRate	120.0	378405.922
37	MessagesInPerSecOneMinuteRate	130.0	343953.545
38	MessagesInPerSecOneMinuteRate	140.0	312890.503
39	MessagesInPerSecOneMinuteRate	150.0	306412.858
40	MessagesInPerSecOneMinuteRate	160.0	287160.817
41	MessagesInPerSecOneMinuteRate	170.0	295017.757
42	MessagesInPerSecOneMinuteRate	180.0	286672.834
43	MessagesInPerSecOneMinuteRate	190.0	283472.645
44	MessagesInPerSecOneMinuteRate	200.0	305600.38399999996
45	MessagesInPerSecOneMinuteRate	210.0	310152.744
46	MessagesInPerSecOneMinuteRate	220.0	315822.953
47	MessagesInPerSecOneMinuteRate	230.0	279183.99199999997
48	MessagesInPerSecOneMinuteRate	240.0	271354.314
49	MessagesInPerSecOneMinuteRate	250.0	283431.61600000004
50	MessagesInPerSecOneMinuteRate	260.0	295515.662
51	MessagesInPerSecOneMinuteRate	270.0	287952.376
52	MessagesInPerSecOneMinuteRate	280.0	281342.943
53	MessagesInPerSecOneMinuteRate	290.0	279347.468
54	MessagesInPerSecOneMinuteRate	300.0	274149.36
55	MessagesInPerSecOneMinuteRate	310.0	272876.13899999997
56	MessagesInPerSecOneMinuteRate	320.0	279551.902
57	MessagesInPerSecOneMinuteRate	330.0	292530.243
58	MessagesInPerSecOneMinuteRate	340.0	293629.057
59	MessagesInPerSecOneMinuteRate	350.0	297950.776
60	MessagesInPerSecOneMinuteRate	360.0	305378.525
61	MessagesInPerSecOneMinuteRate	370.0	295538.295
62	MessagesInPerSecOneMinuteRate	380.0	266049.784
63	MessagesInPerSecOneMinuteRate	390.0	256865.247
64	MessagesInPerSecOneMinuteRate	400.0	244900.202
65	MessagesInPerSecOneMinuteRate	410.0	243116.609
66	MessagesInPerSecOneMinuteRate	420.0	251109.479
67	MessagesInPerSecOneMinuteRate	430.0	261851.44
68	MessagesInPerSecOneMinuteRate	440.0	283017.689
69	MessagesInPerSecOneMinuteRate	450.0	297803.18
70	MessagesInPerSecOneMinuteRate	460.0	321975.981
71	MessagesInPerSecOneMinuteRate	470.0	329812.42100000003
72	MessagesInPerSecOneMinuteRate	480.0	330693.24
73	MessagesInPerSecOneMinuteRate	490.0	321740.789
74	MessagesInPerSecOneMinuteRate	500.0	328301.461
75	MessagesInPerSecOneMinuteRate	510.0	323073.18100000004
76	MessagesInPerSecOneMinuteRate	520.0	309528.534
77	MessagesInPerSecOneMinuteRate	530.0	296461.277
78	MessagesInPerSecOneMinuteRate	540.0	289554.397
79	MessagesInPerSecOneMinuteRate	550.0	291384.216
80	MessagesInPerSecOneMinuteRate	560.0	307860.80600000004
81	MessagesInPerSecOneMinuteRate	570.0	308579.481
82	MessagesInPerSecOneMinuteRate	580.0	301524.51
83	MessagesInPerSecOneMinuteRate	590.0	297861.653
84	MessagesInPerSecOneMinuteRate	600.0	273535.05100000004
85	MessagesInPerSecOneMinuteRate	610.0	231542.422
86	MessagesInPerSecOneMinuteRate	620.0	195996.42899999997
87	MessagesInPerSecOneMinuteRate	630.0	165907.395
88	MessagesInPerSecOneMinuteRate	640.0	140437.578
89	MessagesInPerSecOneMinuteRate	650.0	129208.80900000001


==> perf_analysis/df24.csv <==
	Series	Time	Value
3	MessagesInPerSecOneMinuteRate	0.0	5355.920999999999
4	MessagesInPerSecOneMinuteRate	10.0	68979.603
5	MessagesInPerSecOneMinuteRate	20.0	149185.284
6	MessagesInPerSecOneMinuteRate	30.0	217315.917
7	MessagesInPerSecOneMinuteRate	40.0	266235.068
8	MessagesInPerSecOneMinuteRate	50.0	317845.087
9	MessagesInPerSecOneMinuteRate	60.0	354821.75399999996
10	MessagesInPerSecOneMinuteRate	70.0	392829.797
11	MessagesInPerSecOneMinuteRate	80.0	411366.599
12	MessagesInPerSecOneMinuteRate	90.0	406234.718
13	MessagesInPerSecOneMinuteRate	100.0	407890.465
14	MessagesInPerSecOneMinuteRate	110.0	381862.721
15	MessagesInPerSecOneMinuteRate	120.0	342534.08200000005
16	MessagesInPerSecOneMinuteRate	130.0	340299.969
17	MessagesInPerSecOneMinuteRate	140.0	323954.185
18	MessagesInPerSecOneMinuteRate	150.0	302681.71
19	MessagesInPerSecOneMinuteRate	160.0	306523.045
20	MessagesInPerSecOneMinuteRate	170.0	300025.587
21	MessagesInPerSecOneMinuteRate	180.0	316493.61600000004
22	MessagesInPerSecOneMinuteRate	190.0	290407.563
23	MessagesInPerSecOneMinuteRate	200.0	302126.973
24	MessagesInPerSecOneMinuteRate	210.0	300425.115
25	MessagesInPerSecOneMinuteRate	220.0	294188.151
26	MessagesInPerSecOneMinuteRate	230.0	286846.093
27	MessagesInPerSecOneMinuteRate	240.0	279807.627
28	MessagesInPerSecOneMinuteRate	250.0	277812.184
29	MessagesInPerSecOneMinuteRate	260.0	273406.594
30	MessagesInPerSecOneMinuteRate	270.0	281934.95
31	MessagesInPerSecOneMinuteRate	280.0	303337.19800000003
32	MessagesInPerSecOneMinuteRate	290.0	293946.977
33	MessagesInPerSecOneMinuteRate	300.0	311140.23699999996
34	MessagesInPerSecOneMinuteRate	310.0	333434.452
35	MessagesInPerSecOneMinuteRate	320.0	311048.885
36	MessagesInPerSecOneMinuteRate	330.0	295690.285
37	MessagesInPerSecOneMinuteRate	340.0	291847.109
38	MessagesInPerSecOneMinuteRate	350.0	307970.717
39	MessagesInPerSecOneMinuteRate	360.0	317781.29600000003
40	MessagesInPerSecOneMinuteRate	370.0	315752.23699999996
41	MessagesInPerSecOneMinuteRate	380.0	320134.618
42	MessagesInPerSecOneMinuteRate	390.0	298933.61199999996
43	MessagesInPerSecOneMinuteRate	400.0	302625.887
44	MessagesInPerSecOneMinuteRate	410.0	314685.064
45	MessagesInPerSecOneMinuteRate	420.0	315340.774
46	MessagesInPerSecOneMinuteRate	430.0	313815.97
47	MessagesInPerSecOneMinuteRate	440.0	310261.973
48	MessagesInPerSecOneMinuteRate	450.0	294393.876
49	MessagesInPerSecOneMinuteRate	460.0	292690.488
50	MessagesInPerSecOneMinuteRate	470.0	314383.44
51	MessagesInPerSecOneMinuteRate	480.0	309037.734
52	MessagesInPerSecOneMinuteRate	490.0	300432.716
53	MessagesInPerSecOneMinuteRate	500.0	299079.31899999996
54	MessagesInPerSecOneMinuteRate	510.0	298192.347
55	MessagesInPerSecOneMinuteRate	520.0	292793.315
56	MessagesInPerSecOneMinuteRate	530.0	272582.67
57	MessagesInPerSecOneMinuteRate	540.0	272436.57399999996
58	MessagesInPerSecOneMinuteRate	550.0	276869.74
59	MessagesInPerSecOneMinuteRate	560.0	282796.904
60	MessagesInPerSecOneMinuteRate	570.0	284667.256
61	MessagesInPerSecOneMinuteRate	580.0	289182.762
62	MessagesInPerSecOneMinuteRate	590.0	282111.734
63	MessagesInPerSecOneMinuteRate	600.0	268054.164
64	MessagesInPerSecOneMinuteRate	610.0	226902.951
65	MessagesInPerSecOneMinuteRate	620.0	208760.793


==> perf_analysis/df25.csv <==
	Series	Time	Value
21	MessagesInPerSecOneMinuteRate	0.0	14060.425
22	MessagesInPerSecOneMinuteRate	10.0	45119.39599999999
23	MessagesInPerSecOneMinuteRate	20.0	97964.692
24	MessagesInPerSecOneMinuteRate	30.0	153753.428
25	MessagesInPerSecOneMinuteRate	40.0	198799.444
26	MessagesInPerSecOneMinuteRate	50.0	238014.54100000003
27	MessagesInPerSecOneMinuteRate	60.0	268619.975
28	MessagesInPerSecOneMinuteRate	70.0	295272.41
29	MessagesInPerSecOneMinuteRate	80.0	319320.536
30	MessagesInPerSecOneMinuteRate	90.0	342418.592
31	MessagesInPerSecOneMinuteRate	100.0	329090.044
32	MessagesInPerSecOneMinuteRate	110.0	349624.79799999995
33	MessagesInPerSecOneMinuteRate	120.0	367398.059
34	MessagesInPerSecOneMinuteRate	130.0	382078.029
35	MessagesInPerSecOneMinuteRate	140.0	390663.979
36	MessagesInPerSecOneMinuteRate	150.0	398448.19399999996
37	MessagesInPerSecOneMinuteRate	160.0	395345.12
38	MessagesInPerSecOneMinuteRate	170.0	354386.81700000004
39	MessagesInPerSecOneMinuteRate	180.0	330209.9
40	MessagesInPerSecOneMinuteRate	190.0	322120.419
41	MessagesInPerSecOneMinuteRate	200.0	330193.312
42	MessagesInPerSecOneMinuteRate	210.0	336161.899
43	MessagesInPerSecOneMinuteRate	220.0	331483.648
44	MessagesInPerSecOneMinuteRate	230.0	336577.758
45	MessagesInPerSecOneMinuteRate	240.0	346433.13700000005
46	MessagesInPerSecOneMinuteRate	250.0	331555.202
47	MessagesInPerSecOneMinuteRate	260.0	335017.452
48	MessagesInPerSecOneMinuteRate	270.0	349599.591
49	MessagesInPerSecOneMinuteRate	280.0	362282.385
50	MessagesInPerSecOneMinuteRate	290.0	346246.492
51	MessagesInPerSecOneMinuteRate	300.0	364949.305
52	MessagesInPerSecOneMinuteRate	310.0	373812.599
53	MessagesInPerSecOneMinuteRate	320.0	382472.345
54	MessagesInPerSecOneMinuteRate	330.0	371757.341
55	MessagesInPerSecOneMinuteRate	340.0	360082.41299999994
56	MessagesInPerSecOneMinuteRate	350.0	348174.061
57	MessagesInPerSecOneMinuteRate	360.0	335964.711
58	MessagesInPerSecOneMinuteRate	370.0	336799.55100000004
59	MessagesInPerSecOneMinuteRate	380.0	340691.17
60	MessagesInPerSecOneMinuteRate	390.0	351879.561
61	MessagesInPerSecOneMinuteRate	400.0	362622.501
62	MessagesInPerSecOneMinuteRate	410.0	373308.984
63	MessagesInPerSecOneMinuteRate	420.0	382720.953
64	MessagesInPerSecOneMinuteRate	430.0	390378.25200000004
65	MessagesInPerSecOneMinuteRate	440.0	379183.19899999996
66	MessagesInPerSecOneMinuteRate	450.0	385942.321
67	MessagesInPerSecOneMinuteRate	460.0	394869.184
68	MessagesInPerSecOneMinuteRate	470.0	399934.348
69	MessagesInPerSecOneMinuteRate	480.0	373304.76700000005
70	MessagesInPerSecOneMinuteRate	490.0	369056.09
71	MessagesInPerSecOneMinuteRate	500.0	366027.526
72	MessagesInPerSecOneMinuteRate	510.0	366222.039
73	MessagesInPerSecOneMinuteRate	520.0	368697.13899999997
74	MessagesInPerSecOneMinuteRate	530.0	364067.77
75	MessagesInPerSecOneMinuteRate	540.0	360832.67100000003
76	MessagesInPerSecOneMinuteRate	550.0	367065.282
77	MessagesInPerSecOneMinuteRate	560.0	374873.391
78	MessagesInPerSecOneMinuteRate	570.0	376836.375
79	MessagesInPerSecOneMinuteRate	580.0	385533.73799999995
80	MessagesInPerSecOneMinuteRate	590.0	375605.07
81	MessagesInPerSecOneMinuteRate	600.0	352408.42299999995
82	MessagesInPerSecOneMinuteRate	610.0	350226.45
83	MessagesInPerSecOneMinuteRate	620.0	353232.32899999997
84	MessagesInPerSecOneMinuteRate	630.0	350006.225
85	MessagesInPerSecOneMinuteRate	640.0	363169.167
86	MessagesInPerSecOneMinuteRate	650.0	373284.439
87	MessagesInPerSecOneMinuteRate	660.0	364694.045
88	MessagesInPerSecOneMinuteRate	670.0	315355.97


==> perf_analysis/df26.csv <==
	Series	Time	Value
23	MessagesInPerSecOneMinuteRate	0.0	20207.403000000002
24	MessagesInPerSecOneMinuteRate	10.0	62655.135
25	MessagesInPerSecOneMinuteRate	20.0	104094.849
26	MessagesInPerSecOneMinuteRate	30.0	178002.914
27	MessagesInPerSecOneMinuteRate	40.0	230859.735
28	MessagesInPerSecOneMinuteRate	50.0	272132.836
29	MessagesInPerSecOneMinuteRate	60.0	307155.22
30	MessagesInPerSecOneMinuteRate	70.0	335924.149
31	MessagesInPerSecOneMinuteRate	80.0	361886.85799999995
32	MessagesInPerSecOneMinuteRate	90.0	383091.152
33	MessagesInPerSecOneMinuteRate	100.0	401037.6
34	MessagesInPerSecOneMinuteRate	110.0	410437.50399999996
35	MessagesInPerSecOneMinuteRate	120.0	424264.429
36	MessagesInPerSecOneMinuteRate	130.0	442037.87799999997
37	MessagesInPerSecOneMinuteRate	140.0	448528.48600000003
38	MessagesInPerSecOneMinuteRate	150.0	453749.093
39	MessagesInPerSecOneMinuteRate	160.0	466641.05799999996
40	MessagesInPerSecOneMinuteRate	170.0	435857.725
41	MessagesInPerSecOneMinuteRate	180.0	425849.911
42	MessagesInPerSecOneMinuteRate	190.0	422646.79
43	MessagesInPerSecOneMinuteRate	200.0	393785.31799999997
44	MessagesInPerSecOneMinuteRate	210.0	384217.735
45	MessagesInPerSecOneMinuteRate	220.0	379332.039
46	MessagesInPerSecOneMinuteRate	230.0	375218.561
47	MessagesInPerSecOneMinuteRate	240.0	357815.407
48	MessagesInPerSecOneMinuteRate	250.0	373933.295
49	MessagesInPerSecOneMinuteRate	260.0	379525.157
50	MessagesInPerSecOneMinuteRate	270.0	378587.94399999996
51	MessagesInPerSecOneMinuteRate	280.0	385987.284
52	MessagesInPerSecOneMinuteRate	290.0	376993.16799999995
53	MessagesInPerSecOneMinuteRate	300.0	385996.297
54	MessagesInPerSecOneMinuteRate	310.0	394850.30100000004
55	MessagesInPerSecOneMinuteRate	320.0	401451.698
56	MessagesInPerSecOneMinuteRate	330.0	402156.912
57	MessagesInPerSecOneMinuteRate	340.0	397358.355
58	MessagesInPerSecOneMinuteRate	350.0	395522.43799999997
59	MessagesInPerSecOneMinuteRate	360.0	391175.225
60	MessagesInPerSecOneMinuteRate	370.0	394122.969
61	MessagesInPerSecOneMinuteRate	380.0	371267.10299999994
62	MessagesInPerSecOneMinuteRate	390.0	373109.5
63	MessagesInPerSecOneMinuteRate	400.0	364053.465
64	MessagesInPerSecOneMinuteRate	410.0	367750.72
65	MessagesInPerSecOneMinuteRate	420.0	377545.018
66	MessagesInPerSecOneMinuteRate	430.0	372931.721
67	MessagesInPerSecOneMinuteRate	440.0	360291.37
68	MessagesInPerSecOneMinuteRate	450.0	369521.78799999994
69	MessagesInPerSecOneMinuteRate	460.0	370790.39
70	MessagesInPerSecOneMinuteRate	470.0	382663.689
71	MessagesInPerSecOneMinuteRate	480.0	391025.56299999997
72	MessagesInPerSecOneMinuteRate	490.0	403212.80700000003
73	MessagesInPerSecOneMinuteRate	500.0	407738.276
74	MessagesInPerSecOneMinuteRate	510.0	401331.94200000004
75	MessagesInPerSecOneMinuteRate	520.0	408113.784
76	MessagesInPerSecOneMinuteRate	530.0	419770.18200000003
77	MessagesInPerSecOneMinuteRate	540.0	430417.805
78	MessagesInPerSecOneMinuteRate	550.0	427046.468
79	MessagesInPerSecOneMinuteRate	560.0	432892.43799999997
80	MessagesInPerSecOneMinuteRate	570.0	435195.79600000003
81	MessagesInPerSecOneMinuteRate	580.0	429583.99600000004
82	MessagesInPerSecOneMinuteRate	590.0	425784.846
83	MessagesInPerSecOneMinuteRate	600.0	435860.223
84	MessagesInPerSecOneMinuteRate	610.0	443592.403
85	MessagesInPerSecOneMinuteRate	620.0	434048.599
86	MessagesInPerSecOneMinuteRate	630.0	421218.00299999997
87	MessagesInPerSecOneMinuteRate	640.0	389433.56299999997
88	MessagesInPerSecOneMinuteRate	650.0	329648.394


==> perf_analysis/df27.csv <==
	Series	Time	Value
4	MessagesInPerSecOneMinuteRate	0.0	7030.2390000000005
5	MessagesInPerSecOneMinuteRate	10.0	47737.52
6	MessagesInPerSecOneMinuteRate	20.0	85161.28199999999
7	MessagesInPerSecOneMinuteRate	30.0	114682.925
8	MessagesInPerSecOneMinuteRate	40.0	155118.089
9	MessagesInPerSecOneMinuteRate	50.0	191343.948
10	MessagesInPerSecOneMinuteRate	60.0	223528.74899999998
11	MessagesInPerSecOneMinuteRate	70.0	252673.41600000003
12	MessagesInPerSecOneMinuteRate	80.0	278076.768
13	MessagesInPerSecOneMinuteRate	90.0	298119.897
14	MessagesInPerSecOneMinuteRate	100.0	316369.382
15	MessagesInPerSecOneMinuteRate	110.0	331953.257
16	MessagesInPerSecOneMinuteRate	120.0	345113.154
17	MessagesInPerSecOneMinuteRate	130.0	356620.94299999997
18	MessagesInPerSecOneMinuteRate	140.0	364593.55
19	MessagesInPerSecOneMinuteRate	150.0	371531.281
20	MessagesInPerSecOneMinuteRate	160.0	377520.56799999997
21	MessagesInPerSecOneMinuteRate	170.0	383837.28799999994
22	MessagesInPerSecOneMinuteRate	180.0	389188.87899999996
23	MessagesInPerSecOneMinuteRate	190.0	393909.946
24	MessagesInPerSecOneMinuteRate	200.0	397523.953
25	MessagesInPerSecOneMinuteRate	210.0	399348.87200000003
26	MessagesInPerSecOneMinuteRate	220.0	402369.751
27	MessagesInPerSecOneMinuteRate	230.0	404660.67600000004
28	MessagesInPerSecOneMinuteRate	240.0	406700.901
29	MessagesInPerSecOneMinuteRate	250.0	407631.089
30	MessagesInPerSecOneMinuteRate	260.0	409768.93100000004
31	MessagesInPerSecOneMinuteRate	270.0	411504.255
32	MessagesInPerSecOneMinuteRate	280.0	412703.323
33	MessagesInPerSecOneMinuteRate	290.0	411835.131
34	MessagesInPerSecOneMinuteRate	300.0	412339.415
35	MessagesInPerSecOneMinuteRate	310.0	412896.07700000005
36	MessagesInPerSecOneMinuteRate	320.0	414054.201
37	MessagesInPerSecOneMinuteRate	330.0	412632.84
38	MessagesInPerSecOneMinuteRate	340.0	411621.275
39	MessagesInPerSecOneMinuteRate	350.0	412474.848
40	MessagesInPerSecOneMinuteRate	360.0	413458.74799999996
41	MessagesInPerSecOneMinuteRate	370.0	414473.731
42	MessagesInPerSecOneMinuteRate	380.0	413627.867
43	MessagesInPerSecOneMinuteRate	390.0	414188.80700000003
44	MessagesInPerSecOneMinuteRate	400.0	412542.31
45	MessagesInPerSecOneMinuteRate	410.0	413352.98600000003
46	MessagesInPerSecOneMinuteRate	420.0	414166.653
47	MessagesInPerSecOneMinuteRate	430.0	414615.38200000004
48	MessagesInPerSecOneMinuteRate	440.0	415465.92600000004
49	MessagesInPerSecOneMinuteRate	450.0	414729.25700000004
50	MessagesInPerSecOneMinuteRate	460.0	415228.359
51	MessagesInPerSecOneMinuteRate	470.0	415715.094
52	MessagesInPerSecOneMinuteRate	480.0	415752.23600000003
53	MessagesInPerSecOneMinuteRate	490.0	416016.88
54	MessagesInPerSecOneMinuteRate	500.0	416532.109
55	MessagesInPerSecOneMinuteRate	510.0	417092.9
56	MessagesInPerSecOneMinuteRate	520.0	417664.24799999996
57	MessagesInPerSecOneMinuteRate	530.0	418033.039
58	MessagesInPerSecOneMinuteRate	540.0	417947.455
59	MessagesInPerSecOneMinuteRate	550.0	418296.85299999994
60	MessagesInPerSecOneMinuteRate	560.0	418618.61299999995
61	MessagesInPerSecOneMinuteRate	570.0	416605.383
62	MessagesInPerSecOneMinuteRate	580.0	416505.67100000003
63	MessagesInPerSecOneMinuteRate	590.0	416515.399
64	MessagesInPerSecOneMinuteRate	600.0	416582.04299999995
65	MessagesInPerSecOneMinuteRate	610.0	416485.89700000006
66	MessagesInPerSecOneMinuteRate	620.0	416907.659
67	MessagesInPerSecOneMinuteRate	630.0	417305.93799999997
68	MessagesInPerSecOneMinuteRate	640.0	417510.82
69	MessagesInPerSecOneMinuteRate	650.0	417702.114
70	MessagesInPerSecOneMinuteRate	660.0	400214.06799999997
71	MessagesInPerSecOneMinuteRate	670.0	368214.718


==> perf_analysis/df28.csv <==
	Series	Time	Value
4	MessagesInPerSecOneMinuteRate	0.0	3376.796
5	MessagesInPerSecOneMinuteRate	10.0	45659.892
6	MessagesInPerSecOneMinuteRate	20.0	79723.384
7	MessagesInPerSecOneMinuteRate	30.0	126718.646
8	MessagesInPerSecOneMinuteRate	40.0	165272.668
9	MessagesInPerSecOneMinuteRate	50.0	198925.37300000002
10	MessagesInPerSecOneMinuteRate	60.0	233340.33899999998
11	MessagesInPerSecOneMinuteRate	70.0	262387.277
12	MessagesInPerSecOneMinuteRate	80.0	287147.494
13	MessagesInPerSecOneMinuteRate	90.0	308051.065
14	MessagesInPerSecOneMinuteRate	100.0	325253.63399999996
15	MessagesInPerSecOneMinuteRate	110.0	340098.073
16	MessagesInPerSecOneMinuteRate	120.0	352672.41799999995
17	MessagesInPerSecOneMinuteRate	130.0	363438.05600000004
18	MessagesInPerSecOneMinuteRate	140.0	369499.52
19	MessagesInPerSecOneMinuteRate	150.0	376667.215
20	MessagesInPerSecOneMinuteRate	160.0	381552.37200000003
21	MessagesInPerSecOneMinuteRate	170.0	387494.167
22	MessagesInPerSecOneMinuteRate	180.0	388954.766
23	MessagesInPerSecOneMinuteRate	190.0	393179.085
24	MessagesInPerSecOneMinuteRate	200.0	397536.75700000004
25	MessagesInPerSecOneMinuteRate	210.0	401170.76200000005
26	MessagesInPerSecOneMinuteRate	220.0	404350.429
27	MessagesInPerSecOneMinuteRate	230.0	407337.751
28	MessagesInPerSecOneMinuteRate	240.0	409334.778
29	MessagesInPerSecOneMinuteRate	250.0	411325.03799999994
30	MessagesInPerSecOneMinuteRate	260.0	412724.578
31	MessagesInPerSecOneMinuteRate	270.0	414434.93100000004
32	MessagesInPerSecOneMinuteRate	280.0	414555.89200000005
33	MessagesInPerSecOneMinuteRate	290.0	415577.85299999994
34	MessagesInPerSecOneMinuteRate	300.0	415942.104
35	MessagesInPerSecOneMinuteRate	310.0	416874.76
36	MessagesInPerSecOneMinuteRate	320.0	417411.285
37	MessagesInPerSecOneMinuteRate	330.0	416469.545
38	MessagesInPerSecOneMinuteRate	340.0	416264.69200000004
39	MessagesInPerSecOneMinuteRate	350.0	416244.034
40	MessagesInPerSecOneMinuteRate	360.0	417254.415
41	MessagesInPerSecOneMinuteRate	370.0	418013.044
42	MessagesInPerSecOneMinuteRate	380.0	418583.703
43	MessagesInPerSecOneMinuteRate	390.0	418832.206
44	MessagesInPerSecOneMinuteRate	400.0	419054.469
45	MessagesInPerSecOneMinuteRate	410.0	419149.17
46	MessagesInPerSecOneMinuteRate	420.0	419551.69399999996
47	MessagesInPerSecOneMinuteRate	430.0	419982.086
48	MessagesInPerSecOneMinuteRate	440.0	420290.847
49	MessagesInPerSecOneMinuteRate	450.0	420409.975
50	MessagesInPerSecOneMinuteRate	460.0	420736.114
51	MessagesInPerSecOneMinuteRate	470.0	419628.57399999996
52	MessagesInPerSecOneMinuteRate	480.0	419766.55299999996
53	MessagesInPerSecOneMinuteRate	490.0	419928.596
54	MessagesInPerSecOneMinuteRate	500.0	419685.85799999995
55	MessagesInPerSecOneMinuteRate	510.0	419915.33200000005
56	MessagesInPerSecOneMinuteRate	520.0	420251.1
57	MessagesInPerSecOneMinuteRate	530.0	420155.417
58	MessagesInPerSecOneMinuteRate	540.0	420174.081
59	MessagesInPerSecOneMinuteRate	550.0	420071.727
60	MessagesInPerSecOneMinuteRate	560.0	420217.67600000004
61	MessagesInPerSecOneMinuteRate	570.0	419584.174
62	MessagesInPerSecOneMinuteRate	580.0	419766.338
63	MessagesInPerSecOneMinuteRate	590.0	419217.08
64	MessagesInPerSecOneMinuteRate	600.0	419390.006
65	MessagesInPerSecOneMinuteRate	610.0	419833.209
66	MessagesInPerSecOneMinuteRate	620.0	420145.086
67	MessagesInPerSecOneMinuteRate	630.0	420088.99600000004
68	MessagesInPerSecOneMinuteRate	640.0	420254.73799999995
69	MessagesInPerSecOneMinuteRate	650.0	420428.453
70	MessagesInPerSecOneMinuteRate	660.0	409236.75299999997
71	MessagesInPerSecOneMinuteRate	670.0	390042.028


==> perf_analysis/df29.csv <==
	Series	Time	Value
23	BytesInPerSecOneMinuteRate	0.0	4331761.574
24	BytesInPerSecOneMinuteRate	10.0	13473496.125
25	BytesInPerSecOneMinuteRate	20.0	22380186.306999996
26	BytesInPerSecOneMinuteRate	30.0	38291864.521
27	BytesInPerSecOneMinuteRate	40.0	49704662.518999994
28	BytesInPerSecOneMinuteRate	50.0	58631146.219
29	BytesInPerSecOneMinuteRate	60.0	66234604.76
30	BytesInPerSecOneMinuteRate	70.0	72488988.451
31	BytesInPerSecOneMinuteRate	80.0	78133326.751
32	BytesInPerSecOneMinuteRate	90.0	82743728.027
33	BytesInPerSecOneMinuteRate	100.0	86643607.75700001
34	BytesInPerSecOneMinuteRate	110.0	88689505.222
35	BytesInPerSecOneMinuteRate	120.0	91690384.653
36	BytesInPerSecOneMinuteRate	130.0	95547075.734
37	BytesInPerSecOneMinuteRate	140.0	96958650.84200001
38	BytesInPerSecOneMinuteRate	150.0	98095680.121
39	BytesInPerSecOneMinuteRate	160.0	100889573.07
40	BytesInPerSecOneMinuteRate	170.0	94236227.749
41	BytesInPerSecOneMinuteRate	180.0	92074018.631
42	BytesInPerSecOneMinuteRate	190.0	91382175.646
43	BytesInPerSecOneMinuteRate	200.0	85142143.648
44	BytesInPerSecOneMinuteRate	210.0	83074055.147
45	BytesInPerSecOneMinuteRate	220.0	82018313.169
46	BytesInPerSecOneMinuteRate	230.0	81129144.93699999
47	BytesInPerSecOneMinuteRate	240.0	77367079.05600001
48	BytesInPerSecOneMinuteRate	250.0	80852289.165
49	BytesInPerSecOneMinuteRate	260.0	82061929.331
50	BytesInPerSecOneMinuteRate	270.0	81859458.603
51	BytesInPerSecOneMinuteRate	280.0	83459635.41600001
52	BytesInPerSecOneMinuteRate	290.0	81515040.301
53	BytesInPerSecOneMinuteRate	300.0	83462470.537
54	BytesInPerSecOneMinuteRate	310.0	85377006.58600001
55	BytesInPerSecOneMinuteRate	320.0	86804466.59799999
56	BytesInPerSecOneMinuteRate	330.0	86957017.567
57	BytesInPerSecOneMinuteRate	340.0	85918996.55600001
58	BytesInPerSecOneMinuteRate	350.0	85522622.484
59	BytesInPerSecOneMinuteRate	360.0	84582623.139
60	BytesInPerSecOneMinuteRate	370.0	85219424.31
61	BytesInPerSecOneMinuteRate	380.0	80277752.329
62	BytesInPerSecOneMinuteRate	390.0	80676428.482
63	BytesInPerSecOneMinuteRate	400.0	78718326.66399999
64	BytesInPerSecOneMinuteRate	410.0	79517537.083
65	BytesInPerSecOneMinuteRate	420.0	81635082.308
66	BytesInPerSecOneMinuteRate	430.0	80637596.467
67	BytesInPerSecOneMinuteRate	440.0	77904427.897
68	BytesInPerSecOneMinuteRate	450.0	79900804.719
69	BytesInPerSecOneMinuteRate	460.0	80174616.525
70	BytesInPerSecOneMinuteRate	470.0	82750654.176
71	BytesInPerSecOneMinuteRate	480.0	84590814.407
72	BytesInPerSecOneMinuteRate	490.0	87255469.60200001
73	BytesInPerSecOneMinuteRate	500.0	88248383.225
74	BytesInPerSecOneMinuteRate	510.0	86905980.52
75	BytesInPerSecOneMinuteRate	520.0	88420905.922
76	BytesInPerSecOneMinuteRate	530.0	90988970.06
77	BytesInPerSecOneMinuteRate	540.0	93331811.077
78	BytesInPerSecOneMinuteRate	550.0	92625857.205
79	BytesInPerSecOneMinuteRate	560.0	93916768.536
80	BytesInPerSecOneMinuteRate	570.0	94435959.079
81	BytesInPerSecOneMinuteRate	580.0	93231973.311
82	BytesInPerSecOneMinuteRate	590.0	92419712.89299999
83	BytesInPerSecOneMinuteRate	600.0	94619746.965
84	BytesInPerSecOneMinuteRate	610.0	96309126.185
85	BytesInPerSecOneMinuteRate	620.0	94243472.86700001
86	BytesInPerSecOneMinuteRate	630.0	91462897.421
87	BytesInPerSecOneMinuteRate	640.0	84564221.486
88	BytesInPerSecOneMinuteRate	650.0	71582068.067
89	BytesInPerSecOneMinuteRate	660.0	65858681.913


==> perf_analysis/df3.csv <==
	Series	Time	Value
0	MessagesInPerSecOneMinuteRate	0.0	58298.246
1	MessagesInPerSecOneMinuteRate	10.0	63583.36
2	MessagesInPerSecOneMinuteRate	20.0	68739.688
3	MessagesInPerSecOneMinuteRate	30.0	73143.51299999999
4	MessagesInPerSecOneMinuteRate	40.0	76486.592
5	MessagesInPerSecOneMinuteRate	50.0	78319.298
6	MessagesInPerSecOneMinuteRate	60.0	76911.849
7	MessagesInPerSecOneMinuteRate	70.0	75010.009
8	MessagesInPerSecOneMinuteRate	80.0	74361.34599999999
9	MessagesInPerSecOneMinuteRate	90.0	73073.603
10	MessagesInPerSecOneMinuteRate	100.0	72290.105
11	MessagesInPerSecOneMinuteRate	110.0	73992.075
12	MessagesInPerSecOneMinuteRate	120.0	76762.63
13	MessagesInPerSecOneMinuteRate	130.0	78571.677
14	MessagesInPerSecOneMinuteRate	140.0	79506.765
15	MessagesInPerSecOneMinuteRate	150.0	81261.923
16	MessagesInPerSecOneMinuteRate	160.0	82513.54400000001
17	MessagesInPerSecOneMinuteRate	170.0	82191.797
18	MessagesInPerSecOneMinuteRate	180.0	83431.955
19	MessagesInPerSecOneMinuteRate	190.0	84639.461
20	MessagesInPerSecOneMinuteRate	200.0	85842.55900000001
21	MessagesInPerSecOneMinuteRate	210.0	86605.91900000001
22	MessagesInPerSecOneMinuteRate	220.0	87446.01
23	MessagesInPerSecOneMinuteRate	230.0	88917.524
24	MessagesInPerSecOneMinuteRate	240.0	89744.219
25	MessagesInPerSecOneMinuteRate	250.0	89743.476
26	MessagesInPerSecOneMinuteRate	260.0	90529.769
27	MessagesInPerSecOneMinuteRate	270.0	90561.509
28	MessagesInPerSecOneMinuteRate	280.0	90695.748
29	MessagesInPerSecOneMinuteRate	290.0	91434.349
30	MessagesInPerSecOneMinuteRate	300.0	92886.016
31	MessagesInPerSecOneMinuteRate	310.0	92829.63
32	MessagesInPerSecOneMinuteRate	320.0	92899.34800000001
33	MessagesInPerSecOneMinuteRate	330.0	93367.722
34	MessagesInPerSecOneMinuteRate	340.0	93771.159
35	MessagesInPerSecOneMinuteRate	350.0	94587.94099999999
36	MessagesInPerSecOneMinuteRate	360.0	93741.47099999999
37	MessagesInPerSecOneMinuteRate	370.0	94090.692
38	MessagesInPerSecOneMinuteRate	380.0	94612.884
39	MessagesInPerSecOneMinuteRate	390.0	94328.91699999999
40	MessagesInPerSecOneMinuteRate	400.0	93843.01400000001
41	MessagesInPerSecOneMinuteRate	410.0	94107.131
42	MessagesInPerSecOneMinuteRate	420.0	94459.757
43	MessagesInPerSecOneMinuteRate	430.0	94488.14199999999
44	MessagesInPerSecOneMinuteRate	440.0	94661.84800000001
45	MessagesInPerSecOneMinuteRate	450.0	94467.79
46	MessagesInPerSecOneMinuteRate	460.0	93658.101
47	MessagesInPerSecOneMinuteRate	470.0	93161.12199999999
48	MessagesInPerSecOneMinuteRate	480.0	93402.117
49	MessagesInPerSecOneMinuteRate	490.0	93005.194
50	MessagesInPerSecOneMinuteRate	500.0	93250.79699999999
51	MessagesInPerSecOneMinuteRate	510.0	93336.49699999999
52	MessagesInPerSecOneMinuteRate	520.0	93616.1
53	MessagesInPerSecOneMinuteRate	530.0	93520.07800000001
54	MessagesInPerSecOneMinuteRate	540.0	93173.741
55	MessagesInPerSecOneMinuteRate	550.0	93097.37800000001
56	MessagesInPerSecOneMinuteRate	560.0	78805.229
57	MessagesInPerSecOneMinuteRate	570.0	66707.186
58	MessagesInPerSecOneMinuteRate	580.0	56466.414000000004


==> perf_analysis/df30.csv <==
	Series	Time	Value
4	BytesInPerSecOneMinuteRate	0.0	721649.3859999999
5	BytesInPerSecOneMinuteRate	10.0	9811593.692
6	BytesInPerSecOneMinuteRate	20.0	17153791.614
7	BytesInPerSecOneMinuteRate	30.0	27280461.742
8	BytesInPerSecOneMinuteRate	40.0	35617732.327
9	BytesInPerSecOneMinuteRate	50.0	42920895.921
10	BytesInPerSecOneMinuteRate	60.0	50372071.026
11	BytesInPerSecOneMinuteRate	70.0	56664793.898
12	BytesInPerSecOneMinuteRate	80.0	62028668.091000006
13	BytesInPerSecOneMinuteRate	90.0	66571223.077
14	BytesInPerSecOneMinuteRate	100.0	70319592.244
15	BytesInPerSecOneMinuteRate	110.0	73554391.153
16	BytesInPerSecOneMinuteRate	120.0	76294395.564
17	BytesInPerSecOneMinuteRate	130.0	78641429.30600001
18	BytesInPerSecOneMinuteRate	140.0	79972447.032
19	BytesInPerSecOneMinuteRate	150.0	81536935.998
20	BytesInPerSecOneMinuteRate	160.0	82605453.17
21	BytesInPerSecOneMinuteRate	170.0	83899975.70199999
22	BytesInPerSecOneMinuteRate	180.0	84224956.845
23	BytesInPerSecOneMinuteRate	190.0	85142352.56300001
24	BytesInPerSecOneMinuteRate	200.0	86087930.75
25	BytesInPerSecOneMinuteRate	210.0	86878991.34899999
26	BytesInPerSecOneMinuteRate	220.0	87569840.61799999
27	BytesInPerSecOneMinuteRate	230.0	88219353.13299999
28	BytesInPerSecOneMinuteRate	240.0	88655314.673
29	BytesInPerSecOneMinuteRate	250.0	89087226.481
30	BytesInPerSecOneMinuteRate	260.0	89393641.70799999
31	BytesInPerSecOneMinuteRate	270.0	89764718.805
32	BytesInPerSecOneMinuteRate	280.0	89787179.97700001
33	BytesInPerSecOneMinuteRate	290.0	90010149.69600001
34	BytesInPerSecOneMinuteRate	300.0	90088612.47700001
35	BytesInPerSecOneMinuteRate	310.0	90292785.832
36	BytesInPerSecOneMinuteRate	320.0	90409125.358
37	BytesInPerSecOneMinuteRate	330.0	90206316.699
38	BytesInPerSecOneMinuteRate	340.0	90165544.88700001
39	BytesInPerSecOneMinuteRate	350.0	90162108.48
40	BytesInPerSecOneMinuteRate	360.0	90382370.88700001
41	BytesInPerSecOneMinuteRate	370.0	90546384.514
42	BytesInPerSecOneMinuteRate	380.0	90671144.48200001
43	BytesInPerSecOneMinuteRate	390.0	90725347.964
44	BytesInPerSecOneMinuteRate	400.0	90784006.991
45	BytesInPerSecOneMinuteRate	410.0	90841320.412
46	BytesInPerSecOneMinuteRate	420.0	90959171.97700001
47	BytesInPerSecOneMinuteRate	430.0	91079138.922
48	BytesInPerSecOneMinuteRate	440.0	91168200.421
49	BytesInPerSecOneMinuteRate	450.0	91212045.08
50	BytesInPerSecOneMinuteRate	460.0	91298632.63200001
51	BytesInPerSecOneMinuteRate	470.0	91071069.511
52	BytesInPerSecOneMinuteRate	480.0	91111414.71200001
53	BytesInPerSecOneMinuteRate	490.0	91156201.168
54	BytesInPerSecOneMinuteRate	500.0	91111222.206
55	BytesInPerSecOneMinuteRate	510.0	91168592.218
56	BytesInPerSecOneMinuteRate	520.0	91248863.903
57	BytesInPerSecOneMinuteRate	530.0	91232118.495
58	BytesInPerSecOneMinuteRate	540.0	91239193.97399999
59	BytesInPerSecOneMinuteRate	550.0	91219804.375
60	BytesInPerSecOneMinuteRate	560.0	91255811.604
61	BytesInPerSecOneMinuteRate	570.0	91124208.861
62	BytesInPerSecOneMinuteRate	580.0	91166358.454
63	BytesInPerSecOneMinuteRate	590.0	91048319.79100001
64	BytesInPerSecOneMinuteRate	600.0	91087031.094
65	BytesInPerSecOneMinuteRate	610.0	91183045.12200001
66	BytesInPerSecOneMinuteRate	620.0	91262186.314
67	BytesInPerSecOneMinuteRate	630.0	91277920.685
68	BytesInPerSecOneMinuteRate	640.0	91334901.54200001
69	BytesInPerSecOneMinuteRate	650.0	91393190.141
70	BytesInPerSecOneMinuteRate	660.0	88977461.706
71	BytesInPerSecOneMinuteRate	670.0	84813508.817


==> perf_analysis/df4.csv <==
	Series	Time	Value
0	MessagesInPerSecOneMinuteRate	0.0	31919.125
1	MessagesInPerSecOneMinuteRate	10.0	42371.777
2	MessagesInPerSecOneMinuteRate	20.0	51219.437999999995
3	MessagesInPerSecOneMinuteRate	30.0	58705.449
4	MessagesInPerSecOneMinuteRate	40.0	65043.545
5	MessagesInPerSecOneMinuteRate	50.0	70411.515
6	MessagesInPerSecOneMinuteRate	60.0	74952.917
7	MessagesInPerSecOneMinuteRate	70.0	78801.12599999999
8	MessagesInPerSecOneMinuteRate	80.0	82053.137
9	MessagesInPerSecOneMinuteRate	90.0	84813.149
10	MessagesInPerSecOneMinuteRate	100.0	87140.53199999999
11	MessagesInPerSecOneMinuteRate	110.0	89078.969
12	MessagesInPerSecOneMinuteRate	120.0	90792.651
13	MessagesInPerSecOneMinuteRate	130.0	92202.476
14	MessagesInPerSecOneMinuteRate	140.0	93398.774
15	MessagesInPerSecOneMinuteRate	150.0	94410.81800000001
16	MessagesInPerSecOneMinuteRate	160.0	95268.151
17	MessagesInPerSecOneMinuteRate	170.0	95993.761
18	MessagesInPerSecOneMinuteRate	180.0	96609.509
19	MessagesInPerSecOneMinuteRate	190.0	97135.013
20	MessagesInPerSecOneMinuteRate	200.0	97571.725
21	MessagesInPerSecOneMinuteRate	210.0	97940.705
22	MessagesInPerSecOneMinuteRate	220.0	98261.025
23	MessagesInPerSecOneMinuteRate	230.0	98528.07699999999
24	MessagesInPerSecOneMinuteRate	240.0	98757.278
25	MessagesInPerSecOneMinuteRate	250.0	98943.021
26	MessagesInPerSecOneMinuteRate	260.0	99105.668
27	MessagesInPerSecOneMinuteRate	270.0	99242.20800000001
28	MessagesInPerSecOneMinuteRate	280.0	99356.852
29	MessagesInPerSecOneMinuteRate	290.0	99459.097
30	MessagesInPerSecOneMinuteRate	300.0	99544.894
31	MessagesInPerSecOneMinuteRate	310.0	99614.972
32	MessagesInPerSecOneMinuteRate	320.0	99670.064
33	MessagesInPerSecOneMinuteRate	330.0	99721.778
34	MessagesInPerSecOneMinuteRate	340.0	99768.25300000001
35	MessagesInPerSecOneMinuteRate	350.0	99803.866
36	MessagesInPerSecOneMinuteRate	360.0	99832.36099999999
37	MessagesInPerSecOneMinuteRate	370.0	99855.28
38	MessagesInPerSecOneMinuteRate	380.0	99877.132
39	MessagesInPerSecOneMinuteRate	390.0	99892.994
40	MessagesInPerSecOneMinuteRate	400.0	99914.705
41	MessagesInPerSecOneMinuteRate	410.0	99930.308
42	MessagesInPerSecOneMinuteRate	420.0	99940.103
43	MessagesInPerSecOneMinuteRate	430.0	99948.65699999999
44	MessagesInPerSecOneMinuteRate	440.0	99951.23199999999
45	MessagesInPerSecOneMinuteRate	450.0	99951.125
46	MessagesInPerSecOneMinuteRate	460.0	99970.42199999999
47	MessagesInPerSecOneMinuteRate	470.0	99974.42300000001
48	MessagesInPerSecOneMinuteRate	480.0	99974.602
49	MessagesInPerSecOneMinuteRate	490.0	99979.685
50	MessagesInPerSecOneMinuteRate	500.0	99978.589
51	MessagesInPerSecOneMinuteRate	510.0	99987.114
52	MessagesInPerSecOneMinuteRate	520.0	99987.92300000001
53	MessagesInPerSecOneMinuteRate	530.0	99991.097
54	MessagesInPerSecOneMinuteRate	540.0	99992.745
55	MessagesInPerSecOneMinuteRate	550.0	99996.037
56	MessagesInPerSecOneMinuteRate	560.0	99993.883
57	MessagesInPerSecOneMinuteRate	570.0	99998.545
58	MessagesInPerSecOneMinuteRate	580.0	94795.541
59	MessagesInPerSecOneMinuteRate	590.0	87216.10800000001


==> perf_analysis/df5.csv <==
	Series	Time	Value
79	MessagesInPerSecOneMinuteRate	0.0	17727.341
80	MessagesInPerSecOneMinuteRate	10.0	30361.476000000002
81	MessagesInPerSecOneMinuteRate	20.0	41050.95
82	MessagesInPerSecOneMinuteRate	30.0	50099.599
83	MessagesInPerSecOneMinuteRate	40.0	57760.176
84	MessagesInPerSecOneMinuteRate	50.0	64246.899000000005
85	MessagesInPerSecOneMinuteRate	60.0	69732.036
86	MessagesInPerSecOneMinuteRate	70.0	74381.262
87	MessagesInPerSecOneMinuteRate	80.0	78311.898
88	MessagesInPerSecOneMinuteRate	90.0	81647.589
89	MessagesInPerSecOneMinuteRate	100.0	84462.103
90	MessagesInPerSecOneMinuteRate	110.0	86845.815
91	MessagesInPerSecOneMinuteRate	120.0	88868.49
92	MessagesInPerSecOneMinuteRate	130.0	90574.786
93	MessagesInPerSecOneMinuteRate	140.0	92023.224
94	MessagesInPerSecOneMinuteRate	150.0	93247.96
95	MessagesInPerSecOneMinuteRate	160.0	94283.67800000001
96	MessagesInPerSecOneMinuteRate	170.0	95162.726
97	MessagesInPerSecOneMinuteRate	180.0	95903.659
98	MessagesInPerSecOneMinuteRate	190.0	96538.42800000001
99	MessagesInPerSecOneMinuteRate	200.0	97067.984
100	MessagesInPerSecOneMinuteRate	210.0	97512.921
101	MessagesInPerSecOneMinuteRate	220.0	97894.54699999999
102	MessagesInPerSecOneMinuteRate	230.0	98219.94
103	MessagesInPerSecOneMinuteRate	240.0	98489.959
104	MessagesInPerSecOneMinuteRate	250.0	98724.469
105	MessagesInPerSecOneMinuteRate	260.0	98920.023
106	MessagesInPerSecOneMinuteRate	270.0	99086.671
107	MessagesInPerSecOneMinuteRate	280.0	99229.756
108	MessagesInPerSecOneMinuteRate	290.0	99344.034
109	MessagesInPerSecOneMinuteRate	300.0	99444.62800000001
110	MessagesInPerSecOneMinuteRate	310.0	99533.66900000001
111	MessagesInPerSecOneMinuteRate	320.0	99601.336
112	MessagesInPerSecOneMinuteRate	330.0	99663.896
113	MessagesInPerSecOneMinuteRate	340.0	99716.944
114	MessagesInPerSecOneMinuteRate	350.0	99757.519
115	MessagesInPerSecOneMinuteRate	360.0	99791.62599999999
116	MessagesInPerSecOneMinuteRate	370.0	99829.46
117	MessagesInPerSecOneMinuteRate	380.0	99857.44
118	MessagesInPerSecOneMinuteRate	390.0	99874.227
119	MessagesInPerSecOneMinuteRate	400.0	99899.031
120	MessagesInPerSecOneMinuteRate	410.0	99908.964
121	MessagesInPerSecOneMinuteRate	420.0	99922.763
122	MessagesInPerSecOneMinuteRate	430.0	99934.84800000001
123	MessagesInPerSecOneMinuteRate	440.0	99946.332
124	MessagesInPerSecOneMinuteRate	450.0	99953.241
125	MessagesInPerSecOneMinuteRate	460.0	99963.38900000001
126	MessagesInPerSecOneMinuteRate	470.0	99967.851
127	MessagesInPerSecOneMinuteRate	480.0	99971.411
128	MessagesInPerSecOneMinuteRate	490.0	99976.084
129	MessagesInPerSecOneMinuteRate	500.0	99979.961
130	MessagesInPerSecOneMinuteRate	510.0	99980.589
131	MessagesInPerSecOneMinuteRate	520.0	99983.63900000001
132	MessagesInPerSecOneMinuteRate	530.0	99989.37400000001
133	MessagesInPerSecOneMinuteRate	540.0	99993.351
134	MessagesInPerSecOneMinuteRate	550.0	99994.508
135	MessagesInPerSecOneMinuteRate	560.0	99993.67599999999
136	MessagesInPerSecOneMinuteRate	570.0	99992.366
137	MessagesInPerSecOneMinuteRate	580.0	99994.295
138	MessagesInPerSecOneMinuteRate	590.0	97040.02900000001
139	MessagesInPerSecOneMinuteRate	600.0	82142.61099999999


==> perf_analysis/df6.csv <==
	Series	Time	Value
26	MessagesInPerSecOneMinuteRate	0.0	7091.693
27	MessagesInPerSecOneMinuteRate	10.0	21355.391
28	MessagesInPerSecOneMinuteRate	20.0	33428.852
29	MessagesInPerSecOneMinuteRate	30.0	43648.861
30	MessagesInPerSecOneMinuteRate	40.0	52299.681
31	MessagesInPerSecOneMinuteRate	50.0	59622.475999999995
32	MessagesInPerSecOneMinuteRate	60.0	65821.162
33	MessagesInPerSecOneMinuteRate	70.0	71068.348
34	MessagesInPerSecOneMinuteRate	80.0	75509.795
35	MessagesInPerSecOneMinuteRate	90.0	79269.485
36	MessagesInPerSecOneMinuteRate	100.0	82451.605
37	MessagesInPerSecOneMinuteRate	110.0	85146.116
38	MessagesInPerSecOneMinuteRate	120.0	87426.53
39	MessagesInPerSecOneMinuteRate	130.0	89356.814
40	MessagesInPerSecOneMinuteRate	140.0	90990.49900000001
41	MessagesInPerSecOneMinuteRate	150.0	92373.57699999999
42	MessagesInPerSecOneMinuteRate	160.0	93544.406
43	MessagesInPerSecOneMinuteRate	170.0	94535.799
44	MessagesInPerSecOneMinuteRate	180.0	95374.314
45	MessagesInPerSecOneMinuteRate	190.0	96084.464
46	MessagesInPerSecOneMinuteRate	200.0	96685.55099999999
47	MessagesInPerSecOneMinuteRate	210.0	97194.382
48	MessagesInPerSecOneMinuteRate	220.0	97625.16900000001
49	MessagesInPerSecOneMinuteRate	230.0	97989.55
50	MessagesInPerSecOneMinuteRate	240.0	98298.552
51	MessagesInPerSecOneMinuteRate	250.0	98559.479
52	MessagesInPerSecOneMinuteRate	260.0	98780.76800000001
53	MessagesInPerSecOneMinuteRate	270.0	98967.766
54	MessagesInPerSecOneMinuteRate	280.0	99126.219
55	MessagesInPerSecOneMinuteRate	290.0	99260.39199999999
56	MessagesInPerSecOneMinuteRate	300.0	99374.069
57	MessagesInPerSecOneMinuteRate	310.0	99470.151
58	MessagesInPerSecOneMinuteRate	320.0	99551.459
59	MessagesInPerSecOneMinuteRate	330.0	99620.356
60	MessagesInPerSecOneMinuteRate	340.0	99678.68
61	MessagesInPerSecOneMinuteRate	350.0	99727.845
62	MessagesInPerSecOneMinuteRate	360.0	99769.641
63	MessagesInPerSecOneMinuteRate	370.0	99804.94
64	MessagesInPerSecOneMinuteRate	380.0	99834.98800000001
65	MessagesInPerSecOneMinuteRate	390.0	99860.379
66	MessagesInPerSecOneMinuteRate	400.0	99881.888
67	MessagesInPerSecOneMinuteRate	410.0	99900.05099999999
68	MessagesInPerSecOneMinuteRate	420.0	99915.57400000001
69	MessagesInPerSecOneMinuteRate	430.0	99928.171
70	MessagesInPerSecOneMinuteRate	440.0	99939.465
71	MessagesInPerSecOneMinuteRate	450.0	99948.698
72	MessagesInPerSecOneMinuteRate	460.0	99956.511
73	MessagesInPerSecOneMinuteRate	470.0	99963.10699999999
74	MessagesInPerSecOneMinuteRate	480.0	99968.77900000001
75	MessagesInPerSecOneMinuteRate	490.0	99973.534
76	MessagesInPerSecOneMinuteRate	500.0	99977.711
77	MessagesInPerSecOneMinuteRate	510.0	99980.939
78	MessagesInPerSecOneMinuteRate	520.0	99983.868
79	MessagesInPerSecOneMinuteRate	530.0	99986.347
80	MessagesInPerSecOneMinuteRate	540.0	99988.713
81	MessagesInPerSecOneMinuteRate	550.0	99990.42599999999
82	MessagesInPerSecOneMinuteRate	560.0	99991.821
83	MessagesInPerSecOneMinuteRate	570.0	99992.87
84	MessagesInPerSecOneMinuteRate	580.0	99994.088
85	MessagesInPerSecOneMinuteRate	590.0	99995.13
86	MessagesInPerSecOneMinuteRate	600.0	92681.481
87	MessagesInPerSecOneMinuteRate	610.0	78453.18


==> perf_analysis/df7.csv <==
	Series	Time	Value
0	MessagesInPerSecOneMinuteRate	0.0	75359.174
1	MessagesInPerSecOneMinuteRate	10.0	97344.951
2	MessagesInPerSecOneMinuteRate	20.0	115399.25
3	MessagesInPerSecOneMinuteRate	30.0	129243.506
4	MessagesInPerSecOneMinuteRate	40.0	143330.916
5	MessagesInPerSecOneMinuteRate	50.0	153186.624
6	MessagesInPerSecOneMinuteRate	60.0	161397.883
7	MessagesInPerSecOneMinuteRate	70.0	169259.202
8	MessagesInPerSecOneMinuteRate	80.0	174421.35199999998
9	MessagesInPerSecOneMinuteRate	90.0	179553.27399999998
10	MessagesInPerSecOneMinuteRate	100.0	184065.688
11	MessagesInPerSecOneMinuteRate	110.0	188081.516
12	MessagesInPerSecOneMinuteRate	120.0	190838.14800000002
13	MessagesInPerSecOneMinuteRate	130.0	193950.703
14	MessagesInPerSecOneMinuteRate	140.0	196559.918
15	MessagesInPerSecOneMinuteRate	150.0	199229.09
16	MessagesInPerSecOneMinuteRate	160.0	200573.695
17	MessagesInPerSecOneMinuteRate	170.0	201644.4
18	MessagesInPerSecOneMinuteRate	180.0	203464.479
19	MessagesInPerSecOneMinuteRate	190.0	204221.087
20	MessagesInPerSecOneMinuteRate	200.0	205602.074
21	MessagesInPerSecOneMinuteRate	210.0	206723.35600000003
22	MessagesInPerSecOneMinuteRate	220.0	208309.075
23	MessagesInPerSecOneMinuteRate	230.0	209035.055
24	MessagesInPerSecOneMinuteRate	240.0	208739.568
25	MessagesInPerSecOneMinuteRate	250.0	209585.65600000002
26	MessagesInPerSecOneMinuteRate	260.0	209882.26899999997
27	MessagesInPerSecOneMinuteRate	270.0	209051.07100000003
28	MessagesInPerSecOneMinuteRate	280.0	209071.17899999997
29	MessagesInPerSecOneMinuteRate	290.0	208890.72199999998
30	MessagesInPerSecOneMinuteRate	300.0	209650.986
31	MessagesInPerSecOneMinuteRate	310.0	208696.71300000002
32	MessagesInPerSecOneMinuteRate	320.0	210129.59600000002
33	MessagesInPerSecOneMinuteRate	330.0	211571.018
34	MessagesInPerSecOneMinuteRate	340.0	211615.204
35	MessagesInPerSecOneMinuteRate	350.0	210913.655
36	MessagesInPerSecOneMinuteRate	360.0	211216.703
37	MessagesInPerSecOneMinuteRate	370.0	211955.542
38	MessagesInPerSecOneMinuteRate	380.0	211136.254
39	MessagesInPerSecOneMinuteRate	390.0	210301.41199999998
40	MessagesInPerSecOneMinuteRate	400.0	209976.57100000003
41	MessagesInPerSecOneMinuteRate	410.0	209643.93
42	MessagesInPerSecOneMinuteRate	420.0	209552.348
43	MessagesInPerSecOneMinuteRate	430.0	209140.085
44	MessagesInPerSecOneMinuteRate	440.0	208682.49899999998
45	MessagesInPerSecOneMinuteRate	450.0	208928.26
46	MessagesInPerSecOneMinuteRate	460.0	209580.775
47	MessagesInPerSecOneMinuteRate	470.0	209771.58
48	MessagesInPerSecOneMinuteRate	480.0	209192.402
49	MessagesInPerSecOneMinuteRate	490.0	209866.72100000002
50	MessagesInPerSecOneMinuteRate	500.0	210871.306
51	MessagesInPerSecOneMinuteRate	510.0	210645.803
52	MessagesInPerSecOneMinuteRate	520.0	210934.63100000002
53	MessagesInPerSecOneMinuteRate	530.0	210169.95
54	MessagesInPerSecOneMinuteRate	540.0	209567.78399999999
55	MessagesInPerSecOneMinuteRate	550.0	209173.84399999998
56	MessagesInPerSecOneMinuteRate	560.0	208060.655
57	MessagesInPerSecOneMinuteRate	570.0	208090.49800000002
58	MessagesInPerSecOneMinuteRate	580.0	183786.393
59	MessagesInPerSecOneMinuteRate	590.0	169091.64399999997


==> perf_analysis/df8.csv <==
	Series	Time	Value
0	MessagesInPerSecOneMinuteRate	0.0	70990.697
1	MessagesInPerSecOneMinuteRate	10.0	99081.97099999999
2	MessagesInPerSecOneMinuteRate	20.0	123487.085
3	MessagesInPerSecOneMinuteRate	30.0	144903.564
4	MessagesInPerSecOneMinuteRate	40.0	163410.406
5	MessagesInPerSecOneMinuteRate	50.0	178015.362
6	MessagesInPerSecOneMinuteRate	60.0	189745.18399999998
7	MessagesInPerSecOneMinuteRate	70.0	199806.177
8	MessagesInPerSecOneMinuteRate	80.0	209492.204
9	MessagesInPerSecOneMinuteRate	90.0	216430.81399999998
10	MessagesInPerSecOneMinuteRate	100.0	223105.673
11	MessagesInPerSecOneMinuteRate	110.0	228905.36800000002
12	MessagesInPerSecOneMinuteRate	120.0	234242.835
13	MessagesInPerSecOneMinuteRate	130.0	238089.115
14	MessagesInPerSecOneMinuteRate	140.0	241818.32100000003
15	MessagesInPerSecOneMinuteRate	150.0	243237.50699999998
16	MessagesInPerSecOneMinuteRate	160.0	247138.568
17	MessagesInPerSecOneMinuteRate	170.0	248427.975
18	MessagesInPerSecOneMinuteRate	180.0	249082.31
19	MessagesInPerSecOneMinuteRate	190.0	249194.763
20	MessagesInPerSecOneMinuteRate	200.0	249935.63600000003
21	MessagesInPerSecOneMinuteRate	210.0	249903.391
22	MessagesInPerSecOneMinuteRate	220.0	251699.32
23	MessagesInPerSecOneMinuteRate	230.0	253613.83899999998
24	MessagesInPerSecOneMinuteRate	240.0	252600.22699999998
25	MessagesInPerSecOneMinuteRate	250.0	253677.96399999998
26	MessagesInPerSecOneMinuteRate	260.0	253948.734
27	MessagesInPerSecOneMinuteRate	270.0	253720.824
28	MessagesInPerSecOneMinuteRate	280.0	252218.996
29	MessagesInPerSecOneMinuteRate	290.0	250186.26899999997
30	MessagesInPerSecOneMinuteRate	300.0	250105.422
31	MessagesInPerSecOneMinuteRate	310.0	250529.258
32	MessagesInPerSecOneMinuteRate	320.0	249456.49300000002
33	MessagesInPerSecOneMinuteRate	330.0	248295.349
34	MessagesInPerSecOneMinuteRate	340.0	248998.521
35	MessagesInPerSecOneMinuteRate	350.0	249194.29
36	MessagesInPerSecOneMinuteRate	360.0	250447.59
37	MessagesInPerSecOneMinuteRate	370.0	250559.72100000002
38	MessagesInPerSecOneMinuteRate	380.0	249824.52300000002
39	MessagesInPerSecOneMinuteRate	390.0	249487.867
40	MessagesInPerSecOneMinuteRate	400.0	249636.31399999998
41	MessagesInPerSecOneMinuteRate	410.0	250283.578
42	MessagesInPerSecOneMinuteRate	420.0	250211.29100000003
43	MessagesInPerSecOneMinuteRate	430.0	249756.68899999998
44	MessagesInPerSecOneMinuteRate	440.0	251346.246
45	MessagesInPerSecOneMinuteRate	450.0	251246.449
46	MessagesInPerSecOneMinuteRate	460.0	251278.051
47	MessagesInPerSecOneMinuteRate	470.0	251252.546
48	MessagesInPerSecOneMinuteRate	480.0	252955.027
49	MessagesInPerSecOneMinuteRate	490.0	251643.052
50	MessagesInPerSecOneMinuteRate	500.0	250368.688
51	MessagesInPerSecOneMinuteRate	510.0	250169.03
52	MessagesInPerSecOneMinuteRate	520.0	249370.02300000002
53	MessagesInPerSecOneMinuteRate	530.0	250226.37699999998
54	MessagesInPerSecOneMinuteRate	540.0	250227.577
55	MessagesInPerSecOneMinuteRate	550.0	248519.735
56	MessagesInPerSecOneMinuteRate	560.0	248756.75
57	MessagesInPerSecOneMinuteRate	570.0	249837.655
58	MessagesInPerSecOneMinuteRate	580.0	236709.883
59	MessagesInPerSecOneMinuteRate	590.0	200370.59


==> perf_analysis/df9.csv <==
	Series	Time	Value
0	MessagesInPerSecOneMinuteRate	0.0	105168.219
1	MessagesInPerSecOneMinuteRate	10.0	141995.736
2	MessagesInPerSecOneMinuteRate	20.0	173942.543
3	MessagesInPerSecOneMinuteRate	30.0	199470.80800000002
4	MessagesInPerSecOneMinuteRate	40.0	219901.89399999997
5	MessagesInPerSecOneMinuteRate	50.0	236936.581
6	MessagesInPerSecOneMinuteRate	60.0	254252.616
7	MessagesInPerSecOneMinuteRate	70.0	268594.659
8	MessagesInPerSecOneMinuteRate	80.0	279069.35
9	MessagesInPerSecOneMinuteRate	90.0	290119.512
10	MessagesInPerSecOneMinuteRate	100.0	299461.762
11	MessagesInPerSecOneMinuteRate	110.0	307280.553
12	MessagesInPerSecOneMinuteRate	120.0	308471.24100000004
13	MessagesInPerSecOneMinuteRate	130.0	312005.917
14	MessagesInPerSecOneMinuteRate	140.0	317064.61100000003
15	MessagesInPerSecOneMinuteRate	150.0	321717.732
16	MessagesInPerSecOneMinuteRate	160.0	325604.36600000004
17	MessagesInPerSecOneMinuteRate	170.0	328227.76399999997
18	MessagesInPerSecOneMinuteRate	180.0	330059.377
19	MessagesInPerSecOneMinuteRate	190.0	330863.338
20	MessagesInPerSecOneMinuteRate	200.0	331771.064
21	MessagesInPerSecOneMinuteRate	210.0	333648.46
22	MessagesInPerSecOneMinuteRate	220.0	331887.857
23	MessagesInPerSecOneMinuteRate	230.0	330987.11600000004
24	MessagesInPerSecOneMinuteRate	240.0	332909.43100000004
25	MessagesInPerSecOneMinuteRate	250.0	333130.378
26	MessagesInPerSecOneMinuteRate	260.0	333740.63300000003
27	MessagesInPerSecOneMinuteRate	270.0	332103.872
28	MessagesInPerSecOneMinuteRate	280.0	331721.539
29	MessagesInPerSecOneMinuteRate	290.0	333789.95
30	MessagesInPerSecOneMinuteRate	300.0	334483.651
31	MessagesInPerSecOneMinuteRate	310.0	335316.955
32	MessagesInPerSecOneMinuteRate	320.0	334785.596
33	MessagesInPerSecOneMinuteRate	330.0	334945.277
34	MessagesInPerSecOneMinuteRate	340.0	335364.531
35	MessagesInPerSecOneMinuteRate	350.0	336365.18700000003
36	MessagesInPerSecOneMinuteRate	360.0	336540.527
37	MessagesInPerSecOneMinuteRate	370.0	337182.415
38	MessagesInPerSecOneMinuteRate	380.0	337727.73299999995
39	MessagesInPerSecOneMinuteRate	390.0	338286.56899999996
40	MessagesInPerSecOneMinuteRate	400.0	338562.791
41	MessagesInPerSecOneMinuteRate	410.0	340041.636
42	MessagesInPerSecOneMinuteRate	420.0	341068.515
43	MessagesInPerSecOneMinuteRate	430.0	340963.675
44	MessagesInPerSecOneMinuteRate	440.0	338905.232
45	MessagesInPerSecOneMinuteRate	450.0	340507.033
46	MessagesInPerSecOneMinuteRate	460.0	341158.316
47	MessagesInPerSecOneMinuteRate	470.0	337317.77200000006
48	MessagesInPerSecOneMinuteRate	480.0	338055.157
49	MessagesInPerSecOneMinuteRate	490.0	338120.292
50	MessagesInPerSecOneMinuteRate	500.0	337109.45
51	MessagesInPerSecOneMinuteRate	510.0	338230.29799999995
52	MessagesInPerSecOneMinuteRate	520.0	338252.28
53	MessagesInPerSecOneMinuteRate	530.0	339540.789
54	MessagesInPerSecOneMinuteRate	540.0	336778.731
55	MessagesInPerSecOneMinuteRate	550.0	336624.848
56	MessagesInPerSecOneMinuteRate	560.0	336277.234
57	MessagesInPerSecOneMinuteRate	570.0	332246.377
58	MessagesInPerSecOneMinuteRate	580.0	295541.0
59	MessagesInPerSecOneMinuteRate	590.0	271910.846


==> perf_analysis/dfSummary.csv <==
Idx	Value
0	293604
1	341158
2	339406
3	420736


